Understanding the Frequency Dependence of Capacitance Measurements of Irradiated Silicon Detectors

Capacitance-voltage (CV) measurements are a widely used technique in silicon detector physics. It gives direct information about the full depletion voltage and the effective doping concentration. However, for highly irradiated sensors, the measured data differs significantly from the usual shape which makes the extraction of the afore mentioned parameters less precise to not possible. We present an explanation for the obseved frequency dependence and based on that, a method to extract the desired sensor parameters.

==> Plots/CVIrradExample.csv <==
"{{0., 29.924}, {1., 46.461999999999996}, {2., 46.794000000000004}, {3., 45.413000000000004}, {4., 45.033}, {10., 47.309}, {20., 51.482}, {40., 54.824}, {60., 56.495000000000005}, {80., 57.384}, {100., 57.867000000000004}, {120., 57.902}, {140., 57.609}, {160., 57.065}, {180., 56.34}, {200., 55.485}, {220., 54.571}, {240., 53.663}, {260., 52.756}, {280., 51.814}, {300., 50.968}, {320., 50.121}, {340., 49.404}, {360., 48.684999999999995}, {380., 48.098000000000006}, {400., 47.6}, {420., 47.09}, {440., 46.693999999999996}, {460., 46.236}, {480., 45.9}, {500., 45.574}, {520., 45.245000000000005}, {540., 44.963}, {560., 44.757999999999996}, {580., 44.485}, {600., 44.275999999999996}, {620., 44.145}, {640., 44.058}, {660., 43.945}, {680., 43.861}, {700., 43.839}, {720., 43.833}, {740., 43.706}, {760., 43.569}, {780., 43.405}, {800., 43.259}, {820., 42.937000000000005}, {840., 42.638000000000005}, {860., 42.29600000000001}, {880., 41.969}, {900., 41.588}, {920., 41.291000000000004}, {940., 40.885999999999996}, {960., 40.707}, {980., 40.501}, {1000., 40.206}, {1020., 40.068}, {1040., 39.984}, {1060., 39.953}, {1080., 40.016}, {1100., 40.13}}",247.04
"{{0., 15.538}, {1., 15.064999999999998}, {2., 15.139}, {3., 15.777}, {4., 16.404}, {10., 18.741}, {20., 19.665}, {40., 19.607}, {60., 20.022}, {80., 20.889}, {100., 21.933}, {120., 22.969}, {140., 23.924}, {160., 24.758}, {180., 25.471}, {200., 26.072000000000003}, {220., 26.588}, {240., 27.041999999999998}, {260., 27.429000000000002}, {280., 27.766}, {300., 28.053}, {320., 28.328}, {340., 28.574}, {360., 28.784}, {380., 28.974}, {400., 29.170999999999996}, {420., 29.359}, {440., 29.529}, {460., 29.709}, {480., 29.88}, {500., 30.055}, {520., 30.245}, {540., 30.299}, {560., 30.325999999999997}, {580., 30.545}, {600., 30.809}, {620., 31.134}, {640., 31.501000000000005}, {660., 31.943}, {680., 32.384}, {700., 32.917}, {720., 33.473}, {740., 34.013}, {760., 34.461}, {780., 34.886}, {800., 35.213}, {820., 35.461999999999996}, {840., 35.613}, {860., 35.702999999999996}, {880., 35.757999999999996}, {900., 35.79}, {920., 35.818}, {940., 35.864999999999995}, {960., 35.931000000000004}, {980., 36.014}, {1000., 36.15}, {1020., 36.329}, {1040., 36.556}, {1060., 36.839}, {1080., 37.190000000000005}, {1100., 37.577}}",1024.6
"{{0., 10.015}, {1., 8.060599999999999}, {2., 7.6115}, {3., 7.6442}, {4., 7.7155000000000005}, {10., 7.9852}, {20., 8.232099999999999}, {40., 8.393500000000001}, {60., 8.6937}, {80., 9.1055}, {100., 9.5479}, {120., 9.9887}, {140., 10.423}, {160., 10.854000000000001}, {180., 11.267999999999999}, {200., 11.67}, {220., 12.055000000000001}, {240., 12.426}, {260., 12.779}, {280., 13.113}, {300., 13.429}, {320., 13.741}, {340., 14.039}, {360., 14.321}, {380., 14.594999999999999}, {400., 14.867999999999999}, {420., 15.139999999999999}, {440., 15.402000000000001}, {460., 15.665000000000001}, {480., 15.933}, {500., 16.207}, {520., 16.488}, {540., 16.781000000000002}, {560., 17.104}, {580., 17.446}, {600., 17.823}, {620., 18.256}, {640., 18.749000000000002}, {660., 19.323999999999998}, {680., 19.994}, {700., 20.773}, {720., 21.680999999999997}, {740., 22.716}, {760., 23.93}, {780., 25.115}, {800., 26.340999999999998}, {820., 27.548000000000002}, {840., 28.688}, {860., 29.777}, {880., 30.797}, {900., 31.746}, {920., 32.623}, {940., 33.464}, {960., 34.261}, {980., 35.024}, {1000., 35.768}, {1020., 36.497}, {1040., 37.21}, {1060., 37.921}, {1080., 38.63}, {1100., 39.344}}",4285.7
"{{0., 7.3499}, {1., 6.3423}, {2., 5.9389}, {3., 5.8486}, {4., 5.7882}, {10., 5.618600000000001}, {20., 5.6385000000000005}, {40., 5.692200000000001}, {60., 5.8635}, {80., 6.0793}, {100., 6.303999999999999}, {120., 6.5245999999999995}, {140., 6.7382}, {160., 6.949000000000001}, {180., 7.1507000000000005}, {200., 7.3476}, {220., 7.539300000000001}, {240., 7.7267}, {260., 7.9072}, {280., 8.0839}, {300., 8.253400000000001}, {320., 8.4241}, {340., 8.592}, {360., 8.7509}, {380., 8.9084}, {400., 9.0667}, {420., 9.2257}, {440., 9.379999999999999}, {460., 9.5329}, {480., 9.6866}, {500., 9.842699999999999}, {520., 9.9973}, {540., 10.154}, {560., 10.319}, {580., 10.485}, {600., 10.658}, {620., 10.841000000000001}, {640., 11.041}, {660., 11.261999999999999}, {680., 11.508}, {700., 11.787}, {720., 12.126999999999999}, {740., 12.53}, {760., 13.}, {780., 13.552}, {800., 14.192}, {820., 14.907}, {840., 15.661}, {860., 16.474}, {880., 17.355}, {900., 18.27}, {920., 19.202}, {940., 20.169999999999998}, {960., 21.191}, {980., 22.238}, {1000., 23.298}, {1020., 24.368000000000002}, {1040., 25.488999999999997}, {1060., 26.697}, {1080., 27.904}, {1100., 29.148}}",17647.


==> Plots/CVPadDiodeUnirrad.csv <==
"{{0., 2.8311413636559297*^-6}, {1., 0.0033553821489288897}, {2., 0.438180607095235}, {3., 0.6574621959237344}, {4., 0.8844543331352523}, {10., 1.971276416993949}, {10., 2.036755435230562}, {20., 3.8155746422724204}, {30., 5.401807042742058}, {40., 7.227095705804996}, {50., 8.458653286475666}, {60., 9.920477452738847}, {70., 10.863364673335077}, {80., 12.060192690418974}, {90., 13.406778840760682}, {100., 14.351164565611326}, {110., 15.492643727828803}, {120., 15.842478612837246}, {130., 18.404482490923552}, {140., 20.24644851372554}, {150., 21.327924908273435}, {160., 20.42625108164634}, {170., 22.115962155235444}, {180., 22.338648034046205}, {190., 22.84110506528048}, {200., 23.619920582698505}, {210., 24.283364027958758}, {220., 24.994113829956287}, {230., 23.248995747539208}, {240., 25.976846148641293}, {250., 25.377006673225985}, {260., 26.58173112447388}, {270., 26.70000535423217}, {280., 26.184914487207287}, {290., 25.865835004336116}, {300., 27.131857926413566}, {310., 28.758564461544612}, {320., 32.06271560539042}, {330., 25.574623681541294}, {340., 26.776080557941885}, {350., 26.516842265173672}, {360., 27.69831902524776}, {370., 27.96389302133086}, {380., 27.513018896416803}, {390., 23.86281615390238}, {400., 24.69881706744572}}",24.886
"{{0., 0.00039765200172211954}, {1., 0.009893204352884467}, {2., 0.42602036972688145}, {3., 0.6333323997169317}, {4., 0.8306463246841865}, {10., 1.8456357199863422}, {10., 1.8400979061628975}, {20., 3.3575235744153002}, {30., 4.80050334621726}, {40., 6.0223188582242315}, {50., 7.251734214165713}, {60., 8.274991265953593}, {70., 9.30810743138354}, {80., 10.441287989440218}, {90., 11.373167386791383}, {100., 11.97744628323779}, {110., 12.713077374420509}, {120., 13.404916227637575}, {130., 14.446885381851475}, {140., 14.610092091992183}, {150., 15.940238070882739}, {160., 15.594575752688684}, {170., 16.61200605404161}, {180., 17.06958978157002}, {190., 17.66219628677845}, {200., 17.96893530464533}, {210., 19.71607462944657}, {220., 20.214796132863246}, {230., 20.224571665814093}, {240., 20.82072894550908}, {250., 20.8123194422414}, {260., 20.42449959706384}, {270., 21.293703917381055}, {280., 21.708584375373913}, {290., 21.192767688959776}, {300., 21.49081899017377}, {310., 21.553334947785885}, {320., 21.706665398626946}, {330., 20.85923737291922}, {340., 21.493969836348445}, {350., 21.822255981000055}, {360., 21.496491012228432}, {370., 20.98695441175818}, {380., 21.568531411384967}, {390., 20.79971473707071}, {400., 20.981482844978686}}",74.228
"{{0., 0.00007625546798507248}, {1., 0.022812406086314355}, {2., 0.43260262232609076}, {3., 0.647627696841136}, {4., 0.836712227624891}, {10., 1.8838011188271606}, {10., 1.8699780861943023}, {20., 3.4166580612438975}, {30., 4.8528135581787435}, {40., 6.030740044956392}, {50., 7.270295874287394}, {60., 8.353836362764374}, {70., 9.32069263483715}, {80., 10.308980665413982}, {90., 11.203584782879574}, {100., 12.4358822559421}, {110., 12.836963684065815}, {120., 13.569375854016148}, {130., 14.446885381851475}, {140., 14.954418015686924}, {150., 15.565793791078315}, {160., 16.232801372917876}, {170., 16.99135833923538}, {180., 17.726688157822686}, {190., 18.649084457540845}, {200., 18.61856098058587}, {210., 20.425667228420178}, {220., 20.821930719185335}, {230., 20.36101479665059}, {240., 20.97054612875042}, {250., 20.655283071979284}, {260., 21.172420117451356}, {270., 20.99425316414299}, {280., 22.098212455706065}, {290., 22.08573473247927}, {300., 22.133074678136694}, {310., 22.076547381924815}, {320., 22.34399100986304}, {330., 22.204370495526064}, {340., 22.26271839887876}, {350., 21.956980936164847}, {360., 22.490328119293284}, {370., 22.460003403373296}, {380., 22.61632410879626}, {390., 22.338648034046205}, {400., 21.245932728566387}}",221.4
"{{0., 0.0000475065159937337}, {1., 0.01927386544564519}, {2., 0.4384742692179115}, {3., 0.63031490946994}, {4., 0.8065722598517618}, {10., 1.8918394485684535}, {10., 1.7928771854440055}, {20., 3.214410392080794}, {30., 4.483214787794314}, {40., 5.791742828084858}, {50., 6.624894674112023}, {60., 7.492218825025441}, {70., 8.67267757229275}, {80., 9.762322494008641}, {90., 9.804901962697231}, {100., 10.518316305445818}, {110., 11.147350160561908}, {120., 14.31821245320139}, {130., 13.596921289685593}, {140., 13.589631012822135}, {150., 16.143002631253253}, {160., 16.351333358498795}, {170., 16.017395670784595}, {180., 14.754908520028266}, {190., 17.954972960860193}, {200., 15.807839158529651}, {210., 21.10664582289145}, {220., 19.784354395043138}, {230., 18.953272297141414}, {240., 17.829564720020247}, {250., 19.973822112995254}, {260., 21.076627159229506}, {270., 21.383475702108917}, {280., 21.19091669791841}, {290., 20.04004160633278}, {300., 17.612071188476424}, {310., 17.668770538237407}, {320., 23.596705120424442}, {330., 18.597239112908934}, {340., 22.117935664056514}, {350., 18.97416406269651}, {360., 20.689761543471967}, {370., 18.698078377786345}, {380., 20.3645016698255}, {390., 21.19955673143005}, {400., 19.818348364230665}}",659.34
"{{0., 0.00008928785432425133}, {1., 0.025451012039641965}, {2., 0.44602585388862065}, {3., 0.6440823862552164}, {4., 0.8257365570088521}, {10., 1.846587569233023}, {10., 1.8412034731909956}, {20., 3.3979622929823323}, {30., 4.897061322470999}, {40., 5.985103938152904}, {50., 7.244329448602718}, {60., 8.237481721439934}, {70., 9.373104201802336}, {80., 10.338981702416437}, {90., 11.763288197153832}, {100., 12.296171346009572}, {110., 12.914397149917768}, {120., 13.69126991846046}, {130., 14.11380356923854}, {140., 15.031522389148362}, {150., 15.568124494012213}, {160., 16.433183815725545}, {170., 17.109803446855455}, {180., 17.99546038418391}, {190., 18.647047224660188}, {200., 19.008711072790767}, {210., 19.652004057252142}, {220., 20.247600909906854}, {230., 20.741641342807846}, {240., 21.034464444130098}, {250., 21.171187873235723}, {260., 21.299298077372}, {270., 21.382850330852865}, {280., 21.4650081649403}, {290., 21.54194813723467}, {300., 21.564730789117206}, {310., 21.612310879215165}, {320., 21.65176274795166}, {330., 21.69132274060031}, {340., 21.719463385141403}, {350., 21.74637602471577}, {360., 21.763703430170224}, {370., 21.758567225711765}, {380., 21.808078780801804}, {390., 21.82354550285533}, {400., 21.83257535711406}}",1973.7


==> Plots/CVfit.csv <==
0.,0.000504996475528598
1.,0.002869429626910712
2.,0.0065915124390079115
3.,0.012411440878613345
4.,0.016793806868574304
10.,0.03993121847617479
20.,0.08440013343661096
40.,0.1921852128193973
60.,0.30200560268774285
80.,0.43391929117499517
100.,0.5216378902272902
120.,0.6058575046329211
140.,0.6887456405706931
160.,0.7703632974994504
180.,0.8507795202695226
200.,0.9306408281065441
220.,1.0096045865060224
240.,1.0875661155504046
260.,1.1654722813489617
280.,1.242982592615478
300.,1.3208727045585198
320.,1.3996987604719882
340.,1.4804285129939434
360.,1.5606760354787794
380.,1.6213309432753455
400.,1.641760071869689
420.,1.6500399728783592
440.,1.6550110828561921
460.,1.6590582228913895
480.,1.6617645692022174
500.,1.6642059467906525
520.,1.666516635729007
540.,1.6682868818620278
560.,1.6696505297386224
580.,1.6710158502554173
600.,1.6723828461490615
620.,1.6733407415920867
640.,1.6747105919228413
660.,1.6756704882527278
680.,1.676493913541656
700.,1.6771805650114064
720.,1.6780051037666275
740.,1.6786926839613299
760.,1.679243052445469
780.,1.6800691128014846
800.,1.6806201583843663
820.,1.6811714751177351
840.,1.681861002610894
860.,1.6822749227477907
880.,1.682550954402548
900.,1.68310322156476
920.,1.683379457116825
940.,1.6837939379713889
960.,1.6840703435913063
980.,1.6844850796523505
1000.,1.684899968937858
1020.,1.6851766469568408
1040.,1.6854533931315117
1060.,1.68351760039536
1080.,1.687253906108791
1100.,1.678142586006079

==> Plots/DiodeFrequencyDepZ.csv <==
"{{1.*^6, -1.5593550155732634}, {960000., -1.5590426204260937}, {800000., -1.5592426770506929}, {666670., -1.5566603888057908}, {640000., -1.5563656569110715}, {600000., -1.5565117495908778}, {500000., -1.5543939601140109}, {480000., -1.5536458830137225}, {400000., -1.5512411855104322}, {400000., -1.5511768096908127}, {333330., -1.5479401365828216}, {300000., -1.5461527924963816}, {250000., -1.541781985945248}, {240000., -1.5397999230646662}, {200000., -1.5347126758471816}, {200000., -1.534685338904145}, {166670., -1.528243144208938}, {160000., -1.5266930504918301}, {150000., -1.524065748213102}, {125000., -1.5157043547812752}, {120000., -1.5135405577790864}, {100000., -1.502802155175991}, {85714., -1.4923651743453215}, {80000., -1.4871478393494075}, {71429., -1.4784063549593884}, {66667., -1.4721927014967537}, {60000., -1.4618088107070673}, {53333., -1.4489263556241103}, {46154., -1.4310435732264368}, {41667., -1.4166575873043594}, {37500., -1.4003821795019016}, {33333., -1.380245393564069}, {30000., -1.3601203928000487}, {27273., -1.3401655070005132}, {24000., -1.3106142265803167}, {21818., -1.2862992162303395}, {19231., -1.2510444463102122}, {17647., -1.2247876949088488}, {15790., -1.1879514202084607}, {14118., -1.1479963969161036}, {12632., -1.1052014590509498}, {11364., -1.0616924936831835}, {10000., -1.0057971609871341}, {9230.8, -0.9693462467406949}, {8000., -0.9014880770629103}, {7352.9, -0.861519936551997}, {6578.9, -0.8076214802139098}, {5952.4, -0.7593343303962681}, {5217.4, -0.6969157827754766}, {4687.5, -0.6476072123566983}, {4285.7, -0.6084854962842337}, {3750., -0.5531973755860656}, {3409.1, -0.516270729778998}, {3000., -0.4701246447344538}, {2727.3, -0.43817630735273294}, {2419.3, -0.40171499951898215}, {2205.9, -0.37571627319996354}, {1973.7, -0.3468081015634267}, {1764.7, -0.32015738441167346}, {1579., -0.296108162301289}, {1420.5, -0.2711059396538323}, {1271.2, -0.252167908798778}, {1136.4, -0.23361467737639285}, {1024.6, -0.21817028496595753}, {914.63, -0.20309669568655267}, {821.92, -0.18936491394766933}, {735.29, -0.177657169346662}, {659.34, -0.1625901798958476}, {590.55, -0.15658287863078107}, {530.97, -0.14914189420547388}, {476.19, -0.14261862367720202}, {426.14, -0.1369962033790321}, {382.65, -0.1320630493515395}, {342.86, -0.12905745802412355}, {307.38, -0.12552886615229783}, {275.74, -0.12446559637961156}, {247.04, -0.12564876522675417}, {221.4, -0.12307090932214677}, {198.41, -0.12533288086073982}, {178.04, -0.12408495585069254}, {159.57, -0.12355440238225185}, {143.02, -0.12512226835179477}, {128.21, -0.12576146752792103}, {114.94, -0.12746568356778648}, {103.02, -0.12901204416733209}, {92.365, -0.13149932417029916}, {82.781, -0.13303584728576975}, {74.228, -0.1349757291960234}, {66.548, -0.13608381581592197}, {59.666, -0.138253640243467}, {53.476, -0.1386405740109746}, {47.954, -0.14329626894617153}, {42.98, -0.14622420734200037}, {38.533, -0.1486517305128404}, {34.542, -0.1518466236374382}, {30.966, -0.1564421855701179}, {27.757, -0.16079330196016386}, {24.886, -0.16711361696625143}, {22.308, -0.17402565583782886}, {20., -0.18336262528349723}}",0.
"{{1.*^6, -1.559581158273553}, {960000., -1.5594006774027325}, {800000., -1.559530648655403}, {666670., -1.5569424881758607}, {640000., -1.5566621337965567}, {600000., -1.5567984905301802}, {500000., -1.5547384863290106}, {480000., -1.5538802015449185}, {400000., -1.551742091038102}, {400000., -1.5516242526505264}, {333330., -1.548434782503313}, {300000., -1.54668106289343}, {250000., -1.54245721378156}, {240000., -1.5404816289621548}, {200000., -1.5355923882861402}, {200000., -1.5354962290008747}, {166670., -1.529281490389454}, {160000., -1.5277599448936061}, {150000., -1.5252436578333586}, {125000., -1.5171198251081348}, {120000., -1.5150303094838649}, {100000., -1.5046316843480005}, {85714., -1.4945190350672686}, {80000., -1.489420737263083}, {71429., -1.481020764501339}, {66667., -1.4748453427311958}, {60000., -1.4650855438279184}, {53333., -1.4526525398507402}, {46154., -1.4353722934751028}, {41667., -1.4215926072069878}, {37500., -1.4059434302945928}, {33333., -1.3865627422100262}, {30000., -1.3671945509545038}, {27273., -1.34796857607098}, {24000., -1.3197891910451864}, {21818., -1.2965735956388085}, {19231., -1.2629987795058835}, {17647., -1.237939508218554}, {15790., -1.203080240578655}, {14118., -1.1650180061262796}, {12632., -1.1242832969882737}, {11364., -1.0830091450352022}, {10000., -1.0301212366619623}, {9230.8, -0.9957178149768744}, {8000., -0.9323367941410649}, {7352.9, -0.8938161236458408}, {6578.9, -0.842942189633922}, {5952.4, -0.7978764665426469}, {5217.4, -0.7400054880240461}, {4687.5, -0.6951204227665168}, {4285.7, -0.659225565739546}, {3750., -0.6097003521887616}, {3409.1, -0.5771739854001385}, {3000., -0.5372213937836644}, {2727.3, -0.5109074431568497}, {2419.3, -0.4810600356499325}, {2205.9, -0.46061310448690745}, {1973.7, -0.4389410970696462}, {1764.7, -0.4203130902213764}, {1579., -0.4047711971729565}, {1420.5, -0.39250143279503796}, {1271.2, -0.38216959983366466}, {1136.4, -0.3740527725459006}, {1024.6, -0.3685276059040668}, {914.63, -0.36446884295786186}, {821.92, -0.36262611544550605}, {735.29, -0.36214313139603993}, {659.34, -0.3616487769467345}, {590.55, -0.36063802619891605}, {530.97, -0.3626988310848052}, {476.19, -0.3663541330238178}, {426.14, -0.37022993832193685}, {382.65, -0.3713749734976384}, {342.86, -0.37627543612513076}, {307.38, -0.37930484496205974}, {275.74, -0.3804476958713722}, {247.04, -0.3912935175448499}, {221.4, -0.3898693409498222}, {198.41, -0.39656104676386206}, {178.04, -0.39279485270469133}, {159.57, -0.39194986696247963}, {143.02, -0.39587615370383333}, {128.21, -0.3944356762768698}, {114.94, -0.39640440658073334}, {103.02, -0.39712654859563257}, {92.365, -0.39483417101792406}, {82.781, -0.3915059866150356}, {74.228, -0.3916587425516236}, {66.548, -0.38721924815074266}, {59.666, -0.3821096956038811}, {53.476, -0.3746387846822659}, {47.954, -0.3728157088477423}, {42.98, -0.36086703872882775}, {38.533, -0.3607706740360365}, {34.542, -0.35892384478780465}, {30.966, -0.3510736522755319}, {27.757, -0.33972015457682814}, {24.886, -0.33178014645665665}, {22.308, -0.3269717494413972}, {20., -0.32094453438856185}}",1.
"{{1.*^6, -1.559935511142426}, {960000., -1.5596902438546987}, {800000., -1.559753172470218}, {666670., -1.5572117437962802}, {640000., -1.5569910453259146}, {600000., -1.5570462198376525}, {500000., -1.5550042107010382}, {480000., -1.5543587238134307}, {400000., -1.5520078944643345}, {400000., -1.5518652684346332}, {333330., -1.5487587389153585}, {300000., -1.5470503352485152}, {250000., -1.5428413214028212}, {240000., -1.5409556534533841}, {200000., -1.5360793443153775}, {200000., -1.5359540390360291}, {166670., -1.529804032233219}, {160000., -1.5283124582270662}, {150000., -1.525767596193245}, {125000., -1.5177100607586416}, {120000., -1.5156729664091753}, {100000., -1.505396920037649}, {85714., -1.4953430635519662}, {80000., -1.4904378503320133}, {71429., -1.4819758820282274}, {66667., -1.4760899212263334}, {60000., -1.4662575039176513}, {53333., -1.453910449165146}, {46154., -1.436814176434328}, {41667., -1.4232429863750249}, {37500., -1.4078550591087977}, {33333., -1.3886195165914226}, {30000., -1.3695097095085702}, {27273., -1.3507407983751463}, {24000., -1.3228274279007712}, {21818., -1.300027011256608}, {19231., -1.2669114718553651}, {17647., -1.2423748279547608}, {15790., -1.208119687760517}, {14118., -1.1706213862117456}, {12632., -1.1308632690005207}, {11364., -1.0903556632564082}, {10000., -1.038916522508918}, {9230.8, -1.0054261032295215}, {8000., -0.9436100565580616}, {7352.9, -0.9066485951086917}, {6578.9, -0.8578654998192482}, {5952.4, -0.8144415877882683}, {5217.4, -0.7591454344037969}, {4687.5, -0.7164137094294085}, {4285.7, -0.6824592294295767}, {3750., -0.6358963376616752}, {3409.1, -0.6056818659966814}, {3000., -0.5691274358232771}, {2727.3, -0.5451830530481122}, {2419.3, -0.518695890303308}, {2205.9, -0.5010938255825865}, {1973.7, -0.4829352755430127}, {1764.7, -0.4681117857245022}, {1579., -0.45647306131985876}, {1420.5, -0.44809800257603677}, {1271.2, -0.44218127926382517}, {1136.4, -0.4388528297564104}, {1024.6, -0.4378726709490919}, {914.63, -0.43919760808791986}, {821.92, -0.44233298613413735}, {735.29, -0.44775082242582764}, {659.34, -0.45023328156132475}, {590.55, -0.4580716897926439}, {530.97, -0.46728034519778083}, {476.19, -0.4773798376178015}, {426.14, -0.48840236503772383}, {382.65, -0.5011046592564165}, {342.86, -0.5115276158869215}, {307.38, -0.524184370045266}, {275.74, -0.539880369242009}, {247.04, -0.5581995096188785}, {221.4, -0.5618113286050431}, {198.41, -0.5798365819370896}, {178.04, -0.583740115254171}, {159.57, -0.5880178026767281}, {143.02, -0.5994072512553601}, {128.21, -0.6030222424239104}, {114.94, -0.6112014682785668}, {103.02, -0.6139737535570045}, {92.365, -0.6210152661983457}, {82.781, -0.6205257819547498}, {74.228, -0.6252796781840532}, {66.548, -0.6223481080022611}, {59.666, -0.6212637898695461}, {53.476, -0.6168101886710788}, {47.954, -0.6162390805441627}, {42.98, -0.610207914232295}, {38.533, -0.6016044983180205}, {34.542, -0.5937599524955095}, {30.966, -0.5860204785743375}, {27.757, -0.5737718660427839}, {24.886, -0.5665266134671711}, {22.308, -0.5559854709609009}, {20., -0.5469382010220204}}",2.
"{{1.*^6, -1.5601685182137597}, {960000., -1.559871737708743}, {800000., -1.560150407057068}, {666670., -1.5574795289360992}, {640000., -1.5571779431619353}, {600000., -1.557390169394206}, {500000., -1.555351678237893}, {480000., -1.5544959294730591}, {400000., -1.5523772742352426}, {400000., -1.5522022454120856}, {333330., -1.549192490444136}, {300000., -1.5475066773629356}, {250000., -1.5433720750890059}, {240000., -1.5414823642360154}, {200000., -1.5366074638355356}, {200000., -1.5365583692362836}, {166670., -1.5304875854208158}, {160000., -1.5289838787145555}, {150000., -1.5265729171513227}, {125000., -1.5185627818551715}, {120000., -1.5166607167353783}, {100000., -1.5064696329839198}, {85714., -1.4965891013339498}, {80000., -1.491618629142513}, {71429., -1.4834400912564099}, {66667., -1.4775065041038586}, {60000., -1.467843431324997}, {53333., -1.4557791026060232}, {46154., -1.4388692461641224}, {41667., -1.4254244265244775}, {37500., -1.4102282657823941}, {33333., -1.3915016896070849}, {30000., -1.3725944992468875}, {27273., -1.354068625185102}, {24000., -1.3266693681972328}, {21818., -1.3041384707059849}, {19231., -1.2715984500572526}, {17647., -1.24746535325645}, {15790., -1.213825823109426}, {14118., -1.1772294744431349}, {12632., -1.1380968123298636}, {11364., -1.0985541643768009}, {10000., -1.0478534706493328}, {9230.8, -1.0151673817405567}, {8000., -0.9548234535673914}, {7352.9, -0.9187423505543854}, {6578.9, -0.8711276413433051}, {5952.4, -0.8289619043757093}, {5217.4, -0.7755066524734818}, {4687.5, -0.733994523145382}, {4285.7, -0.7015641415420181}, {3750., -0.6567015151082667}, {3409.1, -0.628102278503743}, {3000., -0.5934593879343585}, {2727.3, -0.5712090198800108}, {2419.3, -0.5469513996123297}, {2205.9, -0.53097781944546}, {1973.7, -0.5149848771298117}, {1764.7, -0.5023139121283244}, {1579., -0.49293427006176843}, {1420.5, -0.486790169944859}, {1271.2, -0.4830852726943351}, {1136.4, -0.4821796855184109}, {1024.6, -0.48350092772903913}, {914.63, -0.4870270103836396}, {821.92, -0.49247228071018156}, {735.29, -0.49549871369823256}, {659.34, -0.5063968061033953}, {590.55, -0.5162203486438457}, {530.97, -0.5265023677634991}, {476.19, -0.5378477295180314}, {426.14, -0.5471687944791073}, {382.65, -0.5618074902778822}, {342.86, -0.5738575734712136}, {307.38, -0.5844375937256244}, {275.74, -0.6023872536952302}, {247.04, -0.620910449433137}, {221.4, -0.6236613414191954}, {198.41, -0.6413263694494938}, {178.04, -0.6434529168217378}, {159.57, -0.6454907538447294}, {143.02, -0.6554083314603283}, {128.21, -0.6569642749885461}, {114.94, -0.6640164278310948}, {103.02, -0.6638474165338916}, {92.365, -0.6697872443660449}, {82.781, -0.6674035454013687}, {74.228, -0.6706213411924343}, {66.548, -0.6649998733658806}, {59.666, -0.6618843036624347}, {53.476, -0.6558585133064441}, {47.954, -0.6546889630655893}, {42.98, -0.6459059528240193}, {38.533, -0.6348691313274718}, {34.542, -0.6213454209257788}, {30.966, -0.6133396168185751}, {27.757, -0.6044166803877532}, {24.886, -0.5930177474837997}, {22.308, -0.5784090881055964}, {20., -0.5656906662275658}}",3.
"{{1.*^6, -1.560326952528508}, {960000., -1.560124981766249}, {800000., -1.5602887178541973}, {666670., -1.5577382743453874}, {640000., -1.557393462027755}, {600000., -1.5576730778423686}, {500000., -1.5556237708604004}, {480000., -1.5549115598632746}, {400000., -1.5527269836799624}, {400000., -1.552641031723738}, {333330., -1.549598408037454}, {300000., -1.5479271308425484}, {250000., -1.5438660474706543}, {240000., -1.5420297107871659}, {200000., -1.5371610727882916}, {200000., -1.5372706689038227}, {166670., -1.531205424171761}, {160000., -1.5296667789111327}, {150000., -1.5273389587458495}, {125000., -1.5195072165341934}, {120000., -1.5174833420051321}, {100000., -1.5075081296513049}, {85714., -1.4978062658338884}, {80000., -1.4928745131244958}, {71429., -1.484849588492499}, {66667., -1.479026467343774}, {60000., -1.4695329453232355}, {53333., -1.4576219442288296}, {46154., -1.4410072124053788}, {41667., -1.427761175143897}, {37500., -1.4128191675517374}, {33333., -1.3942073460444846}, {30000., -1.3756840452935015}, {27273., -1.3573705692476448}, {24000., -1.3304213794747695}, {21818., -1.3083356572114266}, {19231., -1.2762622773225862}, {17647., -1.2525725418910274}, {15790., -1.219564296801751}, {14118., -1.1835592746498451}, {12632., -1.1450577395214518}, {11364., -1.106264087781779}, {10000., -1.0568198228843853}, {9230.8, -1.0243636225282113}, {8000., -0.9654208600932288}, {7352.9, -0.9300552376275723}, {6578.9, -0.8834785441601891}, {5952.4, -0.8421306049534132}, {5217.4, -0.789868175546399}, {4687.5, -0.749978848497817}, {4285.7, -0.7180170939091153}, {3750., -0.6748463367444095}, {3409.1, -0.6472489407040749}, {3000., -0.6138910481113129}, {2727.3, -0.5929201699502905}, {2419.3, -0.5698064141889223}, {2205.9, -0.5551417647803216}, {1973.7, -0.540570613961011}, {1764.7, -0.5295060936957172}, {1579., -0.5217284248403242}, {1420.5, -0.5169954701012393}, {1271.2, -0.5148421382622731}, {1136.4, -0.5154476615975393}, {1024.6, -0.5178009200608717}, {914.63, -0.522820120856323}, {821.92, -0.5281413703020984}, {735.29, -0.5343211738051614}, {659.34, -0.5441614400910074}, {590.55, -0.5539532737676857}, {530.97, -0.564732217100043}, {476.19, -0.5764485948479237}, {426.14, -0.5883993011612944}, {382.65, -0.6021761889960383}, {342.86, -0.6133379733284262}, {307.38, -0.6244520300455283}, {275.74, -0.6410881146951161}, {247.04, -0.6575199852586234}, {221.4, -0.6588236871596231}, {198.41, -0.6765240004635495}, {178.04, -0.6769610606207564}, {159.57, -0.6768833531864404}, {143.02, -0.6865193301422258}, {128.21, -0.6849841968866732}, {114.94, -0.6902260585147013}, {103.02, -0.6888380037674426}, {92.365, -0.6938901280480637}, {82.781, -0.6895624348264319}, {74.228, -0.6912019440018176}, {66.548, -0.6836838800118165}, {59.666, -0.6804674448284291}, {53.476, -0.670757100283338}, {47.954, -0.6695072591783348}, {42.98, -0.6595768654692962}, {38.533, -0.6478871752815427}, {34.542, -0.6357908342285866}, {30.966, -0.6231401908892491}, {27.757, -0.6074118688968122}, {24.886, -0.5992267906691956}, {22.308, -0.5877461305914875}, {20., -0.5772650589763649}}",4.
"{{1.*^6, -1.5609124955885838}, {960000., -1.5606789966608545}, {800000., -1.561095479385727}, {666670., -1.5585669441782743}, {640000., -1.5583464790483352}, {600000., -1.558489354732663}, {500000., -1.556678606905807}, {480000., -1.5558783832584495}, {400000., -1.5539417088524352}, {400000., -1.5538179250971904}, {333330., -1.5510155229315148}, {300000., -1.5495018935749139}, {250000., -1.5456947102573728}, {240000., -1.5439153383044155}, {200000., -1.5394023791613771}, {200000., -1.5394376175244027}, {166670., -1.5337566446749928}, {160000., -1.5324277076046626}, {150000., -1.53009594251345}, {125000., -1.522775945727711}, {120000., -1.5209168101471158}, {100000., -1.511483948283784}, {85714., -1.502352930720225}, {80000., -1.4978334261070108}, {71429., -1.4902587850744262}, {66667., -1.4845843087472836}, {60000., -1.4759150951142062}, {53333., -1.4647227166642411}, {46154., -1.4491443848549082}, {41667., -1.4367888630088435}, {37500., -1.4228406478982798}, {33333., -1.405511849196931}, {30000., -1.388385742815434}, {27273., -1.371413841884382}, {24000., -1.3462873605063608}, {21818., -1.3257923937353708}, {19231., -1.2965674463473766}, {17647., -1.2747371062679522}, {15790., -1.2442588189877573}, {14118., -1.2114212001687341}, {12632., -1.1761745651665751}, {11364., -1.1409256128715233}, {10000., -1.0959349690569307}, {9230.8, -1.0669316083247877}, {8000., -1.0134941639516633}, {7352.9, -0.9816338611018164}, {6578.9, -0.9399278144377345}, {5952.4, -0.9033980248874874}, {5217.4, -0.8567845730927144}, {4687.5, -0.8216005820816958}, {4285.7, -0.7942276248292783}, {3750., -0.7572237329961986}, {3409.1, -0.7340721450140911}, {3000., -0.7067386314355395}, {2727.3, -0.6900868570032395}, {2419.3, -0.6723084571848138}, {2205.9, -0.6616457366816154}, {1973.7, -0.6517226253755755}, {1764.7, -0.644976632608687}, {1579., -0.6411992608978556}, {1420.5, -0.640026880452458}, {1271.2, -0.641034592435939}, {1136.4, -0.6455054171836153}, {1024.6, -0.6460116009774877}, {914.63, -0.6540096525537189}, {821.92, -0.6600981363645495}, {735.29, -0.6684187725781526}, {659.34, -0.6765478164703456}, {590.55, -0.6857656515422137}, {530.97, -0.6928335403466889}, {476.19, -0.7009601117237473}, {426.14, -0.7121985937117595}, {382.65, -0.7191478112404913}, {342.86, -0.72372356350124}, {307.38, -0.7306721038743305}, {275.74, -0.7425749620057513}, {247.04, -0.7571494698310208}, {221.4, -0.747872898208334}, {198.41, -0.7648950970012334}, {178.04, -0.7567781681603079}, {159.57, -0.7483488909247971}, {143.02, -0.7523767798019525}, {128.21, -0.7433882746325776}, {114.94, -0.7443683366532422}, {103.02, -0.7361683063599698}, {92.365, -0.737305676276714}, {82.781, -0.7268063043470516}, {74.228, -0.7250696050755994}, {66.548, -0.7127548438076924}, {59.666, -0.7060857945314645}, {53.476, -0.6931653556253023}, {47.954, -0.6940149777920704}, {42.98, -0.6773621614682246}, {38.533, -0.6657451578885745}, {34.542, -0.6457957279738298}, {30.966, -0.6308700796149049}, {27.757, -0.6197217424675211}, {24.886, -0.6086336835956176}, {22.308, -0.5942853234753448}, {20., -0.581152605695781}}",10.
"{{1.*^6, -1.5613177083200775}, {960000., -1.56109273573371}, {800000., -1.5615134772183323}, {666670., -1.5590560132280378}, {640000., -1.5588721917231931}, {600000., -1.5590625067533566}, {500000., -1.5573147596108197}, {480000., -1.5565430635645001}, {400000., -1.554732974924913}, {400000., -1.5546200448635101}, {333330., -1.5519639964266798}, {300000., -1.5505147443843004}, {250000., -1.5469194847772003}, {240000., -1.5451542402224054}, {200000., -1.5408831270141912}, {200000., -1.5408104489747902}, {166670., -1.5354372583914737}, {160000., -1.5341139946373545}, {150000., -1.532052977669093}, {125000., -1.5250464159141799}, {120000., -1.5233634140268117}, {100000., -1.5143664482472425}, {85714., -1.5057629782314224}, {80000., -1.501509684897019}, {71429., -1.4943998672819225}, {66667., -1.48926722478602}, {60000., -1.4809913023694357}, {53333., -1.4707835291680074}, {46154., -1.4562228005995816}, {41667., -1.4449093360050516}, {37500., -1.4322204022012606}, {33333., -1.4165137526954459}, {30000., -1.4016706406977735}, {27273., -1.3866056831728948}, {24000., -1.363491543864398}, {21818., -1.3450797948811186}, {19231., -1.31909872530745}, {17647., -1.2998116514613267}, {15790., -1.2752475801584058}, {14118., -1.2469117926723414}, {12632., -1.2129940318013346}, {11364., -1.1838918902036661}, {10000., -1.1472710146019545}, {9230.8, -1.1220264510572882}, {8000., -1.0759835406984892}, {7352.9, -1.0482031408062105}, {6578.9, -1.0119905391364539}, {5952.4, -0.9801955011080247}, {5217.4, -0.940170178567451}, {4687.5, -0.9097081368091477}, {4285.7, -0.8861761619485747}, {3750., -0.8551120373403098}, {3409.1, -0.8357467554510001}, {3000., -0.8135519875888552}, {2727.3, -0.800175782219169}, {2419.3, -0.7921371255763219}, {2205.9, -0.7790976692626065}, {1973.7, -0.772437069351091}, {1764.7, -0.7683091840823808}, {1579., -0.7704596782849502}, {1420.5, -0.7668293600288233}, {1271.2, -0.7698878568909354}, {1136.4, -0.77306655309706}, {1024.6, -0.7766056366951206}, {914.63, -0.7805898891114244}, {821.92, -0.7867527837284042}, {735.29, -0.7906857323823185}, {659.34, -0.7955061529743481}, {590.55, -0.800176574832919}, {530.97, -0.8066806263334024}, {476.19, -0.8100853915781046}, {426.14, -0.8103640100326284}, {382.65, -0.8108078744010307}, {342.86, -0.8107223025526862}, {307.38, -0.8138086324524211}, {275.74, -0.8241722310769334}, {247.04, -0.8349830245059262}, {221.4, -0.8166068865826155}, {198.41, -0.8352557253504366}, {178.04, -0.8183769693542823}, {159.57, -0.7996699739387364}, {143.02, -0.8025403925069172}, {128.21, -0.7849240834708321}, {114.94, -0.7840626669555658}, {103.02, -0.7689973505992271}, {92.365, -0.7699475337222462}, {82.781, -0.7531700355360188}, {74.228, -0.7512097617730368}, {66.548, -0.7329784656447841}, {59.666, -0.7240638861240574}, {53.476, -0.707415101459591}, {47.954, -0.7124465333538094}, {42.98, -0.6885064856313872}, {38.533, -0.6709118559444356}, {34.542, -0.6528219589907267}, {30.966, -0.6330686769082082}, {27.757, -0.6186747862827202}, {24.886, -0.6122725823767509}, {22.308, -0.5969587104076981}, {20., -0.5819031079634289}}",20.
"{{1.*^6, -1.5615636083514546}, {960000., -1.561269349661329}, {800000., -1.561735301057244}, {666670., -1.559366148854011}, {640000., -1.5591204511168195}, {600000., -1.5594411647706414}, {500000., -1.5577589531899596}, {480000., -1.5571737296158012}, {400000., -1.5552777512464857}, {400000., -1.5552053751371637}, {333330., -1.552625398002965}, {300000., -1.5512453525567655}, {250000., -1.5478052059867093}, {240000., -1.546106896623694}, {200000., -1.5419689638813163}, {200000., -1.541945519623526}, {166670., -1.5369043271196605}, {160000., -1.535717711068355}, {150000., -1.533622822834748}, {125000., -1.527105940297873}, {120000., -1.525557958667342}, {100000., -1.517189171428452}, {85714., -1.5093502862652728}, {80000., -1.505494072956785}, {71429., -1.4992555904334737}, {66667., -1.4946653643265797}, {60000., -1.4875200062238974}, {53333., -1.47860053254216}, {46154., -1.466435006470109}, {41667., -1.456940563112272}, {37500., -1.4462916195302165}, {33333., -1.4332960295432953}, {30000., -1.4206369708863098}, {27273., -1.4082027096990803}, {24000., -1.389837220706587}, {21818., -1.3750286026013843}, {19231., -1.3537908183997442}, {17647., -1.3378337498070283}, {15790., -1.3159149954065181}, {14118., -1.2920426217389225}, {12632., -1.2663666792572523}, {11364., -1.2406946041893083}, {10000., -1.207686494731334}, {9230.8, -1.1861867652793907}, {8000., -1.1469788185774996}, {7352.9, -1.123251602229}, {6578.9, -1.0922504682930145}, {5952.4, -1.0650823246880847}, {5217.4, -1.0309801128096803}, {4687.5, -1.005222387901618}, {4285.7, -0.9854463130327259}, {3750., -0.9593140034667393}, {3409.1, -0.9432731665815667}, {3000., -0.9251054628752318}, {2727.3, -0.9144370534659876}, {2419.3, -0.903941457253112}, {2205.9, -0.8980129854921152}, {1973.7, -0.8928960845839321}, {1764.7, -0.8902410438023891}, {1579., -0.8892508045853121}, {1420.5, -0.8896674180793406}, {1271.2, -0.8911703660778302}, {1136.4, -0.8935656164543263}, {1024.6, -0.8959961082276052}, {914.63, -0.8989368455496634}, {821.92, -0.9015780472436842}, {735.29, -0.9041384680311474}, {659.34, -0.9031187037038497}, {590.55, -0.9051176303987148}, {530.97, -0.9068273621828226}, {476.19, -0.9057271500177951}, {426.14, -0.9035048073563934}, {382.65, -0.8928277952083983}, {342.86, -0.8917312919987995}, {307.38, -0.8902915559402116}, {275.74, -0.8969134722851042}, {247.04, -0.9137170613529917}, {221.4, -0.8835249039461274}, {198.41, -0.9079669802928351}, {178.04, -0.8801297334505241}, {159.57, -0.8548230417275215}, {143.02, -0.8563852865047409}, {128.21, -0.8319267034382211}, {114.94, -0.8303577255006193}, {103.02, -0.8111496393084253}, {92.365, -0.8112392324580938}, {82.781, -0.7887583498853616}, {74.228, -0.7880833391315304}, {66.548, -0.7644043780440579}, {59.666, -0.7560888904527245}, {53.476, -0.7347807594288022}, {47.954, -0.7475156186545364}, {42.98, -0.716027360680791}, {38.533, -0.696800306888895}, {34.542, -0.6766762182850379}, {30.966, -0.653847073611571}, {27.757, -0.6390089959218691}, {24.886, -0.6304694362978392}, {22.308, -0.6120713331855248}, {20., -0.5963849423045582}}",40.
"{{1.*^6, -1.561674665575696}, {960000., -1.561426520137853}, {800000., -1.561850158663034}, {666670., -1.5593873288231608}, {640000., -1.559136360902498}, {600000., -1.5594538514047924}, {500000., -1.5577660836348302}, {480000., -1.5572273503343559}, {400000., -1.5553252764919916}, {400000., -1.5552123922361407}, {333330., -1.5526947475220363}, {300000., -1.551390889941912}, {250000., -1.5480414961443996}, {240000., -1.5462568094582718}, {200000., -1.542570336555971}, {200000., -1.5424840238810504}, {166670., -1.537769766457568}, {160000., -1.5367128466225821}, {150000., -1.5348039624024044}, {125000., -1.529128530318262}, {120000., -1.5277864947202024}, {100000., -1.520761629673264}, {85714., -1.5144793646305375}, {80000., -1.5114244290739294}, {71429., -1.5068994887336322}, {66667., -1.5036528071066286}, {60000., -1.4982372660649765}, {53333., -1.4917608228530774}, {46154., -1.4830602916530715}, {41667., -1.4762960979375095}, {37500., -1.4687560833821203}, {33333., -1.4594796110476638}, {30000., -1.4501849618186904}, {27273., -1.4410738855520095}, {24000., -1.4273625859508834}, {21818., -1.4162853640549777}, {19231., -1.4000835833996204}, {17647., -1.3879137294108956}, {15790., -1.3708689570004653}, {14118., -1.3520985342557128}, {12632., -1.332235627360953}, {11364., -1.311786596170312}, {10000., -1.2854983544437688}, {9230.8, -1.268097976861785}, {8000., -1.2360780723110572}, {7352.9, -1.2168321010732368}, {6578.9, -1.1911371112989095}, {5952.4, -1.1683749952434805}, {5217.4, -1.139379107219296}, {4687.5, -1.1174938848052147}, {4285.7, -1.100165388279974}, {3750., -1.0771811104343523}, {3409.1, -1.0628559612430073}, {3000., -1.0466623609095669}, {2727.3, -1.0364252978307167}, {2419.3, -1.0263287103083745}, {2205.9, -1.020343360550407}, {1973.7, -1.0148166542931472}, {1764.7, -1.0112411193862472}, {1579., -1.0088390455934522}, {1420.5, -1.0076940037086914}, {1271.2, -1.007233150032866}, {1136.4, -1.007350182387651}, {1024.6, -1.0076021284294934}, {914.63, -1.0075734413711332}, {821.92, -1.007453268408635}, {735.29, -1.0073361338106768}, {659.34, -1.006101865889101}, {590.55, -1.0042356459361237}, {530.97, -1.0008067090285324}, {476.19, -0.9974403876664096}, {426.14, -0.9919670218566485}, {382.65, -0.9865106311396964}, {342.86, -0.9784963884621974}, {307.38, -0.9652678571376525}, {275.74, -0.9811914526028395}, {247.04, -1.0017339594445787}, {221.4, -0.9626044566950759}, {198.41, -1.000516253341113}, {178.04, -0.9632867393561413}, {159.57, -0.9266930690448959}, {143.02, -0.9354219762994199}, {128.21, -0.9024156293311022}, {114.94, -0.904413662706377}, {103.02, -0.8739347468930163}, {92.365, -0.8816837657307114}, {82.781, -0.8543946445377233}, {74.228, -0.8605348880948884}, {66.548, -0.8290713414995027}, {59.666, -0.82403385489527}, {53.476, -0.7930065616447979}, {47.954, -0.8168738502179189}, {42.98, -0.782822581436262}, {38.533, -0.7551231323118572}, {34.542, -0.7328064282429755}, {30.966, -0.7066376915756232}, {27.757, -0.6919418416547543}, {24.886, -0.6881434985791022}, {22.308, -0.6617504472463982}, {20., -0.6412015451717956}}",80.
"{{1.*^6, -1.560879458599744}, {960000., -1.5606459212805175}, {800000., -1.5609520966749202}, {666670., -1.5584256418770481}, {640000., -1.5582340801315682}, {600000., -1.5584534449295777}, {500000., -1.5567270675261182}, {480000., -1.5560410435958751}, {400000., -1.554349787772411}, {400000., -1.554242000177863}, {333330., -1.5518788283541567}, {300000., -1.5506960983458422}, {250000., -1.5479216326916874}, {240000., -1.5462896970703863}, {200000., -1.5436192752880193}, {200000., -1.5435418052021679}, {166670., -1.5404165731613781}, {160000., -1.5397895876446404}, {150000., -1.5387378883615344}, {125000., -1.5358416843867997}, {120000., -1.5352816588389666}, {100000., -1.5322270682991281}, {85714., -1.529986878889005}, {80000., -1.5289393549213828}, {71429., -1.527885218841612}, {66667., -1.5268518146777155}, {60000., -1.5251646427774859}, {53333., -1.522959790668495}, {46154., -1.5198391388245103}, {41667., -1.5172896594113472}, {37500., -1.514352967574382}, {33333., -1.5105641161708172}, {30000., -1.5066581458773902}, {27273., -1.5027408101429591}, {24000., -1.496763291184157}, {21818., -1.4918245580841014}, {19231., -1.4844814447970658}, {17647., -1.4789354632329808}, {15790., -1.470953880761236}, {14118., -1.462119281890663}, {12632., -1.4524008422799526}, {11364., -1.4422172142612366}, {10000., -1.4286861902710097}, {9230.8, -1.4193218251756399}, {8000., -1.4016149844505983}, {7352.9, -1.3899168103927126}, {6578.9, -1.373905483636458}, {5952.4, -1.3588274290265783}, {5217.4, -1.3382329481278272}, {4687.5, -1.321235930655193}, {4285.7, -1.3068253191641812}, {3750., -1.2860657524822876}, {3409.1, -1.2718242563569775}, {3000., -1.253643764942892}, {2727.3, -1.2414623539950744}, {2419.3, -1.2273859757116967}, {2205.9, -1.2179039872134771}, {1973.7, -1.207519670369388}, {1764.7, -1.1991299855220718}, {1579., -1.1913942660932926}, {1420.5, -1.1852856747670095}, {1271.2, -1.1797367317711547}, {1136.4, -1.1755716669203191}, {1024.6, -1.1713060760955305}, {914.63, -1.1666953811681184}, {821.92, -1.1623004206154501}, {735.29, -1.1586466514107605}, {659.34, -1.1539743378904888}, {590.55, -1.149130090069005}, {530.97, -1.1430328883338574}, {476.19, -1.1360263010991611}, {426.14, -1.1291997393407793}, {382.65, -1.106581297687319}, {342.86, -1.0972568656871555}, {307.38, -1.0879110006747053}, {275.74, -1.1263519718415596}, {247.04, -1.1679396424228319}, {221.4, -1.1088447501798755}, {198.41, -1.182338742846969}, {178.04, -1.124894042565911}, {159.57, -1.0672310560160312}, {143.02, -1.0889621054979046}, {128.21, -1.0384837557598754}, {114.94, -1.0551477556521187}, {103.02, -1.004034298309748}, {92.365, -1.030795718844389}, {82.781, -0.9883600613119083}, {74.228, -1.0068764671232124}, {66.548, -0.9649237254587383}, {59.666, -0.9641554612124441}, {53.476, -0.9244992431743897}, {47.954, -0.9898554031993273}, {42.98, -0.9422968909107614}, {38.533, -0.9153257619803952}, {34.542, -0.8773320623772889}, {30.966, -0.8376604941656449}, {27.757, -0.8386833783123728}, {24.886, -0.8264455523524019}, {22.308, -0.7993252867735191}, {20., -0.7681725436474546}}",200.
"{{1.*^6, -1.5595989161541244}, {960000., -1.5593545126030428}, {800000., -1.5595282488637399}, {666670., -1.557060422578103}, {640000., -1.5567826308923338}, {600000., -1.55702126839128}, {500000., -1.5553154380034147}, {480000., -1.5545572837974657}, {400000., -1.5530291542464028}, {400000., -1.5528802075687864}, {333330., -1.5507950037562181}, {300000., -1.5498975925005494}, {250000., -1.5476987876500699}, {240000., -1.546334768731189}, {200000., -1.5445554014954663}, {200000., -1.5446402926155853}, {166670., -1.5428883133111733}, {160000., -1.5425428235159335}, {150000., -1.5421594674672987}, {125000., -1.5413377769774865}, {120000., -1.5412221734785008}, {100000., -1.540519196069745}, {85714., -1.5403491620014873}, {80000., -1.5403527423249481}, {71429., -1.5408194610600687}, {66667., -1.5407633087244301}, {60000., -1.5407513793420613}, {53333., -1.540517688151313}, {46154., -1.5400302020109695}, {41667., -1.5395408813183173}, {37500., -1.5389440852665401}, {33333., -1.538039744232811}, {30000., -1.5369888580014828}, {27273., -1.535900668642751}, {24000., -1.53415147047328}, {21818., -1.532712565459186}, {19231., -1.5305592807212893}, {17647., -1.5288480982856105}, {15790., -1.5263369451762412}, {14118., -1.523469335012549}, {12632., -1.5202288172715812}, {11364., -1.5167557465245902}, {10000., -1.5120133765412151}, {9230.8, -1.5085823273028052}, {8000., -1.5015774392565375}, {7352.9, -1.4968531694149132}, {6578.9, -1.4899199453521714}, {5952.4, -1.4830930911630489}, {5217.4, -1.4732912529836355}, {4687.5, -1.464555615227352}, {4285.7, -1.4569222072591224}, {3750., -1.4450495899504865}, {3409.1, -1.4363799207056225}, {3000., -1.424395009271837}, {2727.3, -1.4157076564910858}, {2419.3, -1.4048000946205275}, {2205.9, -1.3968731215444794}, {1973.7, -1.3868957985957138}, {1764.7, -1.3777744288102436}, {1579., -1.3685348096394456}, {1420.5, -1.3599116824023512}, {1271.2, -1.3510740646944384}, {1136.4, -1.3422774721336361}, {1024.6, -1.3345362466155875}, {914.63, -1.3250708267655027}, {821.92, -1.3162347183392462}, {735.29, -1.307043418227121}, {659.34, -1.2978533650491084}, {590.55, -1.2883580860930361}, {530.97, -1.2780505128431552}, {476.19, -1.2668565245059649}, {426.14, -1.2502351687454198}, {382.65, -1.2250171809724661}, {342.86, -1.209865678520094}, {307.38, -1.195877294346369}, {275.74, -1.253995033953167}, {247.04, -1.3350279828682607}, {221.4, -1.2330616596688302}, {198.41, -1.3427543623092946}, {178.04, -1.2614038102913745}, {159.57, -1.1759209740772807}, {143.02, -1.2088743933594783}, {128.21, -1.1260632888813735}, {114.94, -1.1498221298773772}, {103.02, -1.083881657689849}, {92.365, -1.122002969499618}, {82.781, -1.0580439448505645}, {74.228, -1.0953811843737986}, {66.548, -1.024465650728262}, {59.666, -1.0387338344293628}, {53.476, -0.9729532094187247}, {47.954, -1.086307961491684}, {42.98, -1.0189044248661483}, {38.533, -0.9891921089812772}, {34.542, -0.9196553927095824}, {30.966, -0.8872952216125249}, {27.757, -0.8548409008817649}, {24.886, -0.8850200667930059}, {22.308, -0.8372846382090344}, {20., -0.8153350266058201}}",300.
"{{1.*^6, -1.556263229978701}, {960000., -1.5559229551588187}, {800000., -1.5557415326134725}, {666670., -1.5530016117054075}, {640000., -1.5526179357587895}, {600000., -1.5527414995363011}, {500000., -1.5507531916183237}, {480000., -1.5499883162752608}, {400000., -1.5482976925857888}, {400000., -1.54822042222679}, {333330., -1.5461388002083811}, {300000., -1.5453613926198133}, {250000., -1.5436096933827583}, {240000., -1.5423193115618794}, {200000., -1.5413851614559604}, {200000., -1.5414459882474585}, {166670., -1.5406563557118351}, {160000., -1.5405600561162365}, {150000., -1.5405080285618449}, {125000., -1.540763158569358}, {120000., -1.54095175483853}, {100000., -1.5411555565436288}, {85714., -1.541669718012806}, {80000., -1.5419685160830257}, {71429., -1.5428866433655597}, {66667., -1.5430178727677235}, {60000., -1.5434499419682939}, {53333., -1.5436677491840645}, {46154., -1.5438079743054955}, {41667., -1.5438163619288976}, {37500., -1.543791703134874}, {33333., -1.5436372142409098}, {30000., -1.5433590273863387}, {27273., -1.5430787774029484}, {24000., -1.5426286792121067}, {21818., -1.5421884690898322}, {19231., -1.5416214537325075}, {17647., -1.541161029925328}, {15790., -1.5404364672381596}, {14118., -1.5395919078275613}, {12632., -1.5385709470845919}, {11364., -1.537452226211313}, {10000., -1.5358242242111166}, {9230.8, -1.5344846257173448}, {8000., -1.5318961207447825}, {7352.9, -1.5296405351289368}, {6578.9, -1.5264637249271658}, {5952.4, -1.5233368726108345}, {5217.4, -1.5185827765779758}, {4687.5, -1.5142864953899497}, {4285.7, -1.5105488329055168}, {3750., -1.504905373954117}, {3409.1, -1.5006855952027531}, {3000., -1.49489314809428}, {2727.3, -1.491205460379956}, {2419.3, -1.4866956237662794}, {2205.9, -1.48352792437994}, {1973.7, -1.4799260134807892}, {1764.7, -1.4772081801292383}, {1579., -1.474208587105841}, {1420.5, -1.4717194677532925}, {1271.2, -1.469052794739451}, {1136.4, -1.466670842723628}, {1024.6, -1.464472343216966}, {914.63, -1.4612517613392944}, {821.92, -1.4577612518865133}, {735.29, -1.4542041123419573}, {659.34, -1.4495528400154003}, {590.55, -1.444692206446441}, {530.97, -1.437037896357128}, {476.19, -1.4298378676407735}, {426.14, -1.4102258091053508}, {382.65, -1.3953122734746801}, {342.86, -1.3807015153278355}, {307.38, -1.3665046524475999}, {275.74, -1.4458928559011497}, {247.04, -1.5359874047250877}, {221.4, -1.4232573223603322}, {198.41, -1.5619102249097279}, {178.04, -1.4648255233726775}, {159.57, -1.3499410225912905}, {143.02, -1.4077019695068753}, {128.21, -1.2851663591310707}, {114.94, -1.3259656154652648}, {103.02, -1.2200797490030841}, {92.365, -1.3048450353706793}, {82.781, -1.1962463279349502}, {74.228, -1.27747385549387}, {66.548, -1.1700262518462687}, {59.666, -1.1955958177450765}, {53.476, -1.1118078481673703}, {47.954, -1.2901548027770997}, {42.98, -1.1916115736286879}, {38.533, -1.1544978089839133}, {34.542, -1.068231738685091}, {30.966, -1.0122830327435455}, {27.757, -0.9705895921198096}, {24.886, -1.0359205137478358}, {22.308, -0.9786240919147717}, {20., -0.9129340852337247}}",500.

==> Plots/DiodeFrequencyDepZ_2.csv <==
"{{1.*^6, -1.5360615527799775}, {960000., -1.5355985956915077}, {800000., -1.540205617436108}, {666670., -1.5393899129330477}, {640000., -1.5405986163447443}, {600000., -1.5436433562646363}, {500000., -1.5446004003015246}, {480000., -1.543992426251751}, {400000., -1.5438295352018567}, {400000., -1.543809996451843}, {333330., -1.5408482764418545}, {300000., -1.5399098399469284}, {250000., -1.5340559092943826}, {240000., -1.5327204786443587}, {200000., -1.526441569502046}, {200000., -1.5263187533022446}, {166670., -1.5181801545582572}, {160000., -1.5162469097666242}, {150000., -1.5130059859933962}, {125000., -1.5023363172357131}, {120000., -1.4996332440498743}, {100000., -1.4861925357203085}, {85714., -1.4739375234398935}, {80000., -1.467609214228851}, {71429., -1.4563085664988282}, {66667., -1.4488711665745937}, {60000., -1.4365315221427497}, {53333., -1.4211398400215274}, {46154., -1.4003041046319256}, {41667., -1.3838789353620446}, {37500., -1.3653716445803756}, {33333., -1.342516919859972}, {30000., -1.319879946337688}, {27273., -1.299453693709717}, {24000., -1.2650249594497063}, {21818., -1.238365465252867}, {19231., -1.2001534392538136}, {17647., -1.1720381297325915}, {15790., -1.1329044283494536}, {14118., -1.0905383010094032}, {12632., -1.0456705365386505}, {11364., -0.9998832241113003}, {10000., -0.9427910418078344}, {9230.8, -0.9067618567590792}, {8000., -0.8405904389640887}, {7352.9, -0.8026573366903309}, {6578.9, -0.7504339492420921}, {5952.4, -0.7024706440292517}, {5217.4, -0.6441804157039828}, {4687.5, -0.5988953435217196}, {4285.7, -0.5627236883555139}, {3750., -0.5111070099205205}, {3409.1, -0.47720861186453806}, {3000., -0.43488485797954063}, {2727.3, -0.40604952210830847}, {2419.3, -0.37276642359137335}, {2205.9, -0.3490825808181072}, {1973.7, -0.3227795582459407}, {1764.7, -0.29852494602032786}, {1579., -0.2764039641928803}, {1420.5, -0.257304188721293}, {1271.2, -0.2391100837749943}, {1136.4, -0.21373550800169297}, {1024.6, -0.19802898738530814}, {914.63, -0.18237183181127098}, {821.92, -0.18193489075912656}, {735.29, -0.16862186683576902}, {659.34, -0.1593296451361477}, {590.55, -0.14578583389211347}, {530.97, -0.13895726078922888}, {476.19, -0.1331719451260658}, {426.14, -0.1275847188754646}, {382.65, -0.12485151756918712}, {342.86, -0.12061432586097168}, {307.38, -0.1178505788155824}, {275.74, -0.11688703479366233}, {247.04, -0.11758429559288197}, {221.4, -0.11436378156328113}, {198.41, -0.11639019053300978}, {178.04, -0.114371732721554}, {159.57, -0.11425906603152648}, {143.02, -0.1161364532733754}, {128.21, -0.11638986387040037}, {114.94, -0.11814271684713784}, {103.02, -0.11885585842954392}, {92.365, -0.11825748370156404}, {82.781, -0.11902390303398971}, {74.228, -0.12197360439577397}, {66.548, -0.12118458508848615}, {59.666, -0.12160829668658779}, {53.476, -0.12392495700597526}, {47.954, -0.1267849907415134}, {42.98, -0.12822248642961973}, {38.533, -0.13048402005114118}, {34.542, -0.13261317626226718}, {30.966, -0.1370984326168727}, {27.757, -0.14126547259662517}, {24.886, -0.15027107069023748}, {22.308, -0.15464527729128708}, {20., -0.15899826976463036}}",0.
"{{1.*^6, -1.5366802871382588}, {960000., -1.5362678482677423}, {800000., -1.5409843748391183}, {666670., -1.5402456926569712}, {640000., -1.5414781547275709}, {600000., -1.5445627642786277}, {500000., -1.545686966305941}, {480000., -1.5451012069693137}, {400000., -1.5451898354849758}, {400000., -1.545179773947809}, {333330., -1.5424817075885324}, {300000., -1.5416821793727344}, {250000., -1.5361776733276185}, {240000., -1.5348991502956697}, {200000., -1.529036523547783}, {200000., -1.5290337446512576}, {166670., -1.5214370310311123}, {160000., -1.5195906682724953}, {150000., -1.5165238600627544}, {125000., -1.5065383206145961}, {120000., -1.5040788746444835}, {100000., -1.4914170119565693}, {85714., -1.4800429816489733}, {80000., -1.474101251501546}, {71429., -1.4635716675855222}, {66667., -1.4565751179626838}, {60000., -1.4450920467241612}, {53333., -1.431015153975537}, {46154., -1.411651373921411}, {41667., -1.3963861283390533}, {37500., -1.3792298974965005}, {33333., -1.358148766440839}, {30000., -1.3373090724729568}, {27273., -1.3169463339611451}, {24000., -1.286939090512105}, {21818., -1.2625078002318617}, {19231., -1.2274179006496204}, {17647., -1.2015753554752806}, {15790., -1.1656973876169137}, {14118., -1.1268282131818304}, {12632., -1.085604481503466}, {11364., -1.0441590865839376}, {10000., -0.9914105120225734}, {9230.8, -0.9572853283821131}, {8000., -0.8948749376993307}, {7352.9, -0.8575297940636826}, {6578.9, -0.8084861032972087}, {5952.4, -0.7650268991239039}, {5217.4, -0.7097430642402772}, {4687.5, -0.667031585000506}, {4285.7, -0.6331335219837301}, {3750., -0.5863704782126468}, {3409.1, -0.5559545249240454}, {3000., -0.5186897073577869}, {2727.3, -0.4941042133410316}, {2419.3, -0.4665042833097894}, {2205.9, -0.44767572085126156}, {1973.7, -0.42779436782614055}, {1764.7, -0.4108146322033271}, {1579., -0.39661077005198364}, {1420.5, -0.3856168775686501}, {1271.2, -0.37634119973319136}, {1136.4, -0.3693614829942513}, {1024.6, -0.3646810292771972}, {914.63, -0.36219974539546224}, {821.92, -0.36167483080552026}, {735.29, -0.3626179041098435}, {659.34, -0.3603413712717163}, {590.55, -0.36322093604280326}, {530.97, -0.3664387954780077}, {476.19, -0.37067773737117365}, {426.14, -0.37538477085024385}, {382.65, -0.37606004217698064}, {342.86, -0.383142677817402}, {307.38, -0.38649753723070607}, {275.74, -0.38727851448508843}, {247.04, -0.39671861173950806}, {221.4, -0.397582332474384}, {198.41, -0.4031807991110862}, {178.04, -0.4006870860208309}, {159.57, -0.39898766563107385}, {143.02, -0.4038188014582224}, {128.21, -0.40044897931864887}, {114.94, -0.40219122073883495}, {103.02, -0.40112455419890486}, {92.365, -0.4029922787647439}, {82.781, -0.39855258529205473}, {74.228, -0.40091747703361774}, {66.548, -0.39303652897752983}, {59.666, -0.3899709335299996}, {53.476, -0.3765873083607257}, {47.954, -0.3738704216794315}, {42.98, -0.3645645836483802}, {38.533, -0.356658417999259}, {34.542, -0.342240831559758}, {30.966, -0.3438930426063193}, {27.757, -0.33327114593213547}, {24.886, -0.3232567353361419}, {22.308, -0.3174214798688557}, {20., -0.32496186395434384}}",1.
"{{1.*^6, -1.536918906404744}, {960000., -1.5365249097695364}, {800000., -1.5412350970629212}, {666670., -1.5405720207058964}, {640000., -1.541831201830531}, {600000., -1.5448724635929174}, {500000., -1.546098830392787}, {480000., -1.5455421239836127}, {400000., -1.5457074136773616}, {400000., -1.5456726952092026}, {333330., -1.5430743105451976}, {300000., -1.5423595173808424}, {250000., -1.5369629644381448}, {240000., -1.535711687117175}, {200000., -1.53000463570406}, {200000., -1.5299945715780097}, {166670., -1.5225687170346889}, {160000., -1.5207601905903148}, {150000., -1.5177866586943793}, {125000., -1.5080067938938393}, {120000., -1.5055885050108264}, {100000., -1.4931677798414669}, {85714., -1.4820586432704392}, {80000., -1.4762517194424747}, {71429., -1.4659125344722586}, {66667., -1.4590114108171681}, {60000., -1.4478371156744094}, {53333., -1.4340083360761264}, {46154., -1.4150175543885624}, {41667., -1.4000519103229172}, {37500., -1.3832583723879537}, {33333., -1.3625969625201766}, {30000., -1.3421669895857689}, {27273., -1.322217716006025}, {24000., -1.2928739321876288}, {21818., -1.2689645840321464}, {19231., -1.2346454609858852}, {17647., -1.2093339538189571}, {15790., -1.1742014529526448}, {14118., -1.1362318975432155}, {12632., -1.0959446076578387}, {11364., -1.0554371636068287}, {10000., -1.0039528401836455}, {9230.8, -0.9706707485070891}, {8000., -0.9099041866942167}, {7352.9, -0.8735905287896055}, {6578.9, -0.8259417570711624}, {5952.4, -0.7838624185193069}, {5217.4, -0.7304851800426495}, {4687.5, -0.6894217582302083}, {4285.7, -0.6570221218944403}, {3750., -0.6127458438526929}, {3409.1, -0.5841660397672462}, {3000., -0.5495771685421895}, {2727.3, -0.5272945906477133}, {2419.3, -0.5025642059730175}, {2205.9, -0.48640944793777724}, {1973.7, -0.4697872189977386}, {1764.7, -0.4563908181382759}, {1579., -0.44602318205217306}, {1420.5, -0.43881360012011134}, {1271.2, -0.4340865283225493}, {1136.4, -0.43194092738212636}, {1024.6, -0.43221020017497624}, {914.63, -0.4347744716814025}, {821.92, -0.4395261759654159}, {735.29, -0.4430614357503453}, {659.34, -0.4448698387772961}, {590.55, -0.4574295512511578}, {530.97, -0.4704329095598731}, {476.19, -0.4833912799596243}, {426.14, -0.49698114156219786}, {382.65, -0.5100963505320146}, {342.86, -0.5235339136219762}, {307.38, -0.5378543193495489}, {275.74, -0.5526912340485236}, {247.04, -0.5780342914576811}, {221.4, -0.582194911266069}, {198.41, -0.6026913176367986}, {178.04, -0.606653416441815}, {159.57, -0.6104235638490088}, {143.02, -0.6247888103905977}, {128.21, -0.6269887936589416}, {114.94, -0.6357506362716128}, {103.02, -0.6356869257702973}, {92.365, -0.6413317905925789}, {82.781, -0.6380606157262352}, {74.228, -0.6435888161037082}, {66.548, -0.6376324952310606}, {59.666, -0.6282195550750487}, {53.476, -0.6214926568966753}, {47.954, -0.6207967805016189}, {42.98, -0.6010841491605108}, {38.533, -0.5892014933185485}, {34.542, -0.5755741367725001}, {30.966, -0.5620892770063256}, {27.757, -0.5463544436357765}, {24.886, -0.5343722587391808}, {22.308, -0.516414408315785}, {20., -0.5080139882841611}}",2.
"{{1.*^6, -1.5370761599626412}, {960000., -1.5366869313324396}, {800000., -1.5414312858715682}, {666670., -1.5407926761912112}, {640000., -1.5420460999486958}, {600000., -1.545137326564842}, {500000., -1.5463972533194061}, {480000., -1.5458109995988403}, {400000., -1.546075517987974}, {400000., -1.5460418151666702}, {333330., -1.5435024190896973}, {300000., -1.5428197741638932}, {250000., -1.537523276580208}, {240000., -1.536278649395794}, {200000., -1.5306836887082023}, {200000., -1.530672940011301}, {166670., -1.523373220311187}, {160000., -1.52160356510429}, {150000., -1.5186681655120051}, {125000., -1.5090463233735019}, {120000., -1.5066739517901568}, {100000., -1.4944259818298067}, {85714., -1.4834610778096462}, {80000., -1.4777310016277}, {71429., -1.4675405516350306}, {66667., -1.4607795925068188}, {60000., -1.4497054940235716}, {53333., -1.4360774207602296}, {46154., -1.4173269842126575}, {41667., -1.4025601500480673}, {37500., -1.385971386225525}, {33333., -1.3655941299980883}, {30000., -1.345452400605018}, {27273., -1.3257933043818504}, {24000., -1.2968482601280862}, {21818., -1.273267779324388}, {19231., -1.239431702696046}, {17647., -1.2144739607271384}, {15790., -1.1798514412598309}, {14118., -1.1424461265392172}, {12632., -1.1027526821849145}, {11364., -1.0628824649159452}, {10000., -1.0122406378085755}, {9230.8, -0.9794493898803941}, {8000., -0.9196492291641456}, {7352.9, -0.8840196607109342}, {6578.9, -0.8373401579732543}, {5952.4, -0.7960720033225416}, {5217.4, -0.7439911108686278}, {4687.5, -0.7040988441052494}, {4285.7, -0.6726772458079238}, {3750., -0.6299625394826798}, {3409.1, -0.6024770229284595}, {3000., -0.5696411798342069}, {2727.3, -0.548696365534082}, {2419.3, -0.5258984419906624}, {2205.9, -0.5110899187729261}, {1973.7, -0.4964342329602006}, {1764.7, -0.4850284954531958}, {1579., -0.4768171048448199}, {1420.5, -0.47179319399757724}, {1271.2, -0.4693475974136365}, {1136.4, -0.46967298323254697}, {1024.6, -0.4722445139935026}, {914.63, -0.47747913529526337}, {821.92, -0.4818823015433285}, {735.29, -0.49084904872242247}, {659.34, -0.501207963904921}, {590.55, -0.5131306975511484}, {530.97, -0.5258326249461109}, {476.19, -0.5398315776729935}, {426.14, -0.5492546926871973}, {382.65, -0.5691374026686212}, {342.86, -0.5843057768169809}, {307.38, -0.5948332407094282}, {275.74, -0.6178034862704529}, {247.04, -0.6414633155335613}, {221.4, -0.6415392676052507}, {198.41, -0.666479226379737}, {178.04, -0.6689030292667613}, {159.57, -0.6725259260221151}, {143.02, -0.686067605002685}, {128.21, -0.684824945809901}, {114.94, -0.6931900249677283}, {103.02, -0.6911999860885606}, {92.365, -0.6951423480722888}, {82.781, -0.6876302338783521}, {74.228, -0.6984544422755248}, {66.548, -0.6839709579490986}, {59.666, -0.6779998683650804}, {53.476, -0.6616150881319816}, {47.954, -0.6576350599317509}, {42.98, -0.6373627273550414}, {38.533, -0.6214244669881984}, {34.542, -0.6040468539297807}, {30.966, -0.5887783931138634}, {27.757, -0.57346239998449}, {24.886, -0.5571901078052693}, {22.308, -0.5422119610127465}, {20., -0.527832769681651}}",3.
"{{1.*^6, -1.5371278574195417}, {960000., -1.536739670865427}, {800000., -1.5414998833356774}, {666670., -1.5409179241677406}, {640000., -1.542182488183507}, {600000., -1.5452990319819377}, {500000., -1.5465952080394687}, {480000., -1.546039916799741}, {400000., -1.546338061706116}, {400000., -1.5462771072789692}, {333330., -1.5438205990492428}, {300000., -1.543170434901569}, {250000., -1.5379623268909433}, {240000., -1.536762690928073}, {200000., -1.5312340940291378}, {200000., -1.5312275986442536}, {166670., -1.5240337392873942}, {160000., -1.5222850544827902}, {150000., -1.5193881325296779}, {125000., -1.5099057787752683}, {120000., -1.5075480634761649}, {100000., -1.4954550109286047}, {85714., -1.4846442820678578}, {80000., -1.4789798407939412}, {71429., -1.4688999456601077}, {66667., -1.4622227206301943}, {60000., -1.451277428869536}, {53333., -1.4378017080779928}, {46154., -1.4192604106579143}, {41667., -1.4046564911007655}, {37500., -1.3882566808340318}, {33333., -1.3680802569344734}, {30000., -1.3481792758105433}, {27273., -1.328731963085619}, {24000., -1.3001204442973286}, {21818., -1.276827238509716}, {19231., -1.2433472612734011}, {17647., -1.2186951652435352}, {15790., -1.1845030612196576}, {14118., -1.1474839766515335}, {12632., -1.1082956242169368}, {11364., -1.0689500671902912}, {10000., -1.0189397416633184}, {9230.8, -0.9866431188517418}, {8000., -0.927770061509788}, {7352.9, -0.89270556761695}, {6578.9, -0.8467900397699331}, {5952.4, -0.8062288460429194}, {5217.4, -0.7551912201713781}, {4687.5, -0.7161555347020253}, {4285.7, -0.6856195300577618}, {3750., -0.6440323323663607}, {3409.1, -0.6175466013363468}, {3000., -0.5860279413515096}, {2727.3, -0.5661383971971994}, {2419.3, -0.5446696987500285}, {2205.9, -0.5310540050057654}, {1973.7, -0.5177933013322937}, {1764.7, -0.5079794723758444}, {1579., -0.5012967232817814}, {1420.5, -0.4978370413168174}, {1271.2, -0.49695977978459094}, {1136.4, -0.49902188712813333}, {1024.6, -0.5026880096130715}, {914.63, -0.5099600090222218}, {821.92, -0.5159198023378557}, {735.29, -0.5219452682564554}, {659.34, -0.5381295391767611}, {590.55, -0.5513588804510051}, {530.97, -0.5648615486831831}, {476.19, -0.5793554469533988}, {426.14, -0.5893501732612414}, {382.65, -0.6098347872907115}, {342.86, -0.620692773214135}, {307.38, -0.6390294666792363}, {275.74, -0.6603973825059336}, {247.04, -0.6815280498468873}, {221.4, -0.6817512549154114}, {198.41, -0.7063900026847133}, {178.04, -0.7074599841225221}, {159.57, -0.7073213046961243}, {143.02, -0.7205787165665496}, {128.21, -0.7179630017994493}, {114.94, -0.7246297229497076}, {103.02, -0.7184859959242428}, {92.365, -0.7226735615401575}, {82.781, -0.7136330980894351}, {74.228, -0.7176526170925269}, {66.548, -0.7061659147460582}, {59.666, -0.7031782834492263}, {53.476, -0.6813275568358667}, {47.954, -0.6739217703948843}, {42.98, -0.650996412195508}, {38.533, -0.6334994860107863}, {34.542, -0.6147851900299441}, {30.966, -0.5964010590449541}, {27.757, -0.5789954950682414}, {24.886, -0.5635172051763812}, {22.308, -0.5444264990966659}, {20., -0.5283437738555923}}",4.
"{{1.*^6, -1.5377067798262416}, {960000., -1.5373124395855715}, {800000., -1.5422588954617864}, {666670., -1.5417659703535782}, {640000., -1.5430851107939594}, {600000., -1.546297045969097}, {500000., -1.5477545099135017}, {480000., -1.5472458857706501}, {400000., -1.5477554464110064}, {400000., -1.5477221109370856}, {333330., -1.5455282176124132}, {300000., -1.545069818043451}, {250000., -1.5402242742592112}, {240000., -1.53909806042249}, {200000., -1.534020152038711}, {200000., -1.534010313160012}, {166670., -1.5273012470624157}, {160000., -1.5256664667947264}, {150000., -1.5229846439435721}, {125000., -1.5140667325140995}, {120000., -1.5118709431679842}, {100000., -1.5004458354793762}, {85714., -1.4902744263143353}, {80000., -1.484915831325024}, {71429., -1.4753585707434793}, {66667., -1.4690199177156371}, {60000., -1.4586001020733015}, {53333., -1.4457759603292029}, {46154., -1.4281119170836318}, {41667., -1.41418039802224}, {37500., -1.3985484567353645}, {33333., -1.379312973689969}, {30000., -1.3602808091406742}, {27273., -1.3417266220521595}, {24000., -1.314439785218704}, {21818., -1.2922169208005663}, {19231., -1.2602828317855546}, {17647., -1.236829539780138}, {15790., -1.2043277619739914}, {14118., -1.169192494170194}, {12632., -1.1320607899915138}, {11364., -1.0948415804740896}, {10000., -1.0476276665357391}, {9230.8, -1.0171721415290826}, {8000., -0.9618216096643164}, {7352.9, -0.9291644900193909}, {6578.9, -0.8863885481151277}, {5952.4, -0.8490091738684187}, {5217.4, -0.8022758928140522}, {4687.5, -0.7668716873007978}, {4285.7, -0.7394022115490783}, {3750., -0.7028612691502469}, {3409.1, -0.6799908656121225}, {3000., -0.6535715454413062}, {2727.3, -0.6375999831143445}, {2419.3, -0.6212228734678994}, {2205.9, -0.6115787039002362}, {1973.7, -0.6032751825912166}, {1764.7, -0.5984110007969561}, {1579., -0.5968110277909836}, {1420.5, -0.5979073880317985}, {1271.2, -0.6018775077158176}, {1136.4, -0.6055092620515357}, {1024.6, -0.6149767065692868}, {914.63, -0.6255701507845554}, {821.92, -0.6368734774405634}, {735.29, -0.6492725738557925}, {659.34, -0.663413128565181}, {590.55, -0.6774162663840988}, {530.97, -0.691099844470878}, {476.19, -0.7052264887043695}, {426.14, -0.7189637272435973}, {382.65, -0.7270002679742424}, {342.86, -0.7441957743466988}, {307.38, -0.7543686554291346}, {275.74, -0.776096194425186}, {247.04, -0.7969502103499987}, {221.4, -0.786903588839921}, {198.41, -0.8120908371284044}, {178.04, -0.8065547125886986}, {159.57, -0.7941204336174063}, {143.02, -0.8038910902360576}, {128.21, -0.7929927106298059}, {114.94, -0.7954028245561484}, {103.02, -0.7813350308139578}, {92.365, -0.7794707265440795}, {82.781, -0.7610916599480191}, {74.228, -0.7620296221808464}, {66.548, -0.7443336730780534}, {59.666, -0.7270045644894564}, {53.476, -0.7062027692173078}, {47.954, -0.6869050451285469}, {42.98, -0.6700743602132183}, {38.533, -0.6448593317993069}, {34.542, -0.618111392468818}, {30.966, -0.5965076768696437}, {27.757, -0.573198803554552}, {24.886, -0.5598544135204491}, {22.308, -0.5393937888531399}, {20., -0.5250672131605274}}",10.
"{{1.*^6, -1.5383557236282002}, {960000., -1.5379912542519285}, {800000., -1.5430751408295411}, {666670., -1.5427245016433626}, {640000., -1.5440600844074865}, {600000., -1.5472901855047978}, {500000., -1.548998077303949}, {480000., -1.5485540323326155}, {400000., -1.5493312481764339}, {400000., -1.5492958586001777}, {333330., -1.5473897701412582}, {300000., -1.5471421541600259}, {250000., -1.5427070047127212}, {240000., -1.541683574324079}, {200000., -1.5370806752402677}, {200000., -1.5370800350848985}, {166670., -1.530945212092588}, {160000., -1.5294388175322813}, {150000., -1.5269844689578442}, {125000., -1.5188150844202444}, {120000., -1.5167879457765299}, {100000., -1.506215382940467}, {85714., -1.4968128786940593}, {80000., -1.4918358233678208}, {71429., -1.4829512470249415}, {66667., -1.4770261075217799}, {60000., -1.4673034599373556}, {53333., -1.455307213399178}, {46154., -1.4387186709195106}, {41667., -1.425613342531898}, {37500., -1.4108693721872554}, {33333., -1.3926908660264874}, {30000., -1.3747199872660325}, {27273., -1.3571566126937438}, {24000., -1.3313165274424226}, {21818., -1.3102575247376531}, {19231., -1.2800712070658715}, {17647., -1.2578477281079947}, {15790., -1.227030462183619}, {14118., -1.1937822743476996}, {12632., -1.158704636729202}, {11364., -1.1235666249000305}, {10000., -1.0792318320900318}, {9230.8, -1.0507458834022234}, {8000., -0.9991082984425989}, {7352.9, -0.9686263227610113}, {6578.9, -0.9290707915378434}, {5952.4, -0.8946827637639089}, {5217.4, -0.8520164490774326}, {4687.5, -0.8201866445020196}, {4285.7, -0.7957902913170082}, {3750., -0.7638150804485165}, {3409.1, -0.7443551974469491}, {3000., -0.7224047888320825}, {2727.3, -0.7098274389258812}, {2419.3, -0.697470993318802}, {2205.9, -0.6919577569313227}, {1973.7, -0.6897266942528482}, {1764.7, -0.6851037157446626}, {1579., -0.6885292305216723}, {1420.5, -0.692030776419835}, {1271.2, -0.6976371833381443}, {1136.4, -0.7057483740149247}, {1024.6, -0.714468228255358}, {914.63, -0.7257681172718884}, {821.92, -0.7370935475735441}, {735.29, -0.7448887165123835}, {659.34, -0.7615238672975793}, {590.55, -0.7737405304580689}, {530.97, -0.785360596526462}, {476.19, -0.7957540240351305}, {426.14, -0.8063209741602927}, {382.65, -0.8151991139195683}, {342.86, -0.823392300843004}, {307.38, -0.8275724164059383}, {275.74, -0.8506299367334421}, {247.04, -0.864434054942142}, {221.4, -0.8489250847623907}, {198.41, -0.8745633247416383}, {178.04, -0.8581388733752331}, {159.57, -0.8405339794942928}, {143.02, -0.8483557077064479}, {128.21, -0.8290883807333674}, {114.94, -0.828232675211605}, {103.02, -0.8070224930568318}, {92.365, -0.8013462708518039}, {82.781, -0.7798203868781034}, {74.228, -0.7859042551300812}, {66.548, -0.7525157696212585}, {59.666, -0.7280738583825793}, {53.476, -0.7067501755667606}, {47.954, -0.6857311583222956}, {42.98, -0.663734696502442}, {38.533, -0.6337224296877083}, {34.542, -0.6075580867578572}, {30.966, -0.5825835780262982}, {27.757, -0.5606756659208963}, {24.886, -0.542887734336162}, {22.308, -0.5188519941970309}, {20., -0.5017646102614306}}",20.
"{{1.*^6, -1.5391486685448514}, {960000., -1.538820382608024}, {800000., -1.5440704967191383}, {666670., -1.5438871232104605}, {640000., -1.5452899079891482}, {600000., -1.548657716776934}, {500000., -1.5505495067613744}, {480000., -1.5501555629421446}, {400000., -1.551272493515432}, {400000., -1.5512388226411609}, {333330., -1.549697124587158}, {300000., -1.549708462437866}, {250000., -1.545766976625997}, {240000., -1.5448885963578447}, {200000., -1.5408543921060545}, {200000., -1.54087022999838}, {166670., -1.5354666326447275}, {160000., -1.534131466765484}, {150000., -1.5319788702207686}, {125000., -1.52474510296762}, {120000., -1.5229459119623505}, {100000., -1.5135109851238526}, {85714., -1.5051929322905173}, {80000., -1.50078934958337}, {71429., -1.4928393320253435}, {66667., -1.487575954252722}, {60000., -1.4788563064498343}, {53333., -1.4681038942520974}, {46154., -1.4532225896000908}, {41667., -1.4413939077414075}, {37500., -1.4281566750108639}, {33333., -1.411788809425722}, {30000., -1.3955954400855186}, {27273., -1.3797593400612376}, {24000., -1.3564206395000975}, {21818., -1.3374282567307132}, {19231., -1.310169184807128}, {17647., -1.2901533789780602}, {15790., -1.262416857107183}, {14118., -1.2325452286369754}, {12632., -1.2010485124414418}, {11364., -1.1695490336785381}, {10000., -1.129670898125527}, {9230.8, -1.1040640456449429}, {8000., -1.0576753496212141}, {7352.9, -1.0302679231077638}, {6578.9, -0.9947958041176664}, {5952.4, -0.9640201584986153}, {5217.4, -0.9259174040370647}, {4687.5, -0.8976595765311001}, {4285.7, -0.8762167777762833}, {3750., -0.8484455358541069}, {3409.1, -0.8318610077303835}, {3000., -0.8136424844876655}, {2727.3, -0.8036165788869087}, {2419.3, -0.7944890585645553}, {2205.9, -0.7901723613770067}, {1973.7, -0.7877778051957186}, {1764.7, -0.7883267250538126}, {1579., -0.791295171967751}, {1420.5, -0.7962050399352917}, {1271.2, -0.8028835969800764}, {1136.4, -0.8113040043324886}, {1024.6, -0.8196394401933914}, {914.63, -0.8298643393415922}, {821.92, -0.8398334978505846}, {735.29, -0.8496969120468223}, {659.34, -0.853464776308369}, {590.55, -0.8683934436120577}, {530.97, -0.8764672574399862}, {476.19, -0.8834235356951047}, {426.14, -0.8898270507520813}, {382.65, -0.893806420466303}, {342.86, -0.8968310594091154}, {307.38, -0.8926740437611421}, {275.74, -0.9145228263333895}, {247.04, -0.9351215935845523}, {221.4, -0.9074594364738937}, {198.41, -0.9375181976840906}, {178.04, -0.9112136450019619}, {159.57, -0.886334993973592}, {143.02, -0.8920162657082567}, {128.21, -0.86317856759832}, {114.94, -0.8608373818136043}, {103.02, -0.8280985241405535}, {92.365, -0.8274103223134963}, {82.781, -0.7924976059114434}, {74.228, -0.7983238661725207}, {66.548, -0.7655627617586943}, {59.666, -0.7290323249965559}, {53.476, -0.7144261911900821}, {47.954, -0.6949383318462968}, {42.98, -0.6504262889286992}, {38.533, -0.6401921024825816}, {34.542, -0.6098175020397226}, {30.966, -0.5708466179860182}, {27.757, -0.5554464328633122}, {24.886, -0.5293834190712032}, {22.308, -0.5039837500673051}, {20., -0.48678209790578497}}",40.
"{{1.*^6, -1.5399596505582456}, {960000., -1.539703806707705}, {800000., -1.5453106765286713}, {666670., -1.5454097567964438}, {640000., -1.5468848458874196}, {600000., -1.5503124932005066}, {500000., -1.5526261952500227}, {480000., -1.5522883199269277}, {400000., -1.5538821127520772}, {400000., -1.5538377860978863}, {333330., -1.5528472977501}, {300000., -1.553241027696851}, {250000., -1.5500433096014448}, {240000., -1.5493498894088427}, {200000., -1.5462565879524162}, {200000., -1.5462611816724803}, {166670., -1.541926237836315}, {160000., -1.5408956807712253}, {150000., -1.5391886698394146}, {125000., -1.533380032183139}, {120000., -1.5319477804868022}, {100000., -1.5242611629712397}, {85714., -1.51771134856899}, {80000., -1.514164693242802}, {71429., -1.5078069390305169}, {66667., -1.5035780822941651}, {60000., -1.4966343428901565}, {53333., -1.4880520223866283}, {46154., -1.4762231214524422}, {41667., -1.4668846135198408}, {37500., -1.456396437144546}, {33333., -1.4434727990954959}, {30000., -1.4306689938187516}, {27273., -1.418168436028204}, {24000., -1.3997861780879017}, {21818., -1.3848364665099615}, {19231., -1.3633769320667113}, {17647., -1.3475553396734514}, {15790., -1.3255735711955983}, {14118., -1.301825100057888}, {12632., -1.2766669201727354}, {11364., -1.2513054838694795}, {10000., -1.2190789809375215}, {9230.8, -1.1980972693531038}, {8000., -1.1599247640808166}, {7352.9, -1.1371545751791963}, {6578.9, -1.1074476564240943}, {5952.4, -1.0814024506465296}, {5217.4, -1.049033876397308}, {4687.5, -1.0249074958672868}, {4285.7, -1.0065513971415683}, {3750., -0.9829988647995014}, {3409.1, -0.9691833518301867}, {3000., -0.9540220300025274}, {2727.3, -0.9460199724725494}, {2419.3, -0.9390867722894785}, {2205.9, -0.9362689543338965}, {1973.7, -0.9349540381539637}, {1764.7, -0.9362987866537512}, {1579., -0.9395387296834015}, {1420.5, -0.943872616212254}, {1271.2, -0.9497696625768306}, {1136.4, -0.9569372573717306}, {1024.6, -0.9633476356560559}, {914.63, -0.9712586618906889}, {821.92, -0.9782949479513244}, {735.29, -0.9854778753113962}, {659.34, -0.9917709843935797}, {590.55, -0.9969442649293883}, {530.97, -1.0009987148464174}, {476.19, -1.0045072261817092}, {426.14, -1.0078836880781556}, {382.65, -1.0015354143296478}, {342.86, -0.9978012279259695}, {307.38, -0.9948319447849627}, {275.74, -1.0264613338125292}, {247.04, -1.04969990697513}, {221.4, -1.0100529374342142}, {198.41, -1.0567176321286036}, {178.04, -1.017496699944977}, {159.57, -0.9768237637322581}, {143.02, -0.9895122843852534}, {128.21, -0.9451359313850847}, {114.94, -0.9451243466407456}, {103.02, -0.9029825313206418}, {92.365, -0.89781950575791}, {82.781, -0.8525244282194788}, {74.228, -0.895286571826779}, {66.548, -0.8324618836432479}, {59.666, -0.8235249733592501}, {53.476, -0.7578152661285178}, {47.954, -0.7622702919422942}, {42.98, -0.6977881176919134}, {38.533, -0.6838763652864542}, {34.542, -0.6251124822812064}, {30.966, -0.5963225392880754}, {27.757, -0.5719507555990709}, {24.886, -0.5518105248958465}, {22.308, -0.528076158295325}, {20., -0.49569027216544614}}",100.
"{{1.*^6, -1.5404799284222614}, {960000., -1.5402625397501568}, {800000., -1.5460024269476804}, {666670., -1.5462789029376565}, {640000., -1.5478167063145152}, {600000., -1.5513709439652958}, {500000., -1.5538713737069958}, {480000., -1.5536464077536702}, {400000., -1.555525023257856}, {400000., -1.5554920430658312}, {333330., -1.5548700805540039}, {300000., -1.555529237570826}, {250000., -1.552875583293847}, {240000., -1.552305240296051}, {200000., -1.549953513706167}, {200000., -1.5499287346603696}, {166670., -1.5464854301904318}, {160000., -1.5456836243264604}, {150000., -1.5443561998052993}, {125000., -1.5398617107449255}, {120000., -1.5387726917143287}, {100000., -1.5328422065818035}, {85714., -1.528136518889824}, {80000., -1.5255484087551645}, {71429., -1.5209235593631352}, {66667., -1.51785629079686}, {60000., -1.5129255410808264}, {53333., -1.506875658069104}, {46154., -1.4985814744671695}, {41667., -1.4920760930153911}, {37500., -1.4847956902628934}, {33333., -1.475790112771832}, {30000., -1.466914117325203}, {27273., -1.458281246924595}, {24000., -1.4454911425046877}, {21818., -1.4350842252701472}, {19231., -1.4201285866813012}, {17647., -1.409106529973414}, {15790., -1.3936400633826922}, {14118., -1.376840426254779}, {12632., -1.3589255314407953}, {11364., -1.3406110460131653}, {10000., -1.3170526324086707}, {9230.8, -1.3014448858137033}, {8000., -1.2724862293306352}, {7352.9, -1.254690809040589}, {6578.9, -1.2310053819283338}, {5952.4, -1.2097365547963013}, {5217.4, -1.1823272129754463}, {4687.5, -1.1611162101249208}, {4285.7, -1.1444366000888737}, {3750., -1.1221771158007197}, {3409.1, -1.1084092248757136}, {3000., -1.0926954858867421}, {2727.3, -1.0839070571674372}, {2419.3, -1.075435917978306}, {2205.9, -1.0711475991914234}, {1973.7, -1.0681167931361657}, {1764.7, -1.0678237967864053}, {1579., -1.0689880577197683}, {1420.5, -1.071874738902534}, {1271.2, -1.0756345794905922}, {1136.4, -1.0807910867667438}, {1024.6, -1.0858643233798049}, {914.63, -1.0917643988007255}, {821.92, -1.0973398082033157}, {735.29, -1.102592478413737}, {659.34, -1.1072927043322494}, {590.55, -1.1109688059849707}, {530.97, -1.1127955843136446}, {476.19, -1.1165500180187382}, {426.14, -1.1031104188119096}, {382.65, -1.102691412365101}, {342.86, -1.1022808169218736}, {307.38, -1.0971636950913144}, {275.74, -1.1432398863929918}, {247.04, -1.1862956611331446}, {221.4, -1.12603777764126}, {198.41, -1.1994544189263183}, {178.04, -1.1368802215494878}, {159.57, -1.0787218830229035}, {143.02, -1.1131756370787718}, {128.21, -1.0574791329409818}, {114.94, -1.0660257817176777}, {103.02, -1.0012768291992218}, {92.365, -1.0113063701362204}, {82.781, -0.9490135746548676}, {74.228, -1.0356211424554163}, {66.548, -0.9398727969864603}, {59.666, -0.939909547190714}, {53.476, -0.8640697104996395}, {47.954, -0.8731993681251948}, {42.98, -0.7770200083020277}, {38.533, -0.7731821436707315}, {34.542, -0.7021156282639925}, {30.966, -0.6640923723764072}, {27.757, -0.6407109857986848}, {24.886, -0.6330284997075527}, {22.308, -0.5775441698153472}, {20., -0.5657475838692093}}",200.
"{{1.*^6, -1.5403778421116534}, {960000., -1.5402252174054558}, {800000., -1.5461134486007975}, {666670., -1.5464517666300035}, {640000., -1.5479864427391938}, {600000., -1.5515516137451915}, {500000., -1.5541716253383933}, {480000., -1.5539767340188522}, {400000., -1.5559995771478203}, {400000., -1.5559502379875048}, {333330., -1.5555437772985472}, {300000., -1.5563561165529411}, {250000., -1.5540791949301065}, {240000., -1.5536104480479682}, {200000., -1.5517742407492094}, {200000., -1.5517532969084795}, {166670., -1.5490759215299665}, {160000., -1.5484630007488074}, {150000., -1.5474856125019891}, {125000., -1.5441552266947005}, {120000., -1.5433739166362948}, {100000., -1.5389969484449513}, {85714., -1.5358706554453474}, {80000., -1.5340765559851282}, {71429., -1.5308785617140357}, {66667., -1.528757330194183}, {60000., -1.5253606375372253}, {53333., -1.5212504029689495}, {46154., -1.5156320585509764}, {41667., -1.511201537270386}, {37500., -1.5062819792630342}, {33333., -1.5002418714477384}, {30000., -1.4941897170083198}, {27273., -1.4883597138046571}, {24000., -1.4797238569312157}, {21818., -1.4727163162933474}, {19231., -1.4625917351600917}, {17647., -1.4550964355040916}, {15790., -1.4445327576615454}, {14118., -1.4329461830779482}, {12632., -1.4204764389716122}, {11364., -1.4075327195782195}, {10000., -1.3905511417597287}, {9230.8, -1.379063932491247}, {8000., -1.3573401874123403}, {7352.9, -1.343572645309308}, {6578.9, -1.324706153066065}, {5952.4, -1.3072736589477691}, {5217.4, -1.2837826087290298}, {4687.5, -1.2649325144941033}, {4285.7, -1.2493729887337595}, {3750., -1.2277759229179401}, {3409.1, -1.2137981233340895}, {3000., -1.1967183267723145}, {2727.3, -1.1862160007553266}, {2419.3, -1.1752859963736935}, {2205.9, -1.1687606864007352}, {1973.7, -1.1626809602909567}, {1764.7, -1.1590160828099672}, {1579., -1.1570422184101545}, {1420.5, -1.156304037697652}, {1271.2, -1.157274037077239}, {1136.4, -1.1588930696620796}, {1024.6, -1.1609988088113006}, {914.63, -1.164319214694182}, {821.92, -1.166856326312017}, {735.29, -1.1702740304020223}, {659.34, -1.1726560805561537}, {590.55, -1.1743446590449642}, {530.97, -1.1754792181746871}, {476.19, -1.1640886133715171}, {426.14, -1.1628456136437038}, {382.65, -1.164804391538121}, {342.86, -1.1562711818723688}, {307.38, -1.1551786552835692}, {275.74, -1.214581430495045}, {247.04, -1.2671661426648957}, {221.4, -1.1960794399699155}, {198.41, -1.2932432662206172}, {178.04, -1.2201434750411948}, {159.57, -1.1411146582321257}, {143.02, -1.1915342598413439}, {128.21, -1.1121960712414531}, {114.94, -1.1363917362888634}, {103.02, -1.0515343413888183}, {92.365, -1.0822139530334398}, {82.781, -1.0020812330408917}, {74.228, -1.1096637315733762}, {66.548, -1.020180389304073}, {59.666, -1.0550964281606454}, {53.476, -0.9041213074436144}, {47.954, -0.8862369247264269}, {42.98, -0.8624802579212101}, {38.533, -0.8373495838829882}, {34.542, -0.7784874651316144}, {30.966, -0.6927385173315808}, {27.757, -0.6577623197029502}, {24.886, -0.6662645373852526}, {22.308, -0.6001367893149815}, {20., -0.5964742692959563}}",300.
"{{1.*^6, -1.540655597147697}, {960000., -1.540371935976607}, {800000., -1.5461153263057459}, {666670., -1.5464043424542382}, {640000., -1.5479402875214565}, {600000., -1.5515126391560095}, {500000., -1.55423552303728}, {480000., -1.5539031219725832}, {400000., -1.556130759746431}, {400000., -1.55607859951956}, {333330., -1.5559742786370994}, {300000., -1.5570674415513734}, {250000., -1.555403321984667}, {240000., -1.5551182378084665}, {200000., -1.5542474017630836}, {200000., -1.5542322125989902}, {166670., -1.5527718706768803}, {160000., -1.5524879254403208}, {150000., -1.552051785954095}, {125000., -1.550418334163483}, {120000., -1.5500573582724526}, {100000., -1.547797748408364}, {85714., -1.5468005641013967}, {80000., -1.5460081884660588}, {71429., -1.5446385482292067}, {66667., -1.543754271349587}, {60000., -1.542410253616744}, {53333., -1.5407916731341498}, {46154., -1.5386495764474284}, {41667., -1.536997348987103}, {37500., -1.5352134327484372}, {33333., -1.5329865886912069}, {30000., -1.5307455649417312}, {27273., -1.5286674799902786}, {24000., -1.5255186523465039}, {21818., -1.52295457691832}, {19231., -1.5193325423757396}, {17647., -1.5166187999990612}, {15790., -1.5127483385791973}, {14118., -1.5084218411453605}, {12632., -1.5037063714503713}, {11364., -1.498694361652308}, {10000., -1.4917550150474488}, {9230.8, -1.486881585813584}, {8000., -1.4773265894225636}, {7352.9, -1.4708348275076615}, {6578.9, -1.4615279075570542}, {5952.4, -1.452516271934066}, {5217.4, -1.4395128663081564}, {4687.5, -1.4281122908292894}, {4285.7, -1.4180641691955025}, {3750., -1.4031744060351043}, {3409.1, -1.3924978544030688}, {3000., -1.377991776853964}, {2727.3, -1.3679914780578328}, {2419.3, -1.3561745791728517}, {2205.9, -1.3477342222703599}, {1973.7, -1.3381471830156473}, {1764.7, -1.330022185812683}, {1579., -1.3224000558716706}, {1420.5, -1.3166839640844152}, {1271.2, -1.3114169456783826}, {1136.4, -1.306854027372079}, {1024.6, -1.303187945738238}, {914.63, -1.3004253959231697}, {821.92, -1.297770136445727}, {735.29, -1.2955307269846528}, {659.34, -1.2936326968221281}, {590.55, -1.289991562742075}, {530.97, -1.278327378757326}, {476.19, -1.280084781052924}, {426.14, -1.2619756459525282}, {382.65, -1.2559519312379632}, {342.86, -1.244708528934912}, {307.38, -1.2391410598698618}, {275.74, -1.3351917095509822}, {247.04, -1.414958574545546}, {221.4, -1.3086977860715168}, {198.41, -1.4567782361062724}, {178.04, -1.3479484274712394}, {159.57, -1.2293620104003518}, {143.02, -1.3192860318961002}, {128.21, -1.192183230860451}, {114.94, -1.2413904817988397}, {103.02, -1.1152738161334306}, {92.365, -1.1795945218152237}, {82.781, -1.0624899663981897}, {74.228, -1.283234151913913}, {66.548, -1.1252247982018382}, {59.666, -1.1855084537577771}, {53.476, -0.9851565459637143}, {47.954, -1.0185002550210702}, {42.98, -0.9495566308675383}, {38.533, -0.8883657852574234}, {34.542, -0.7903049596097522}, {30.966, -0.7219257662356575}, {27.757, -0.7208647127857023}, {24.886, -0.702792863260939}, {22.308, -0.6697599595354926}, {20., -0.5914120711711655}}",500.
"{{1.*^6, -1.5388138341642712}, {960000., -1.5385843793116032}, {800000., -1.5443251812375702}, {666670., -1.5446132842811553}, {640000., -1.5461547118623762}, {600000., -1.5496759558313364}, {500000., -1.5523855225714105}, {480000., -1.5521916852397433}, {400000., -1.5545081567535395}, {400000., -1.5544807143607284}, {333330., -1.554585246225241}, {300000., -1.5558293072013563}, {250000., -1.5545280219714723}, {240000., -1.5543267973905053}, {200000., -1.5539112196833709}, {200000., -1.5539090216269877}, {166670., -1.5530145325987645}, {160000., -1.5528628673424898}, {150000., -1.5526711650430232}, {125000., -1.5517970149437792}, {120000., -1.551639054133594}, {100000., -1.550315164625604}, {85714., -1.5502165527408112}, {80000., -1.54991563113162}, {71429., -1.5493552587617583}, {66667., -1.5490187274356735}, {60000., -1.5484934151001557}, {53333., -1.5478755965951907}, {46154., -1.5470842399470381}, {41667., -1.5464691566654034}, {37500., -1.5458436776078457}, {33333., -1.5450260444608945}, {30000., -1.5442162425114305}, {27273., -1.543476543723011}, {24000., -1.5423933724493575}, {21818., -1.5415127554427002}, {19231., -1.5402988126175354}, {17647., -1.5393743433094136}, {15790., -1.5379497714743628}, {14118., -1.5363494924538847}, {12632., -1.534480919802726}, {11364., -1.5323859313339225}, {10000., -1.5293453246207906}, {9230.8, -1.5270876321637343}, {8000., -1.5225228308321128}, {7352.9, -1.5191605586490327}, {6578.9, -1.5142883029496081}, {5952.4, -1.5095787458187266}, {5217.4, -1.5022023837760339}, {4687.5, -1.495907210784958}, {4285.7, -1.4902962627364884}, {3750., -1.4817846114916904}, {3409.1, -1.4758830378261583}, {3000., -1.4676641895880702}, {2727.3, -1.4622554326925796}, {2419.3, -1.455804705954212}, {2205.9, -1.4511374798143826}, {1973.7, -1.4463344454774476}, {1764.7, -1.4424969571049782}, {1579., -1.4382862410127486}, {1420.5, -1.4351744027174154}, {1271.2, -1.4314388475658246}, {1136.4, -1.4288581913351828}, {1024.6, -1.4262547877912908}, {914.63, -1.4227083559624085}, {821.92, -1.4193302491562683}, {735.29, -1.4166259232126115}, {659.34, -1.4116708561849445}, {590.55, -1.4030916752093479}, {530.97, -1.3903391876170417}, {476.19, -1.3824804340858887}, {426.14, -1.3782871163005868}, {382.65, -1.3565065121504711}, {342.86, -1.3351712956491708}, {307.38, -1.3258386934218316}, {275.74, -1.4507982287615697}, {247.04, -1.5713352835500776}, {221.4, -1.4049113282399277}, {198.41, -1.5983344662387966}, {178.04, -1.46151024806933}, {159.57, -1.2915468116526967}, {143.02, -1.4056884021203417}, {128.21, -1.2650520215301775}, {114.94, -1.305706136485867}, {103.02, -1.1345878012690331}, {92.365, -1.238138294630168}, {82.781, -1.0692767934218304}, {74.228, -1.3750910825040985}, {66.548, -1.1777903646490153}, {59.666, -1.2923865598680864}, {53.476, -1.0400172315892582}, {47.954, -0.9767980463616175}, {42.98, -0.9392289175818741}, {38.533, -0.8743506938392799}, {34.542, -0.7941436373520631}, {30.966, -0.6853854586387422}, {27.757, -0.6919656732456503}, {24.886, -0.703360646952413}, {22.308, -0.5839191591237083}, {20., -0.5290518322165131}}",700.

==> Plots/DiodeFrequencyDepZ_3.csv <==
"{{1.*^6, -1.5240087113736303}, {960000., -1.5257852931709903}, {800000., -1.540590847214805}, {666670., -1.541320857362934}, {640000., -1.543234972580453}, {600000., -1.5473835844310435}, {500000., -1.5480359612019754}, {480000., -1.5473027087353959}, {400000., -1.5462768361431019}, {400000., -1.546254809685307}, {333330., -1.542755422511751}, {300000., -1.5412087598552884}, {250000., -1.5351196680274524}, {240000., -1.5337599200602694}, {200000., -1.5273439868023002}, {200000., -1.52736545615875}, {166670., -1.5193123896382177}, {160000., -1.5172641293618119}, {150000., -1.5140349625420204}, {125000., -1.503455739280731}, {120000., -1.5008589883499643}, {100000., -1.487293062308746}, {85714., -1.4750582579860652}, {80000., -1.468632058010783}, {71429., -1.4572140177790889}, {66667., -1.4494931903179404}, {60000., -1.4369965009397647}, {53333., -1.4215033470659404}, {46154., -1.399960810834231}, {41667., -1.3832081164885426}, {37500., -1.3641384929466627}, {33333., -1.340732416118944}, {30000., -1.3175988395764804}, {27273., -1.2948996118380334}, {24000., -1.260707566207222}, {21818., -1.2342613559034508}, {19231., -1.1951592643446132}, {17647., -1.1663848620654114}, {15790., -1.12657880692941}, {14118., -1.083427193195318}, {12632., -1.0381485329813755}, {11364., -0.9926643926080397}, {10000., -0.9350576533125883}, {9230.8, -0.8981075479344741}, {8000., -0.8309272294531133}, {7352.9, -0.7908824129451464}, {6578.9, -0.736930999846942}, {5952.4, -0.6921469362412531}, {5217.4, -0.6331149738995846}, {4687.5, -0.5872771859204576}, {4285.7, -0.5509021512920226}, {3750., -0.5135115270528507}, {3409.1, -0.4665424262898903}, {3000., -0.4244288826921849}, {2727.3, -0.39579967077828515}, {2419.3, -0.36243019718448016}, {2205.9, -0.33891480949266306}, {1973.7, -0.31265847675295644}, {1764.7, -0.2883536264866105}, {1579., -0.26627026644070684}, {1420.5, -0.24716396216305347}, {1271.2, -0.22873783108611936}, {1136.4, -0.21248444023025403}, {1024.6, -0.19714617955448802}, {914.63, -0.1850397512202568}, {821.92, -0.15670478338349242}, {735.29, -0.15575903907089317}, {659.34, -0.14592470875190178}, {590.55, -0.13227179493201463}, {530.97, -0.12475349606275167}, {476.19, -0.11787893104490911}, {426.14, -0.11174525276689029}, {382.65, -0.10821369583207016}, {342.86, -0.10379086690691303}, {307.38, -0.0990848627550009}, {275.74, -0.09902723320360911}, {247.04, -0.10130874497928476}, {221.4, -0.09636477160995804}, {198.41, -0.09969775143260397}, {178.04, -0.09625894705683341}, {159.57, -0.09675389699943046}, {143.02, -0.09800582036803425}, {128.21, -0.09908584892595379}, {114.94, -0.10162143312821645}, {103.02, -0.10316716918004191}, {92.365, -0.10385690794499154}, {82.781, -0.10660804750384455}, {74.228, -0.1071212976101355}, {66.548, -0.10862846795723503}, {59.666, -0.11355099447928817}, {53.476, -0.11401294207258877}, {47.954, -0.11846356444419863}, {42.98, -0.1205529360454913}, {38.533, -0.12651777968649247}, {34.542, -0.126015821941624}, {30.966, -0.13235519009086197}, {27.757, -0.13945107250115066}, {24.886, -0.1471677488956053}, {22.308, -0.1536453747068964}, {20., -0.16089181474024983}}",0.
"{{1.*^6, -1.5299520992898155}, {960000., -1.5306754089531136}, {800000., -1.543489697617951}, {666670., -1.5432751489650804}, {640000., -1.5449023514920268}, {600000., -1.5487675018159688}, {500000., -1.5490121657924034}, {480000., -1.54826680214646}, {400000., -1.5472149099932908}, {400000., -1.5471810432825899}, {333330., -1.5438212449849047}, {300000., -1.5423984437394949}, {250000., -1.5365403275167306}, {240000., -1.5352116698204716}, {200000., -1.5291112113170235}, {200000., -1.5290979098811128}, {166670., -1.521353303789284}, {160000., -1.51947384260876}, {150000., -1.5163622508938142}, {125000., -1.5061988532717798}, {120000., -1.5036703767266704}, {100000., -1.4906576419011561}, {85714., -1.4791016706668694}, {80000., -1.4729551430480436}, {71429., -1.461998048220815}, {66667., -1.4546882824349456}, {60000., -1.4427733912663343}, {53333., -1.4280148006055393}, {46154., -1.4076282947189458}, {41667., -1.391545394542468}, {37500., -1.3734342961427684}, {33333., -1.3511954826263133}, {30000., -1.3291486250749576}, {27273., -1.3076881511033094}, {24000., -1.275970930378542}, {21818., -1.2502836245992726}, {19231., -1.2133352781203715}, {17647., -1.1861369652754439}, {15790., -1.1486012660817775}, {14118., -1.1080746257761385}, {12632., -1.0654161826604298}, {11364., -1.0225802792772922}, {10000., -0.9684437593434201}, {9230.8, -0.9334794451743482}, {8000., -0.8698745962961105}, {7352.9, -0.8321605315493955}, {6578.9, -0.782756739319802}, {5952.4, -0.7388574943989761}, {5217.4, -0.6833281150143115}, {4687.5, -0.6404349676109323}, {4285.7, -0.6063834522390515}, {3750., -0.559495052749241}, {3409.1, -0.5287148025439609}, {3000., -0.49082226081581803}, {2727.3, -0.4655577126927275}, {2419.3, -0.4366343012905421}, {2205.9, -0.41672147559335854}, {1973.7, -0.39506136183946805}, {1764.7, -0.3760963687824222}, {1579., -0.3595914258497791}, {1420.5, -0.34610156681461723}, {1271.2, -0.3337702191882782}, {1136.4, -0.3238222924532236}, {1024.6, -0.3163068410189444}, {914.63, -0.3100373899668667}, {821.92, -0.3058619696069657}, {735.29, -0.29564751137126144}, {659.34, -0.2919085158173017}, {590.55, -0.29201210230149577}, {530.97, -0.29271192056896855}, {476.19, -0.2984219746267159}, {426.14, -0.3026035310225784}, {382.65, -0.3011492206427051}, {342.86, -0.3085697990475629}, {307.38, -0.31177637654829066}, {275.74, -0.3155058204047149}, {247.04, -0.3237256904722389}, {221.4, -0.325180032776264}, {198.41, -0.3300809531045348}, {178.04, -0.3295935517748123}, {159.57, -0.3296798130895526}, {143.02, -0.3365893739345084}, {128.21, -0.33645539019748383}, {114.94, -0.3400639044264997}, {103.02, -0.34105288928030825}, {92.365, -0.34595751439605793}, {82.781, -0.3407779008015953}, {74.228, -0.3452089542064156}, {66.548, -0.34144687212554997}, {59.666, -0.33976759958241676}, {53.476, -0.334714591931929}, {47.954, -0.3325969051687927}, {42.98, -0.32462176264634857}, {38.533, -0.32336324151012846}, {34.542, -0.3161906466139269}, {30.966, -0.31338133922138645}, {27.757, -0.3064020183079589}, {24.886, -0.3029466034022139}, {22.308, -0.3010496825045758}, {20., -0.3006930214447122}}",1.
"{{1.*^6, -1.5298642603130004}, {960000., -1.5306275145145083}, {800000., -1.5435652362400052}, {666670., -1.543355524448207}, {640000., -1.5450190435120679}, {600000., -1.5488688056914366}, {500000., -1.5492228320734738}, {480000., -1.5484887229939983}, {400000., -1.5475048194826238}, {400000., -1.5474747784859473}, {333330., -1.5441929203319225}, {300000., -1.5427958521086451}, {250000., -1.5370290518965435}, {240000., -1.5357464919467283}, {200000., -1.5297414747001334}, {200000., -1.5297242690029558}, {166670., -1.5221307854281256}, {160000., -1.520287530447192}, {150000., -1.5172490889224497}, {125000., -1.5072473033003984}, {120000., -1.5048135244590612}, {100000., -1.4919490103659259}, {85714., -1.4805744255245916}, {80000., -1.4745387797871974}, {71429., -1.463718932242029}, {66667., -1.4565277148794191}, {60000., -1.4448061591004373}, {53333., -1.430232385022092}, {46154., -1.4101492940872402}, {41667., -1.3943283969950595}, {37500., -1.3765188935586925}, {33333., -1.3545727793606672}, {30000., -1.332948711982539}, {27273., -1.311738310583918}, {24000., -1.280551717090132}, {21818., -1.255209939552369}, {19231., -1.2189005649127944}, {17647., -1.1922710996270136}, {15790., -1.1554373158369347}, {14118., -1.1154459076542187}, {12632., -1.0733981858697854}, {11364., -1.0313785195897016}, {10000., -0.9782368293018161}, {9230.8, -0.9440216144638272}, {8000., -0.8820527558295654}, {7352.9, -0.8449633618729551}, {6578.9, -0.7968257965108299}, {5952.4, -0.7545148850451939}, {5217.4, -0.7008383078090862}, {4687.5, -0.6597587734667666}, {4285.7, -0.6274601665373124}, {3750., -0.582952569082463}, {3409.1, -0.5541572850821908}, {3000., -0.5191185187040384}, {2727.3, -0.4961150050893576}, {2419.3, -0.4702957653509881}, {2205.9, -0.45283640691743277}, {1973.7, -0.4345016026295149}, {1764.7, -0.4190082770916337}, {1579., -0.4064679435168507}, {1420.5, -0.3965692862033739}, {1271.2, -0.38862533335178706}, {1136.4, -0.38304374862465906}, {1024.6, -0.38007207201612636}, {914.63, -0.37907911727075827}, {821.92, -0.3795622661237229}, {735.29, -0.3794116086840406}, {659.34, -0.3841158157825959}, {590.55, -0.3902988762567719}, {530.97, -0.3981183474008373}, {476.19, -0.40748284586099526}, {426.14, -0.4174895720524527}, {382.65, -0.4288839578335993}, {342.86, -0.43906780033892734}, {307.38, -0.4537834137097496}, {275.74, -0.47106482218173523}, {247.04, -0.4877384648172114}, {221.4, -0.4979844542906332}, {198.41, -0.5160391418728167}, {178.04, -0.5217407576256118}, {159.57, -0.529420514224214}, {143.02, -0.5444090052398043}, {128.21, -0.551471664795865}, {114.94, -0.5614634338764274}, {103.02, -0.5645191055784126}, {92.365, -0.5743459534818754}, {82.781, -0.575282826666563}, {74.228, -0.5815968828993812}, {66.548, -0.5766855506627431}, {59.666, -0.5825944583059272}, {53.476, -0.5735566820410368}, {47.954, -0.5748824747258567}, {42.98, -0.5610830191133662}, {38.533, -0.552096558626372}, {34.542, -0.5420012086254908}, {30.966, -0.5311821547705675}, {27.757, -0.5198873969619588}, {24.886, -0.5096432164942322}, {22.308, -0.4950814277821892}, {20., -0.4888993368556597}}",2.
"{{1.*^6, -1.530054085917968}, {960000., -1.5308234174112194}, {800000., -1.5437173578939671}, {666670., -1.5434750970128963}, {640000., -1.545157366582022}, {600000., -1.5490308001716975}, {500000., -1.5494051481691324}, {480000., -1.5486648038782636}, {400000., -1.5477052023829276}, {400000., -1.5476846422099537}, {333330., -1.544447306691013}, {300000., -1.543092097722658}, {250000., -1.537384287883662}, {240000., -1.536106263870042}, {200000., -1.5302038141766199}, {200000., -1.5301675261936698}, {166670., -1.522624577670436}, {160000., -1.5208247403719874}, {150000., -1.5178038361500268}, {125000., -1.5079001742090452}, {120000., -1.5054522732643827}, {100000., -1.4927060975847415}, {85714., -1.4813899172905889}, {80000., -1.4753816437852025}, {71429., -1.4646377862874478}, {66667., -1.457512322619391}, {60000., -1.4458563617006555}, {53333., -1.4313993761829198}, {46154., -1.411410408419641}, {41667., -1.3957136782885633}, {37500., -1.3780295772076674}, {33333., -1.3562157695939434}, {30000., -1.3346911394551475}, {27273., -1.3136772705465791}, {24000., -1.2828342704686417}, {21818., -1.2577001730100732}, {19231., -1.2216783976585721}, {17647., -1.1951840101613955}, {15790., -1.1586951444129778}, {14118., -1.1191350072948907}, {12632., -1.0775470986386984}, {11364., -1.0359046515321852}, {10000., -0.9834973872698974}, {9230.8, -0.9497891337376909}, {8000., -0.8884820753158362}, {7352.9, -0.8520550221803169}, {6578.9, -0.8050671949174046}, {5952.4, -0.7636808639126418}, {5217.4, -0.7113025740567719}, {4687.5, -0.6714118069190521}, {4285.7, -0.6400511909657676}, {3750., -0.5971275265201669}, {3409.1, -0.5695963513327207}, {3000., -0.5364589645811463}, {2727.3, -0.5149588617878447}, {2419.3, -0.49100307543915017}, {2205.9, -0.4752873231655836}, {1973.7, -0.45894581089907915}, {1764.7, -0.4455510477567453}, {1579., -0.43495889341932364}, {1420.5, -0.4273147914927063}, {1271.2, -0.42181381532482004}, {1136.4, -0.4187959166598505}, {1024.6, -0.4179463378735879}, {914.63, -0.4195597420322321}, {821.92, -0.42019798712693485}, {735.29, -0.42006187973895287}, {659.34, -0.4327534896608939}, {590.55, -0.4415408420519564}, {530.97, -0.4516408715173226}, {476.19, -0.4629692827388467}, {426.14, -0.4760203106010178}, {382.65, -0.4891073918770004}, {342.86, -0.5032626840614038}, {307.38, -0.5169807890676044}, {275.74, -0.532931132635518}, {247.04, -0.5571144115520594}, {221.4, -0.5645492895143138}, {198.41, -0.5841373986927806}, {178.04, -0.5889671625011942}, {159.57, -0.5960592566679054}, {143.02, -0.6121459726068553}, {128.21, -0.6167092414902842}, {114.94, -0.6264788045341372}, {103.02, -0.6273068748374019}, {92.365, -0.6366053664234552}, {82.781, -0.6361131126511106}, {74.228, -0.6414967337353339}, {66.548, -0.6315406420394741}, {59.666, -0.6270258844982899}, {53.476, -0.624330088736732}, {47.954, -0.6156522024731743}, {42.98, -0.6098681365273906}, {38.533, -0.5911988509183839}, {34.542, -0.5774665601527668}, {30.966, -0.5656865789097144}, {27.757, -0.5516965933241358}, {24.886, -0.5401816743972402}, {22.308, -0.527165066878372}, {20., -0.515884087239716}}",3.
"{{1.*^6, -1.5301386107453943}, {960000., -1.5309306667053495}, {800000., -1.5438702813699374}, {666670., -1.5436609797555063}, {640000., -1.5453027389872431}, {600000., -1.549183294546441}, {500000., -1.5495612410521793}, {480000., -1.5488358849260138}, {400000., -1.5479164682596718}, {400000., -1.5478754626314501}, {333330., -1.544654344670714}, {300000., -1.5433586895735512}, {250000., -1.5376853789866913}, {240000., -1.5364315990272335}, {200000., -1.5305388980107104}, {200000., -1.5305342461321425}, {166670., -1.5230751494758141}, {160000., -1.5212643958854537}, {150000., -1.5182748091171856}, {125000., -1.5084864279724326}, {120000., -1.5060315267852413}, {100000., -1.493397105408753}, {85714., -1.4822128421407494}, {80000., -1.4762664854613494}, {71429., -1.4655898387033275}, {66667., -1.4585768745264742}, {60000., -1.4469560033850797}, {53333., -1.4325967118784961}, {46154., -1.4127756241974656}, {41667., -1.3971084898001493}, {37500., -1.3796050513271658}, {33333., -1.3579689606335459}, {30000., -1.336575881189465}, {27273., -1.315690338654042}, {24000., -1.284999882328663}, {21818., -1.2600213139308676}, {19231., -1.2241700389710746}, {17647., -1.1979401569953554}, {15790., -1.161685064570511}, {14118., -1.1225614485271582}, {12632., -1.0813159104784953}, {11364., -1.0400882658976236}, {10000., -0.988029655623736}, {9230.8, -0.9546476533252468}, {8000., -0.8942886931695813}, {7352.9, -0.8585608469719347}, {6578.9, -0.812072264380083}, {5952.4, -0.7712948339624853}, {5217.4, -0.7200596104872931}, {4687.5, -0.6810286521132367}, {4285.7, -0.6504851429028873}, {3750., -0.6089784252599008}, {3409.1, -0.5826120733866329}, {3000., -0.5507569063470962}, {2727.3, -0.5304438832285367}, {2419.3, -0.5081494425778028}, {2205.9, -0.49354632011287014}, {1973.7, -0.4788002005363407}, {1764.7, -0.4670644750063341}, {1579., -0.45813854462291936}, {1420.5, -0.4520481546377195}, {1271.2, -0.4483778033131332}, {1136.4, -0.4470626798002281}, {1024.6, -0.44800550427356695}, {914.63, -0.4437532099945332}, {821.92, -0.453886174648675}, {735.29, -0.4607020441932969}, {659.34, -0.46647137032867486}, {590.55, -0.4742859242620675}, {530.97, -0.4863505759857208}, {476.19, -0.503394952196288}, {426.14, -0.518101923982799}, {382.65, -0.5308661403629065}, {342.86, -0.5427410345960146}, {307.38, -0.5598230598894154}, {275.74, -0.5803227709525128}, {247.04, -0.6020435432903084}, {221.4, -0.6064788763436564}, {198.41, -0.6280556423497757}, {178.04, -0.6321641872187357}, {159.57, -0.6360858357988541}, {143.02, -0.6516252296127316}, {128.21, -0.6547539734496123}, {114.94, -0.6638998547555243}, {103.02, -0.663640009556592}, {92.365, -0.6703507310517102}, {82.781, -0.6662461068931269}, {74.228, -0.6655224803359681}, {66.548, -0.6577162537570564}, {59.666, -0.6629036527299438}, {53.476, -0.6439920403884196}, {47.954, -0.6434507826168624}, {42.98, -0.6251072391544525}, {38.533, -0.6161730700615252}, {34.542, -0.5967541398856807}, {30.966, -0.5766034112711529}, {27.757, -0.5641562976759114}, {24.886, -0.5487845469164321}, {22.308, -0.5302340088022793}, {20., -0.5170072702129357}}",4.
"{{1.*^6, -1.5306827728269197}, {960000., -1.531440448205487}, {800000., -1.5443623109505893}, {666670., -1.5442583682920343}, {640000., -1.5459708185320016}, {600000., -1.5498847137970035}, {500000., -1.550389162410994}, {480000., -1.5496668227526922}, {400000., -1.548911885518362}, {400000., -1.5488983311720863}, {333330., -1.5458811648078663}, {300000., -1.5446894479924356}, {250000., -1.5392847636508997}, {240000., -1.53805576903163}, {200000., -1.5325180093526682}, {200000., -1.5325161059917927}, {166670., -1.5253832991488618}, {160000., -1.5236660468649417}, {150000., -1.5208251219424378}, {125000., -1.5114496423289268}, {120000., -1.5091320911788855}, {100000., -1.4969939366641718}, {85714., -1.486289497320429}, {80000., -1.4805756907212109}, {71429., -1.4702625366249231}, {66667., -1.463401711015085}, {60000., -1.4522369294846733}, {53333., -1.438386743910334}, {46154., -1.419186720205803}, {41667., -1.404027309805467}, {37500., -1.3870473136649732}, {33333., -1.3660872241351492}, {30000., -1.3454797795429676}, {27273., -1.3252535467456577}, {24000., -1.2955043421799675}, {21818., -1.2714619024987563}, {19231., -1.2369054280410587}, {17647., -1.211583766780316}, {15790., -1.1764365386238618}, {14118., -1.1388355208021899}, {12632., -1.0990895691413205}, {11364., -1.0596931052483713}, {10000., -1.010021236659884}, {9230.8, -0.9783392375589477}, {8000., -0.9209870603621151}, {7352.9, -0.8873598988825293}, {6578.9, -0.8437548286874538}, {5952.4, -0.8057388701088708}, {5217.4, -0.7586654317236636}, {4687.5, -0.7232280535670488}, {4285.7, -0.6959881693857607}, {3750., -0.6595486701412563}, {3409.1, -0.6370111067170973}, {3000., -0.6103953199634885}, {2727.3, -0.5943618359699642}, {2419.3, -0.5775415547304135}, {2205.9, -0.5673065649503124}, {1973.7, -0.5579583879313256}, {1764.7, -0.5517244645522149}, {1579., -0.54823745531916}, {1420.5, -0.5481290312147794}, {1271.2, -0.5484680044041265}, {1136.4, -0.5522010049556422}, {1024.6, -0.5576434384250467}, {914.63, -0.565373405213307}, {821.92, -0.5718656298913618}, {735.29, -0.5851667730976093}, {659.34, -0.5909006696409552}, {590.55, -0.6038792623121537}, {530.97, -0.6226284570819695}, {476.19, -0.6354051419593361}, {426.14, -0.6483206810469238}, {382.65, -0.6581391486984134}, {342.86, -0.6710053731978821}, {307.38, -0.6851652870828357}, {275.74, -0.7072346969111677}, {247.04, -0.731389763979922}, {221.4, -0.7264538225055056}, {198.41, -0.7464446805271288}, {178.04, -0.7440736337748974}, {159.57, -0.7398671875197628}, {143.02, -0.7518207079662541}, {128.21, -0.7475790147517313}, {114.94, -0.7500297738224817}, {103.02, -0.7412776122609952}, {92.365, -0.7431054574028783}, {82.781, -0.7311758378404414}, {74.228, -0.7248107077663315}, {66.548, -0.7081826666871056}, {59.666, -0.6981688131265108}, {53.476, -0.6836871143516173}, {47.954, -0.6702312991181392}, {42.98, -0.6507921517318775}, {38.533, -0.6387100516235975}, {34.542, -0.6103130844321264}, {30.966, -0.5911896470305438}, {27.757, -0.5714092256920796}, {24.886, -0.556392337981461}, {22.308, -0.5369524730458477}, {20., -0.5186576326699793}}",10.
"{{1.*^6, -1.5311200070305466}, {960000., -1.5318503559376806}, {800000., -1.5450332754438145}, {666670., -1.5450186815320095}, {640000., -1.5467429195553009}, {600000., -1.5507588384130992}, {500000., -1.5513800070812918}, {480000., -1.5506943702411935}, {400000., -1.5501606101123833}, {400000., -1.550126403836762}, {333330., -1.547317312278597}, {300000., -1.5462717700587396}, {250000., -1.5411705869239702}, {240000., -1.5400461473966998}, {200000., -1.534829020163064}, {200000., -1.5348186550236018}, {166670., -1.5281704578357826}, {160000., -1.5265466469419757}, {150000., -1.5238719519543569}, {125000., -1.5151001234648946}, {120000., -1.512924776564677}, {100000., -1.5014807612997567}, {85714., -1.4914317080750363}, {80000., -1.4860437508504387}, {71429., -1.4763768863765765}, {66667., -1.4699443453704173}, {60000., -1.4593755912179007}, {53333., -1.446258860591167}, {46154., -1.4281829372381225}, {41667., -1.4138845103404518}, {37500., -1.3977807812665823}, {33333., -1.3779388645742696}, {30000., -1.3583548731362856}, {27273., -1.3391828855701418}, {24000., -1.310982567397329}, {21818., -1.2882129864617662}, {19231., -1.2555149069684173}, {17647., -1.2316427884500682}, {15790., -1.198592967691548}, {14118., -1.1631578144959065}, {12632., -1.1260016320949884}, {11364., -1.0888457037953931}, {10000., -1.0423297787271795}, {9230.8, -1.012437554390926}, {8000., -0.9587793225408018}, {7352.9, -0.9272616074025305}, {6578.9, -0.8866693272074417}, {5952.4, -0.8513823061628601}, {5217.4, -0.8076478672790869}, {4687.5, -0.7751440196293682}, {4285.7, -0.7501315205503378}, {3750., -0.7174530801257338}, {3409.1, -0.6976225282408021}, {3000., -0.6747648283170035}, {2727.3, -0.6615637408712791}, {2419.3, -0.6484135016016914}, {2205.9, -0.6410486742184467}, {1973.7, -0.6350346988970101}, {1764.7, -0.6319832095992407}, {1579., -0.6321051967307948}, {1420.5, -0.634919175794683}, {1271.2, -0.6389053486430454}, {1136.4, -0.6449276533666902}, {1024.6, -0.653029684767399}, {914.63, -0.6630026355583734}, {821.92, -0.6684058874213636}, {735.29, -0.6848257983230658}, {659.34, -0.6908278752436221}, {590.55, -0.7029217674423057}, {530.97, -0.7194082563584978}, {476.19, -0.7315577959142465}, {426.14, -0.7442081586215049}, {382.65, -0.7533279609655793}, {342.86, -0.7621218984220567}, {307.38, -0.7714525278728253}, {275.74, -0.7895202286543833}, {247.04, -0.8150128858017752}, {221.4, -0.7981088237054329}, {198.41, -0.8193341063995748}, {178.04, -0.8069330472711329}, {159.57, -0.7951574381739401}, {143.02, -0.8063061412532361}, {128.21, -0.7910713220328366}, {114.94, -0.7931963689772449}, {103.02, -0.7755617925422446}, {92.365, -0.7760299846454595}, {82.781, -0.7576618242414155}, {74.228, -0.7566811781569434}, {66.548, -0.7259702662564554}, {59.666, -0.7103305024199168}, {53.476, -0.6937304829213162}, {47.954, -0.6907373619047421}, {42.98, -0.6613362078048454}, {38.533, -0.6312112199681886}, {34.542, -0.6057943660648262}, {30.966, -0.5840623997333999}, {27.757, -0.5635802086624864}, {24.886, -0.5437550333173561}, {22.308, -0.5275441898674094}, {20., -0.5122896254201935}}",20.
"{{1.*^6, -1.5318243299656764}, {960000., -1.532602399800133}, {800000., -1.5459195015943257}, {666670., -1.546073896606602}, {640000., -1.5478493060738023}, {600000., -1.5519264708670213}, {500000., -1.5527534887893277}, {480000., -1.5521423892563322}, {400000., -1.5518538474350951}, {400000., -1.5518206630101516}, {333330., -1.5493225656789666}, {300000., -1.5484904608415353}, {250000., -1.5438126893607516}, {240000., -1.5427882446938468}, {200000., -1.538077635239466}, {200000., -1.538081131903125}, {166670., -1.5320284475568804}, {160000., -1.5305355547590884}, {150000., -1.5281327726766616}, {125000., -1.5201045476555435}, {120000., -1.5181322162439397}, {100000., -1.5076056401019826}, {85714., -1.4984884132473006}, {80000., -1.4935206462841082}, {71429., -1.4846048420984188}, {66667., -1.4787008020079981}, {60000., -1.468952538305219}, {53333., -1.4568688872931181}, {46154., -1.4400907678127477}, {41667., -1.42683728805377}, {37500., -1.4118927098403924}, {33333., -1.3934310068931441}, {30000., -1.375141876506129}, {27273., -1.3572739175329318}, {24000., -1.331039772674692}, {21818., -1.3096778137846583}, {19231., -1.279149248819461}, {17647., -1.2566691958221903}, {15790., -1.22576580625388}, {14118., -1.1926258517703672}, {12632., -1.1578926349857928}, {11364., -1.1232956127316267}, {10000., -1.0798305045223897}, {9230.8, -1.0521782671906685}, {8000., -1.0023585391725738}, {7352.9, -0.9732974441245351}, {6578.9, -0.9358327941548779}, {5952.4, -0.9035503587382039}, {5217.4, -0.864070076548143}, {4687.5, -0.8349825848966707}, {4285.7, -0.8130407814214273}, {3750., -0.7849022313360015}, {3409.1, -0.7683221308435969}, {3000., -0.750013762668181}, {2727.3, -0.7399566600296605}, {2419.3, -0.7307124549391852}, {2205.9, -0.7262806533054985}, {1973.7, -0.7236518016704515}, {1764.7, -0.7238775604491299}, {1579., -0.7265571356015701}, {1420.5, -0.730928107101732}, {1271.2, -0.7374659446780669}, {1136.4, -0.7452276786040777}, {1024.6, -0.7534507220406144}, {914.63, -0.7633918168720012}, {821.92, -0.7731083341857093}, {735.29, -0.7837908380818932}, {659.34, -0.7939977890454635}, {590.55, -0.8035305162637251}, {530.97, -0.8118383226621722}, {476.19, -0.8212687155916054}, {426.14, -0.8285651898673423}, {382.65, -0.8288678174716356}, {342.86, -0.8348502554024267}, {307.38, -0.8437534115415742}, {275.74, -0.8558079728659348}, {247.04, -0.8737281391733689}, {221.4, -0.8582418280250704}, {198.41, -0.8797275852149635}, {178.04, -0.8604454401619286}, {159.57, -0.8382864302636713}, {143.02, -0.8481604013933004}, {128.21, -0.8268702279230662}, {114.94, -0.8255108486813802}, {103.02, -0.80217832706449}, {92.365, -0.8016396075770195}, {82.781, -0.7719879826244672}, {74.228, -0.7591235546326596}, {66.548, -0.7319292826036018}, {59.666, -0.7180097276591193}, {53.476, -0.6956909203719959}, {47.954, -0.6760596093631834}, {42.98, -0.6600231125564887}, {38.533, -0.6220840741840832}, {34.542, -0.5989502258765079}, {30.966, -0.5741515433166112}, {27.757, -0.5541415657472355}, {24.886, -0.5318870521425919}, {22.308, -0.5072052219617499}, {20., -0.49517507679350176}}",40.
"{{1.*^6, -1.5330407659202028}, {960000., -1.5339054079899817}, {800000., -1.5474241099750123}, {666670., -1.5478072239117506}, {640000., -1.5496509127361437}, {600000., -1.5538351137206918}, {500000., -1.5550370045277417}, {480000., -1.554509213715736}, {400000., -1.5546376952124688}, {400000., -1.5546102755688882}, {333330., -1.5525995514055737}, {300000., -1.5521134785155524}, {250000., -1.5481069059568462}, {240000., -1.547246365671389}, {200000., -1.543372631174323}, {200000., -1.5433708407209819}, {166670., -1.5382912301026745}, {160000., -1.5370450605324484}, {150000., -1.5350352162250758}, {125000., -1.528322228056145}, {120000., -1.5266791186065665}, {100000., -1.5177123458544695}, {85714., -1.5101521385093242}, {80000., -1.5059768267615392}, {71429., -1.498424514393371}, {66667., -1.4933872171588416}, {60000., -1.4851543887589689}, {53333., -1.4749198012805693}, {46154., -1.4606905158300103}, {41667., -1.4494082891431832}, {37500., -1.4366710246102639}, {33333., -1.4209874172138692}, {30000., -1.405430597707348}, {27273., -1.3902442039812355}, {24000., -1.3677944892557536}, {21818., -1.3496331017736827}, {19231., -1.3235745089981823}, {17647., -1.3044120858447061}, {15790., -1.277994313434152}, {14118., -1.249629387346535}, {12632., -1.2198028908662504}, {11364., -1.190251309375231}, {10000., -1.1529571932415275}, {9230.8, -1.1290638849804824}, {8000., -1.0863996331620092}, {7352.9, -1.0614134655046947}, {6578.9, -1.0293820249936623}, {5952.4, -1.0018397980199911}, {5217.4, -0.9683001937671796}, {4687.5, -0.9437679132013452}, {4285.7, -0.9255216080384553}, {3750., -0.9025524144743285}, {3409.1, -0.889304516596224}, {3000., -0.8752171460975536}, {2727.3, -0.8680379448828042}, {2419.3, -0.862084728740222}, {2205.9, -0.8599215004055397}, {1973.7, -0.859506712992158}, {1764.7, -0.8615116759518677}, {1579., -0.8653926029776906}, {1420.5, -0.8703154475563927}, {1271.2, -0.8766781756086062}, {1136.4, -0.884039660050609}, {1024.6, -0.8914849203869498}, {914.63, -0.8992226118095917}, {821.92, -0.9065556558081493}, {735.29, -0.9140964384067402}, {659.34, -0.9204968084801385}, {590.55, -0.9265382996611973}, {530.97, -0.9306713191233796}, {476.19, -0.9356297150804456}, {426.14, -0.9379388508589193}, {382.65, -0.930021903734147}, {342.86, -0.9274454004948824}, {307.38, -0.9301485026900518}, {275.74, -0.9470029668603115}, {247.04, -0.9718752530409249}, {221.4, -0.9390149374182198}, {198.41, -0.9679565439141834}, {178.04, -0.9352957507740178}, {159.57, -0.8981499372693709}, {143.02, -0.9107216468862424}, {128.21, -0.878870933667135}, {114.94, -0.8719373059895403}, {103.02, -0.837622301171836}, {92.365, -0.8365438044329391}, {82.781, -0.8028241639008598}, {74.228, -0.7921981065383428}, {66.548, -0.7495098526460502}, {59.666, -0.7350880338822301}, {53.476, -0.7042076829455267}, {47.954, -0.6950536514024014}, {42.98, -0.6720106457878141}, {38.533, -0.6270033227938361}, {34.542, -0.6056775855887454}, {30.966, -0.5726767866811728}, {27.757, -0.5422237622951421}, {24.886, -0.5222492753850122}, {22.308, -0.5063971842243461}, {20., -0.48353311668851023}}",100.
"{{1.*^6, -1.5340339128131995}, {960000., -1.53492228556695}, {800000., -1.548584427933415}, {666670., -1.5491411884278632}, {640000., -1.5510571676398068}, {600000., -1.5553580185916136}, {500000., -1.5567971745935696}, {480000., -1.5563002327234705}, {400000., -1.5568152040981182}, {400000., -1.5567677771147703}, {333330., -1.5551444284007148}, {300000., -1.5549308856076154}, {250000., -1.5514575427152233}, {240000., -1.5507261813930524}, {200000., -1.5475357047992457}, {200000., -1.5475233256194776}, {166670., -1.5432612116386435}, {160000., -1.5422512730031874}, {150000., -1.540591329004505}, {125000., -1.5350138630820271}, {120000., -1.5336263886032913}, {100000., -1.5261650898168366}, {85714., -1.5200791868880934}, {80000., -1.5166696000693385}, {71429., -1.510551382064933}, {66667., -1.5064739655470758}, {60000., -1.499832928698541}, {53333., -1.4916199625609343}, {46154., -1.4803119193204226}, {41667., -1.471403689032932}, {37500., -1.4613837079675303}, {33333., -1.4490473837447053}, {30000., -1.4367844293039391}, {27273., -1.4249221825022023}, {24000., -1.4073199073944824}, {21818., -1.3930454089367938}, {19231., -1.372612065710397}, {17647., -1.3575811251751677}, {15790., -1.336680899786867}, {14118., -1.3142126926694488}, {12632., -1.2903948792266002}, {11364., -1.266495953854509}, {10000., -1.2362769059624097}, {9230.8, -1.2166716746751873}, {8000., -1.1812442997341042}, {7352.9, -1.1601641653360302}, {6578.9, -1.1328208479321622}, {5952.4, -1.1090687203039613}, {5217.4, -1.0795940856707784}, {4687.5, -1.0577871819971796}, {4285.7, -1.0414223822234014}, {3750., -1.0205665110328368}, {3409.1, -1.0083504344297802}, {3000., -0.9953043087000393}, {2727.3, -0.9885744776422698}, {2419.3, -0.9828816233131825}, {2205.9, -0.980716198998175}, {1973.7, -0.9798869505716428}, {1764.7, -0.9814629969183074}, {1579., -0.9843855618102806}, {1420.5, -0.988567460576906}, {1271.2, -0.9935585376379302}, {1136.4, -0.9996042557714012}, {1024.6, -1.0053130394472047}, {914.63, -1.0110290434006717}, {821.92, -1.0168500885936016}, {735.29, -1.0220771160546422}, {659.34, -1.026741619539279}, {590.55, -1.0299754034115531}, {530.97, -1.0315881474754252}, {476.19, -1.0240780493206794}, {426.14, -1.023639601659801}, {382.65, -1.0217892645450624}, {342.86, -1.0180569157443544}, {307.38, -1.015079409560973}, {275.74, -1.0419119112749238}, {247.04, -1.092460867619403}, {221.4, -1.0360189634633785}, {198.41, -1.0725925091735053}, {178.04, -1.0260843982737422}, {159.57, -0.9780487214557456}, {143.02, -1.0011849575954745}, {128.21, -0.961198598558661}, {114.94, -0.9513142271601288}, {103.02, -0.9104420165791197}, {92.365, -0.9151794403597863}, {82.781, -0.8666243616937398}, {74.228, -0.8743005540410438}, {66.548, -0.8055279462966173}, {59.666, -0.7900554354596663}, {53.476, -0.768492499182896}, {47.954, -0.7680496236811567}, {42.98, -0.7086152823962533}, {38.533, -0.6940179197706912}, {34.542, -0.6327379179008573}, {30.966, -0.6064947225245871}, {27.757, -0.5717695927662809}, {24.886, -0.5503549546356071}, {22.308, -0.524109935406364}, {20., -0.500071461136102}}",200.
"{{1.*^6, -1.5342812423294288}, {960000., -1.5351267423774242}, {800000., -1.548925099623339}, {666670., -1.5495669194100998}, {640000., -1.5514952660222192}, {600000., -1.5558321474549317}, {500000., -1.557428094191594}, {480000., -1.5569713452169953}, {400000., -1.5576205758573027}, {400000., -1.5575826692793877}, {333330., -1.5561613707615474}, {300000., -1.556074532256571}, {250000., -1.5528844856663377}, {240000., -1.5522242565651367}, {200000., -1.5494255320770491}, {200000., -1.5494291673413099}, {166670., -1.5456809839612753}, {160000., -1.5448071415830429}, {150000., -1.5434050688378906}, {125000., -1.5386196073839324}, {120000., -1.5374913209104935}, {100000., -1.5311824654867765}, {85714., -1.5263594745870697}, {80000., -1.523598928621173}, {71429., -1.5186798270503155}, {66667., -1.5154407911401326}, {60000., -1.5101942082573403}, {53333., -1.5037004945928423}, {46154., -1.494780499618827}, {41667., -1.4877726404831668}, {37500., -1.4799004793329875}, {33333., -1.4701980758666318}, {30000., -1.4605228686872456}, {27273., -1.4510921059735415}, {24000., -1.437146067189652}, {21818., -1.4258080972785074}, {19231., -1.4095271258377027}, {17647., -1.397517612876906}, {15790., -1.3807773455853642}, {14118., -1.3626171023494427}, {12632., -1.3432711452241826}, {11364., -1.3237621054602944}, {10000., -1.2986323985659423}, {9230.8, -1.2822045591254554}, {8000., -1.251980673773754}, {7352.9, -1.233603451077757}, {6578.9, -1.2094142612439083}, {5952.4, -1.1879185545779265}, {5217.4, -1.1606280020289004}, {4687.5, -1.1398537567438842}, {4285.7, -1.1237877865674402}, {3750., -1.1027500665106618}, {3409.1, -1.0901174871808543}, {3000., -1.0760286947411284}, {2727.3, -1.0682430135478493}, {2419.3, -1.0612290119376466}, {2205.9, -1.0580215356602614}, {1973.7, -1.056023791102466}, {1764.7, -1.056587744783988}, {1579., -1.0584052124122505}, {1420.5, -1.0614327463862336}, {1271.2, -1.0658039323480293}, {1136.4, -1.0706811412359283}, {1024.6, -1.075116622701055}, {914.63, -1.0804227799988286}, {821.92, -1.0852370392964528}, {735.29, -1.0894874803750938}, {659.34, -1.0876799501655432}, {590.55, -1.0900385201792977}, {530.97, -1.088929822907607}, {476.19, -1.0850977222758669}, {426.14, -1.0865614897510938}, {382.65, -1.0835512380408368}, {342.86, -1.086162267111126}, {307.38, -1.0757235750137268}, {275.74, -1.1075373434095463}, {247.04, -1.15599477416085}, {221.4, -1.1026614536127557}, {198.41, -1.1610598181614147}, {178.04, -1.1048565946314752}, {159.57, -1.0378082339193304}, {143.02, -1.0797790684384165}, {128.21, -1.0101546323004886}, {114.94, -1.0189294677182816}, {103.02, -0.9564272546587407}, {92.365, -0.9765636719898356}, {82.781, -0.9183350906523599}, {74.228, -0.9461068816771598}, {66.548, -0.8544432872045749}, {59.666, -0.8336848066573118}, {53.476, -0.8114302641313188}, {47.954, -0.7942010813394588}, {42.98, -0.7757353885804544}, {38.533, -0.7097384311571822}, {34.542, -0.6705581394882886}, {30.966, -0.6336678194600595}, {27.757, -0.6138961492599148}, {24.886, -0.5826726934742416}, {22.308, -0.5409625878677733}, {20., -0.5159138298328857}}",300.
"{{1.*^6, -1.533444472689781}, {960000., -1.5343842822562976}, {800000., -1.5484260311538478}, {666670., -1.5492267163595306}, {640000., -1.5511905293151116}, {600000., -1.555607892912547}, {500000., -1.5574870825082918}, {480000., -1.557052181650024}, {400000., -1.557956978180865}, {400000., -1.5579098483228873}, {333330., -1.55676567470343}, {300000., -1.5569146823443456}, {250000., -1.5542629421032812}, {240000., -1.5537519038261574}, {200000., -1.551782832684902}, {200000., -1.5517785946968232}, {166670., -1.549178762529448}, {160000., -1.5486190086074243}, {150000., -1.5477319683279187}, {125000., -1.5447284122096316}, {120000., -1.5440204169750946}, {100000., -1.5399887482892787}, {85714., -1.5373843285924549}, {80000., -1.535741283165989}, {71429., -1.5327387110677269}, {66667., -1.5307515535491714}, {60000., -1.5276162602283159}, {53333., -1.5237026191197833}, {46154., -1.518330153308738}, {41667., -1.514119511906484}, {37500., -1.509423758655544}, {33333., -1.5036253161200197}, {30000., -1.4978736993967967}, {27273., -1.4922774780149166}, {24000., -1.4839694089658226}, {21818., -1.4772267141695083}, {19231., -1.4675435424559626}, {17647., -1.4603365387137566}, {15790., -1.4501536222634732}, {14118., -1.4390665774211655}, {12632., -1.427058875182795}, {11364., -1.4145871262614063}, {10000., -1.398205768437254}, {9230.8, -1.387143888021077}, {8000., -1.3660513792791118}, {7352.9, -1.352653959887768}, {6578.9, -1.3342486540009186}, {5952.4, -1.3170830555856203}, {5217.4, -1.2939157278475113}, {4687.5, -1.2749626882955318}, {4285.7, -1.2594911380581988}, {3750., -1.237653508996562}, {3409.1, -1.2232936852876322}, {3000., -1.2056680758975693}, {2727.3, -1.1946489929312525}, {2419.3, -1.1830154483190296}, {2205.9, -1.176016457217092}, {1973.7, -1.1692621901091926}, {1764.7, -1.164488330627588}, {1579., -1.161434671329463}, {1420.5, -1.1596944917719818}, {1271.2, -1.1593720028090622}, {1136.4, -1.1588877638922865}, {1024.6, -1.1595444075623684}, {914.63, -1.1659762100980287}, {821.92, -1.1628374259146206}, {735.29, -1.1589794511073004}, {659.34, -1.1560401327413976}, {590.55, -1.1517628980609342}, {530.97, -1.1467634820568815}, {476.19, -1.1459658545315334}, {426.14, -1.1405275320292403}, {382.65, -1.1343320476040135}, {342.86, -1.133765266810078}, {307.38, -1.1189987405896178}, {275.74, -1.164008915856632}, {247.04, -1.2261879681371033}, {221.4, -1.1578923898122406}, {198.41, -1.2364062395721656}, {178.04, -1.1524610641493396}, {159.57, -1.0725413341150132}, {143.02, -1.1268978165653527}, {128.21, -1.0390724348446263}, {114.94, -1.0524253625540227}, {103.02, -0.9848055019394975}, {92.365, -1.0093136542736747}, {82.781, -0.9337566850523764}, {74.228, -0.9373343434941147}, {66.548, -0.8577753643428787}, {59.666, -0.9579846519038065}, {53.476, -0.8276279106783131}, {47.954, -0.8530835045706864}, {42.98, -0.7839444092393981}, {38.533, -0.7425212523039615}, {34.542, -0.6799313623667421}, {30.966, -0.6298412408188747}, {27.757, -0.5999016823699657}, {24.886, -0.5763696289611534}, {22.308, -0.55114259424283}, {20., -0.5280451177642266}}",500.
"{{1.*^6, -1.5314936030505586}, {960000., -1.5324404210704192}, {800000., -1.5463567282300779}, {666670., -1.5471078088279826}, {640000., -1.5490536662013654}, {600000., -1.5534498255806555}, {500000., -1.5553844750586696}, {480000., -1.5550374423189546}, {400000., -1.5561588718032584}, {400000., -1.556121166357406}, {333330., -1.555386307401296}, {300000., -1.55585113275411}, {250000., -1.553878197308744}, {240000., -1.5535492886621023}, {200000., -1.5524482234026096}, {200000., -1.5524436932248258}, {166670., -1.5508443159575833}, {160000., -1.5505156110619918}, {150000., -1.5500240130909577}, {125000., -1.5481678020371246}, {120000., -1.5477315052479144}, {100000., -1.545069024111333}, {85714., -1.543806350886418}, {80000., -1.5428349447020582}, {71429., -1.5410523549982431}, {66667., -1.5398929107018462}, {60000., -1.5380552985302114}, {53333., -1.5357986446276573}, {46154., -1.53272564536718}, {41667., -1.5303255699161067}, {37500., -1.527667025833844}, {33333., -1.5243381429350054}, {30000., -1.5209901346293648}, {27273., -1.517827819495843}, {24000., -1.5130023269957338}, {21818., -1.5091751668190485}, {19231., -1.5036500200957637}, {17647., -1.4994649163119655}, {15790., -1.4937700197117032}, {14118., -1.4873588215731757}, {12632., -1.4803252969852752}, {11364., -1.472899610971588}, {10000., -1.4629249997814473}, {9230.8, -1.456099281515481}, {8000., -1.4425876736874852}, {7352.9, -1.4336942817344116}, {6578.9, -1.4210900625026346}, {5952.4, -1.408703152353622}, {5217.4, -1.3911817760711835}, {4687.5, -1.3760349619173617}, {4285.7, -1.3630365814516505}, {3750., -1.3431462882586764}, {3409.1, -1.3292474322009034}, {3000., -1.3106263285915185}, {2727.3, -1.2970382882028113}, {2419.3, -1.2812688276588056}, {2205.9, -1.2699420570901205}, {1973.7, -1.2570471151204305}, {1764.7, -1.2457797680252003}, {1579., -1.234934148781886}, {1420.5, -1.2532774464638945}, {1271.2, -1.241386491286413}, {1136.4, -1.2286277757223292}, {1024.6, -1.2173784960599074}, {914.63, -1.202293788234482}, {821.92, -1.194005794044192}, {735.29, -1.1860394908883103}, {659.34, -1.171550748655662}, {590.55, -1.158660777142645}, {530.97, -1.1438949199292596}, {476.19, -1.1348872075699423}, {426.14, -1.1221098058170982}, {382.65, -1.1088073335834683}, {342.86, -1.0870516584301018}, {307.38, -1.0721180386588551}, {275.74, -1.1209822279423465}, {247.04, -1.2040406715612981}, {221.4, -1.0933899830788534}, {198.41, -1.183673596611509}, {178.04, -1.078749750784456}, {159.57, -0.9734827461769782}, {143.02, -1.0188930535033744}, {128.21, -0.9237493376613845}, {114.94, -0.9335097187099327}, {103.02, -0.8700152222073074}, {92.365, -0.8725672794146999}, {82.781, -0.793878273106351}, {74.228, -0.7827388275849847}, {66.548, -0.7139941384701679}, {59.666, -0.7857861250686162}, {53.476, -0.635679893498394}, {47.954, -0.7422311456922663}, {42.98, -0.6186440803779599}, {38.533, -0.5951278854595269}, {34.542, -0.5609527259293533}, {30.966, -0.5033928920318623}, {27.757, -0.4763422871141749}, {24.886, -0.44946051139981896}, {22.308, -0.426366014364055}, {20., -0.42263453488148467}}",700.

==> Plots/DiodeFrequencyDepZ_4.csv <==
"{{1.*^6, -1.5328521034568061}, {960000., -1.5336351713060197}, {800000., -1.5462377724734047}, {666670., -1.5464574314873665}, {640000., -1.5478898990318242}, {600000., -1.551120399969003}, {500000., -1.5514129765023525}, {480000., -1.5508159806158632}, {400000., -1.5498374236940775}, {400000., -1.5499160949811304}, {333330., -1.5471817352015156}, {300000., -1.5460662795448101}, {250000., -1.5408928463906788}, {240000., -1.5398075166899943}, {200000., -1.5345682947016226}, {200000., -1.5345516863816622}, {166670., -1.5278597369202171}, {160000., -1.5262507943456436}, {150000., -1.5234915762161814}, {125000., -1.5145457393332646}, {120000., -1.5123655089673171}, {100000., -1.5007179078924409}, {85714., -1.4903232270571212}, {80000., -1.4847786854614076}, {71429., -1.4747344350814184}, {66667., -1.468073809666254}, {60000., -1.4569749809240995}, {53333., -1.4432807874952318}, {46154., -1.4242155893459145}, {41667., -1.4091024363498426}, {37500., -1.3919815912709204}, {33333., -1.3708229985329623}, {30000., -1.3497757258135803}, {27273., -1.3291618979556221}, {24000., -1.2985912918159406}, {21818., -1.2735225404779373}, {19231., -1.2373189739575678}, {17647., -1.212294558177277}, {15790., -1.173274206741598}, {14118., -1.1327972803643211}, {12632., -1.0897215315860846}, {11364., -1.0462339213056024}, {10000., -0.9906833369237725}, {9230.8, -0.9545690705529042}, {8000., -0.8917785227470889}, {7352.9, -0.849222727505317}, {6578.9, -0.7971190989621271}, {5952.4, -0.7502821521307954}, {5217.4, -0.6900286905498082}, {4687.5, -0.6430606887597399}, {4285.7, -0.6058273467146208}, {3750., -0.5516603453343732}, {3409.1, -0.5161046633283879}, {3000., -0.47051780360659373}, {2727.3, -0.4400682164689291}, {2419.3, -0.4105098598441279}, {2205.9, -0.3781263613005787}, {1973.7, -0.3484516550830901}, {1764.7, -0.3198496137041314}, {1579., -0.2972830133847551}, {1420.5, -0.2751055984901929}, {1271.2, -0.25343303311329946}, {1136.4, -0.21804675447933092}, {1024.6, -0.21638281093382844}, {914.63, -0.19294841054554457}, {821.92, -0.1778998324770293}, {735.29, -0.16405690115636742}, {659.34, -0.15053212818906414}, {590.55, -0.1302947135390049}, {530.97, -0.12123868365643849}, {476.19, -0.11211922055593858}, {426.14, -0.10539628960427733}, {382.65, -0.10236548953232996}, {342.86, -0.09519508933243799}, {307.38, -0.09035155904578485}, {275.74, -0.08676559078502663}, {247.04, -0.0879312292225597}, {221.4, -0.08277528087270679}, {198.41, -0.082388772309608}, {178.04, -0.07895466912444807}, {159.57, -0.07738538539443979}, {143.02, -0.07842868780191913}, {128.21, -0.07848546654604266}, {114.94, -0.08013471086081739}, {103.02, -0.08070326136555758}, {92.365, -0.08329801933128755}, {82.781, -0.08542357080812886}, {74.228, -0.08838465344861068}, {66.548, -0.09012509975059602}, {59.666, -0.09485625130603005}, {53.476, -0.09899381947780989}, {47.954, -0.10407073504468634}, {42.98, -0.10822699665480093}, {38.533, -0.11289206627832754}, {34.542, -0.11812415479084507}, {30.966, -0.12362355212419507}, {27.757, -0.13174233200466126}, {24.886, -0.139042067568028}, {22.308, -0.14929412637246248}, {20., -0.16100156000202728}}",0.
"{{1.*^6, -1.5349068606017293}, {960000., -1.5345540470751142}, {800000., -1.547023263762393}, {666670., -1.5471194821973884}, {640000., -1.5485185091674563}, {600000., -1.551751220522037}, {500000., -1.5520200534462234}, {480000., -1.5513774471085207}, {400000., -1.5505996060987564}, {400000., -1.5505660582771152}, {333330., -1.5478947574924165}, {300000., -1.546846215510628}, {250000., -1.541825116774676}, {240000., -1.540732663490569}, {200000., -1.5357102847658737}, {200000., -1.5356945321194577}, {166670., -1.5292207520527685}, {160000., -1.5276480582147638}, {150000., -1.5250755125782887}, {125000., -1.5164645191226565}, {120000., -1.5143353098984218}, {100000., -1.5031012865047175}, {85714., -1.4931065286349436}, {80000., -1.4877136836087217}, {71429., -1.4780744623476565}, {66667., -1.4718000468325376}, {60000., -1.4611301060085582}, {53333., -1.4478862188731914}, {46154., -1.4296659534452076}, {41667., -1.415214228231688}, {37500., -1.3988367286021937}, {33333., -1.378629480613771}, {30000., -1.3585331889652426}, {27273., -1.3388589256374785}, {24000., -1.3097637155795978}, {21818., -1.286009219513286}, {19231., -1.2517146185716017}, {17647., -1.2263014820382474}, {15790., -1.1909562896879347}, {14118., -1.1525474318191156}, {12632., -1.1115586089778413}, {11364., -1.070141971857781}, {10000., -1.0172522369126626}, {9230.8, -0.9825789094942512}, {8000., -0.9187011362040569}, {7352.9, -0.8805878618247324}, {6578.9, -0.8296905103161955}, {5952.4, -0.7841633003791298}, {5217.4, -0.7254779583807341}, {4687.5, -0.6797046424507857}, {4285.7, -0.6428976165267466}, {3750., -0.5914163035564989}, {3409.1, -0.5571221545279664}, {3000., -0.5144200816090613}, {2727.3, -0.48520546693944205}, {2419.3, -0.45131404027442884}, {2205.9, -0.42752098712872766}, {1973.7, -0.40089886253411156}, {1764.7, -0.3769041482644765}, {1579., -0.35519884758181874}, {1420.5, -0.33632469849279045}, {1271.2, -0.3186477773150702}, {1136.4, -0.3029746445288584}, {1024.6, -0.29022341273772884}, {914.63, -0.2780967199399213}, {821.92, -0.2683106911843276}, {735.29, -0.25502603519630074}, {659.34, -0.24797715391137773}, {590.55, -0.2424161536540071}, {530.97, -0.23863745964483807}, {476.19, -0.2359418742934679}, {426.14, -0.2343733372164379}, {382.65, -0.22993763425638583}, {342.86, -0.22968451485255173}, {307.38, -0.23452517281693877}, {275.74, -0.23614949733762866}, {247.04, -0.2442605467064838}, {221.4, -0.24372794034290968}, {198.41, -0.24857893014993898}, {178.04, -0.2490466158069499}, {159.57, -0.2502270271384874}, {143.02, -0.2569081954045459}, {128.21, -0.25953733665969764}, {114.94, -0.2651196008581827}, {103.02, -0.2693481635311188}, {92.365, -0.2748634499345349}, {82.781, -0.27685404002404723}, {74.228, -0.28252961239357305}, {66.548, -0.2832060536567682}, {59.666, -0.2866960858143881}, {53.476, -0.28831881756981936}, {47.954, -0.29141798731868696}, {42.98, -0.27641939784955466}, {38.533, -0.29362550716864727}, {34.542, -0.2931528096385826}, {30.966, -0.28980402514939907}, {27.757, -0.2868542267626477}, {24.886, -0.28888740142536845}, {22.308, -0.2883472618416004}, {20., -0.2955347301063115}}",1.
"{{1.*^6, -1.5354699869033293}, {960000., -1.5349202209021566}, {800000., -1.5475165119656364}, {666670., -1.5474468273835948}, {640000., -1.54873102395219}, {600000., -1.5520293196841506}, {500000., -1.552296203763261}, {480000., -1.5516725748088407}, {400000., -1.5508981066956458}, {400000., -1.5508815903188693}, {333330., -1.5482354896138746}, {300000., -1.547192787668717}, {250000., -1.5422341415685854}, {240000., -1.5411415872519907}, {200000., -1.5362038854973328}, {200000., -1.536198170221585}, {166670., -1.5298062250026254}, {160000., -1.5282614592168078}, {150000., -1.5256978177195053}, {125000., -1.5171817331516066}, {120000., -1.5150742683157508}, {100000., -1.5039549990022476}, {85714., -1.494128356673694}, {80000., -1.4888229665685826}, {71429., -1.4792872089413884}, {66667., -1.472945133613078}, {60000., -1.4624720230313881}, {53333., -1.4494406806662963}, {46154., -1.4313181328350468}, {41667., -1.4170254243759277}, {37500., -1.4008355790030802}, {33333., -1.3807816849419925}, {30000., -1.3608849230715119}, {27273., -1.3413429910197472}, {24000., -1.312539630205352}, {21818., -1.2888866828429337}, {19231., -1.2549888596110286}, {17647., -1.229891464159845}, {15790., -1.1949363862748401}, {14118., -1.156813910627446}, {12632., -1.1161922679516418}, {11364., -1.0752862622704462}, {10000., -1.0228059857936755}, {9230.8, -0.988719473639096}, {8000., -0.9257514741627437}, {7352.9, -0.8881321506130482}, {6578.9, -0.8382201068534287}, {5952.4, -0.7935423229246892}, {5217.4, -0.736348050655055}, {4687.5, -0.6918663798096555}, {4285.7, -0.6563591494701765}, {3750., -0.6067699672384335}, {3409.1, -0.5740417661815399}, {3000., -0.5333755079006661}, {2727.3, -0.5061368132326481}, {2419.3, -0.47477512206331224}, {2205.9, -0.4529235220719123}, {1973.7, -0.42905384343240754}, {1764.7, -0.4075904852008315}, {1579., -0.38918803131130586}, {1420.5, -0.3735320574368624}, {1271.2, -0.3596757797973597}, {1136.4, -0.34752597403333835}, {1024.6, -0.33845516415426413}, {914.63, -0.3305183302403923}, {821.92, -0.3231168434221398}, {735.29, -0.31748696987458225}, {659.34, -0.31579233241545496}, {590.55, -0.3157053918701219}, {530.97, -0.31770230969828434}, {476.19, -0.32148728116222974}, {426.14, -0.3225089542647333}, {382.65, -0.33308552663068175}, {342.86, -0.34215020340197017}, {307.38, -0.35120034719748777}, {275.74, -0.3655648948833314}, {247.04, -0.38099208137415075}, {221.4, -0.3861870879448424}, {198.41, -0.4057294813374514}, {178.04, -0.4140801139993951}, {159.57, -0.4240603980254351}, {143.02, -0.44048969096897744}, {128.21, -0.4498488188413382}, {114.94, -0.4641644884109996}, {103.02, -0.4729209816037178}, {92.365, -0.48658172798836186}, {82.781, -0.4941401256539731}, {74.228, -0.5063444762563858}, {66.548, -0.5090344212721877}, {59.666, -0.5128322760721885}, {53.476, -0.5194930113924472}, {47.954, -0.5245303086879833}, {42.98, -0.5221160479969059}, {38.533, -0.5256037467783827}, {34.542, -0.5208472797294608}, {30.966, -0.5179267392723274}, {27.757, -0.5109128414856683}, {24.886, -0.5034682341447537}, {22.308, -0.49868775036653223}, {20., -0.4930158371136353}}",2.
"{{1.*^6, -1.5351356769154976}, {960000., -1.534669486805499}, {800000., -1.5474846176278674}, {666670., -1.5475390603947907}, {640000., -1.5489003737545115}, {600000., -1.5521389169464177}, {500000., -1.5524492903149743}, {480000., -1.551838141449533}, {400000., -1.5511023914703186}, {400000., -1.5510732438672272}, {333330., -1.5484588966299597}, {300000., -1.547444346943501}, {250000., -1.5425171720487645}, {240000., -1.5414553902430552}, {200000., -1.5365424614817194}, {200000., -1.5365462726476855}, {166670., -1.5302225467500172}, {160000., -1.528693757861801}, {150000., -1.5261443337032958}, {125000., -1.5177226693874704}, {120000., -1.5156555282732822}, {100000., -1.5046332059384082}, {85714., -1.4948664606677826}, {80000., -1.4896101908718689}, {71429., -1.480155358208229}, {66667., -1.4738310293425751}, {60000., -1.4635257232851149}, {53333., -1.4506005607842773}, {46154., -1.4326227274797898}, {41667., -1.4183565950519017}, {37500., -1.4023381743890562}, {33333., -1.3824600102595295}, {30000., -1.3626661319160374}, {27273., -1.3432735388695016}, {24000., -1.3146755370322132}, {21818., -1.2912464354292859}, {19231., -1.2575050255711353}, {17647., -1.2325528465275009}, {15790., -1.197756908074956}, {14118., -1.1600194961975423}, {12632., -1.1197745528863048}, {11364., -1.079133031313089}, {10000., -1.027187526873112}, {9230.8, -0.9933145296953548}, {8000., -0.9311330819465612}, {7352.9, -0.8937137262697085}, {6578.9, -0.8443468843664085}, {5952.4, -0.8003863430651579}, {5217.4, -0.7438781812382309}, {4687.5, -0.7001094168194935}, {4285.7, -0.6652626599577923}, {3750., -0.6168436726837274}, {3409.1, -0.5852293517263896}, {3000., -0.5458919612431266}, {2727.3, -0.5196623299135475}, {2419.3, -0.4898630955332495}, {2205.9, -0.4692545078242306}, {1973.7, -0.44720012031484985}, {1764.7, -0.42750970414943446}, {1579., -0.41058810219466046}, {1420.5, -0.3968918566626649}, {1271.2, -0.3847038489360002}, {1136.4, -0.3749288262611933}, {1024.6, -0.3679026104164789}, {914.63, -0.359006827434037}, {821.92, -0.35555898986200946}, {735.29, -0.352587870776259}, {659.34, -0.35516571054378443}, {590.55, -0.35790649698992144}, {530.97, -0.36235917169469406}, {476.19, -0.3687035591262968}, {426.14, -0.3764683076741202}, {382.65, -0.38612700130787814}, {342.86, -0.39689051108458057}, {307.38, -0.4087621692164016}, {275.74, -0.42641831402026026}, {247.04, -0.4437613944176912}, {221.4, -0.4540043010008659}, {198.41, -0.47584225678432135}, {178.04, -0.4837181740313184}, {159.57, -0.4958598995650498}, {143.02, -0.5124518688040014}, {128.21, -0.5222212654702046}, {114.94, -0.5380395662741201}, {103.02, -0.5462279048867626}, {92.365, -0.5599199774800357}, {82.781, -0.5665476738142505}, {74.228, -0.5791444903891136}, {66.548, -0.5795638038032159}, {59.666, -0.5803840761704617}, {53.476, -0.5880796131272884}, {47.954, -0.5885049958756572}, {42.98, -0.588104662044037}, {38.533, -0.5855276598701068}, {34.542, -0.577419038995699}, {30.966, -0.5704398552596329}, {27.757, -0.5655819725500514}, {24.886, -0.5535191191962191}, {22.308, -0.5420680176565273}, {20., -0.5346927027129389}}",3.
"{{1.*^6, -1.5351859339213576}, {960000., -1.5347113110726007}, {800000., -1.5475174682524617}, {666670., -1.5476007797490958}, {640000., -1.5489735983701465}, {600000., -1.5521959652574338}, {500000., -1.5525443650786495}, {480000., -1.5519297307347786}, {400000., -1.5512087597238222}, {400000., -1.5511601726300608}, {333330., -1.548594795326422}, {300000., -1.547598986746324}, {250000., -1.5427051824503948}, {240000., -1.5416542789354355}, {200000., -1.5367708576394945}, {200000., -1.5367854348514491}, {166670., -1.5305130042341164}, {160000., -1.5289842725445857}, {150000., -1.526463822189021}, {125000., -1.5180765638646256}, {120000., -1.5160458384336097}, {100000., -1.5050924833509265}, {85714., -1.495418574960489}, {80000., -1.4901821194981217}, {71429., -1.4808246740692281}, {66667., -1.4745877823310078}, {60000., -1.4642689135948759}, {53333., -1.4514498270547893}, {46154., -1.4336309853374003}, {41667., -1.4194856635468156}, {37500., -1.4035608722073138}, {33333., -1.3837416902754607}, {30000., -1.3641026663155509}, {27273., -1.3449170617699893}, {24000., -1.3165039365771127}, {21818., -1.2932369514401232}, {19231., -1.2595917593089183}, {17647., -1.2349623201000859}, {15790., -1.2003871087671316}, {14118., -1.162827981120384}, {12632., -1.1228635544044518}, {11364., -1.0824960543578779}, {10000., -1.0309312296468478}, {9230.8, -0.9972905951209186}, {8000., -0.9356255984357399}, {7352.9, -0.8985408579896389}, {6578.9, -0.8495794380619042}, {5952.4, -0.8061942615911147}, {5217.4, -0.7505510730779913}, {4687.5, -0.7073327712423381}, {4285.7, -0.6731078664182482}, {3750., -0.6255704719191529}, {3409.1, -0.5944846450920682}, {3000., -0.5563981268907493}, {2727.3, -0.5310543912273451}, {2419.3, -0.5023721600200403}, {2205.9, -0.4827776383104991}, {1973.7, -0.46173895227243195}, {1764.7, -0.4435923119932495}, {1579., -0.4280570821984724}, {1420.5, -0.4156852364881275}, {1271.2, -0.40500860974254693}, {1136.4, -0.39687927667756445}, {1024.6, -0.3913698943968957}, {914.63, -0.38437963711532447}, {821.92, -0.3764588962577516}, {735.29, -0.38318962236026927}, {659.34, -0.3857467773084208}, {590.55, -0.3901721910841767}, {530.97, -0.39674374208369506}, {476.19, -0.4046847830883566}, {426.14, -0.41456573801845337}, {382.65, -0.42001662925758104}, {342.86, -0.43777823925248394}, {307.38, -0.45082765532415114}, {275.74, -0.4700536901315512}, {247.04, -0.48860097918358786}, {221.4, -0.4967675480070272}, {198.41, -0.5209806503975987}, {178.04, -0.5307686201983023}, {159.57, -0.5400606487085544}, {143.02, -0.558798799948891}, {128.21, -0.5680989901767298}, {114.94, -0.5834397956125246}, {103.02, -0.5905625961921784}, {92.365, -0.6041710642021149}, {82.781, -0.6074905996441582}, {74.228, -0.6149364479856714}, {66.548, -0.6174550218400082}, {59.666, -0.6205511419723504}, {53.476, -0.6219424792574503}, {47.954, -0.6207443060390075}, {42.98, -0.6145370788168242}, {38.533, -0.6160679702438631}, {34.542, -0.6111452624004404}, {30.966, -0.5937382748206592}, {27.757, -0.5865811713324581}, {24.886, -0.5743751118573931}, {22.308, -0.5603536293826323}, {20., -0.5503524123097989}}",4.
"{{1.*^6, -1.5354263818087646}, {960000., -1.5349878271761443}, {800000., -1.547836143936565}, {666670., -1.5479463570975471}, {640000., -1.5493444309152768}, {600000., -1.5526542034271948}, {500000., -1.5530293593486082}, {480000., -1.552433916968}, {400000., -1.5517945544783396}, {400000., -1.5517704699557207}, {333330., -1.549289630012924}, {300000., -1.54837577322682}, {250000., -1.5436220187013208}, {240000., -1.5426215431397319}, {200000., -1.5379381507565062}, {200000., -1.5379123698968329}, {166670., -1.5318594535066965}, {160000., -1.5303986869235833}, {150000., -1.527973949135683}, {125000., -1.5198964660530188}, {120000., -1.5179116487214925}, {100000., -1.5073312841625923}, {85714., -1.4980034372812039}, {80000., -1.4929784360930456}, {71429., -1.4838797538856439}, {66667., -1.4778898162806007}, {60000., -1.4679142370203684}, {53333., -1.4554538091948885}, {46154., -1.438153769096129}, {41667., -1.4244291206670334}, {37500., -1.4089242685817076}, {33333., -1.3896402262712089}, {30000., -1.3705829138437842}, {27273., -1.351818764911702}, {24000., -1.3240564040139646}, {21818., -1.3013900089164316}, {19231., -1.2686177638885225}, {17647., -1.244374708791562}, {15790., -1.2106603373473077}, {14118., -1.1740944006740306}, {12632., -1.135006654762473}, {11364., -1.0957609870111036}, {10000., -1.0456265896541022}, {9230.8, -1.0130102538292785}, {8000., -0.9532874107904609}, {7352.9, -0.9176233115955933}, {6578.9, -0.8705622311267864}, {5952.4, -0.82888520424668}, {5217.4, -0.7760488240383026}, {4687.5, -0.7351734795574809}, {4285.7, -0.7032543014410624}, {3750., -0.6596164142446245}, {3409.1, -0.6313696589973116}, {3000., -0.5974040810846967}, {2727.3, -0.5754118699695139}, {2419.3, -0.5512097952989327}, {2205.9, -0.5353851107985412}, {1973.7, -0.5190775045165514}, {1764.7, -0.5058675187654923}, {1579., -0.49521865445419927}, {1420.5, -0.48779472512708744}, {1271.2, -0.4818757810136644}, {1136.4, -0.47953566928807456}, {1024.6, -0.47832429130530313}, {914.63, -0.4745931679529437}, {821.92, -0.48374597835239863}, {735.29, -0.4883876875384736}, {659.34, -0.4975861666682591}, {590.55, -0.5070938993802357}, {530.97, -0.516138901459074}, {476.19, -0.5242085330107028}, {426.14, -0.5435721912562754}, {382.65, -0.5572231814233077}, {342.86, -0.5714401010905513}, {307.38, -0.5853856393741577}, {275.74, -0.605452290500858}, {247.04, -0.6297226926034576}, {221.4, -0.6341333718465156}, {198.41, -0.6601680465104921}, {178.04, -0.6659520660005301}, {159.57, -0.6681339177460847}, {143.02, -0.6846420575784702}, {128.21, -0.6886489513694766}, {114.94, -0.6987302344499751}, {103.02, -0.6995453004933129}, {92.365, -0.707127173328997}, {82.781, -0.7036909708846051}, {74.228, -0.7073748194584503}, {66.548, -0.6997522204579896}, {59.666, -0.6917253819055679}, {53.476, -0.6928037724097007}, {47.954, -0.6871058068842504}, {42.98, -0.6688194364057723}, {38.533, -0.6682363008687555}, {34.542, -0.6503365046347249}, {30.966, -0.6344016088250062}, {27.757, -0.6176952319982905}, {24.886, -0.6051154598177084}, {22.308, -0.5900148267777544}, {20., -0.5728338539572431}}",10.
"{{1.*^6, -1.5357789708531184}, {960000., -1.5353241621218445}, {800000., -1.5482345153765151}, {666670., -1.5484040776870276}, {640000., -1.549798361593915}, {600000., -1.5531153478871325}, {500000., -1.5535839280050878}, {480000., -1.5530315700537496}, {400000., -1.5525274037660557}, {400000., -1.5524802725159437}, {333330., -1.5501191123423594}, {300000., -1.5492837748893244}, {250000., -1.5447236340997992}, {240000., -1.5437591232967183}, {200000., -1.539284833654875}, {200000., -1.5392802136987178}, {166670., -1.5335110530190983}, {160000., -1.532080377514872}, {150000., -1.5297680265494966}, {125000., -1.5220214452184815}, {120000., -1.5201371093242202}, {100000., -1.5099961354173466}, {85714., -1.5011251639505239}, {80000., -1.4963188717411549}, {71429., -1.4876238530039674}, {66667., -1.4818224493275194}, {60000., -1.4723392760535121}, {53333., -1.4604570815149052}, {46154., -1.4439028027101828}, {41667., -1.4307853752041306}, {37500., -1.4160034639853611}, {33333., -1.3976031538361549}, {30000., -1.3793134257924906}, {27273., -1.3613634038392994}, {24000., -1.3349140095447876}, {21818., -1.313256664379078}, {19231., -1.2819246162712532}, {17647., -1.2589209936479613}, {15790., -1.226906460981668}, {14118., -1.191963671107194}, {12632., -1.1548266239521576}, {11364., -1.1174230148949844}, {10000., -1.0696225611969927}, {9230.8, -1.0385898667717475}, {8000., -0.9815439173979572}, {7352.9, -0.9474477657983379}, {6578.9, -0.9025513047512392}, {5952.4, -0.8626997430587249}, {5217.4, -0.8121778587986205}, {4687.5, -0.7734475938912402}, {4285.7, -0.7432326648755341}, {3750., -0.7020362898784546}, {3409.1, -0.6759021092350369}, {3000., -0.6446973412578169}, {2727.3, -0.625024315341982}, {2419.3, -0.6038494515257427}, {2205.9, -0.5904486903342058}, {1973.7, -0.5773596513887993}, {1764.7, -0.5673738418412431}, {1579., -0.5605886915530128}, {1420.5, -0.5569134528899529}, {1271.2, -0.5552915409420038}, {1136.4, -0.5566255243487974}, {1024.6, -0.5598882391757429}, {914.63, -0.5647676654731746}, {821.92, -0.5726742323348809}, {735.29, -0.582090833361381}, {659.34, -0.58573116950406}, {590.55, -0.6040209372252009}, {530.97, -0.6149529433169455}, {476.19, -0.6231293841286377}, {426.14, -0.6369497457732276}, {382.65, -0.6508704508278028}, {342.86, -0.6662625151135599}, {307.38, -0.6777635884389821}, {275.74, -0.7020794929776536}, {247.04, -0.7278303383498893}, {221.4, -0.7248472724027128}, {198.41, -0.7505745085179157}, {178.04, -0.7496618399720183}, {159.57, -0.7448887742642131}, {143.02, -0.7598830803832739}, {128.21, -0.7551983523730945}, {114.94, -0.7622785858815677}, {103.02, -0.7562062638951912}, {92.365, -0.7609057629955746}, {82.781, -0.7498184019298962}, {74.228, -0.7542807593596494}, {66.548, -0.7350356192684324}, {59.666, -0.7351973325130406}, {53.476, -0.7142508070245076}, {47.954, -0.7075052213751805}, {42.98, -0.6904500510364002}, {38.533, -0.6735119150681051}, {34.542, -0.6592535998723319}, {30.966, -0.6347345487150443}, {27.757, -0.6198203014679409}, {24.886, -0.6011692545163281}, {22.308, -0.5870483107556834}, {20., -0.5651517482916871}}",20.
"{{1.*^6, -1.534994497889687}, {960000., -1.5346692392436045}, {800000., -1.5481306685760379}, {666670., -1.548489028823345}, {640000., -1.5499484086749218}, {600000., -1.553413681479369}, {500000., -1.5541683118521918}, {480000., -1.5536464800669878}, {400000., -1.5534533993558777}, {400000., -1.553430371666925}, {333330., -1.5513051074657125}, {300000., -1.5506236011365173}, {250000., -1.5463340176505047}, {240000., -1.5454250377988428}, {200000., -1.5412965433579666}, {200000., -1.5412599829565674}, {166670., -1.5358515820953467}, {160000., -1.5345419776479898}, {150000., -1.5323699091228284}, {125000., -1.5251410915783588}, {120000., -1.5233671444084265}, {100000., -1.5138007738358394}, {85714., -1.5054694580120644}, {80000., -1.5009420821801385}, {71429., -1.4927700791658811}, {66667., -1.4873013081745865}, {60000., -1.4783712994334763}, {53333., -1.4671385622273823}, {46154., -1.4515443876522676}, {41667., -1.4391908261685749}, {37500., -1.4251723720779568}, {33333., -1.4077997108191895}, {30000., -1.3905429934748283}, {27273., -1.3734523698140464}, {24000., -1.3482947121349451}, {21818., -1.327777861733863}, {19231., -1.2981208484908724}, {17647., -1.276238511848522}, {15790., -1.245802960206269}, {14118., -1.2126224373443395}, {12632., -1.177297331910473}, {11364., -1.1418386248588597}, {10000., -1.0965361134523597}, {9230.8, -1.0668683260362657}, {8000., -1.0128146049550384}, {7352.9, -0.9805026807839847}, {6578.9, -0.9381942257231716}, {5952.4, -0.9008525498808013}, {5217.4, -0.8537607236209631}, {4687.5, -0.8179791424762516}, {4285.7, -0.7902755758608938}, {3750., -0.7531107256098035}, {3409.1, -0.7299618298305764}, {3000., -0.702991641942885}, {2727.3, -0.6864876202584619}, {2419.3, -0.6696081630793859}, {2205.9, -0.6593979845315207}, {1973.7, -0.6502357664746319}, {1764.7, -0.64431473971601}, {1579., -0.6413934496629508}, {1420.5, -0.6412807603237004}, {1271.2, -0.6433591655206424}, {1136.4, -0.647610487320324}, {1024.6, -0.6535062302667943}, {914.63, -0.6616099133929111}, {821.92, -0.6706643127137929}, {735.29, -0.6811763165335681}, {659.34, -0.6922300212045658}, {590.55, -0.7038117480923518}, {530.97, -0.7157341207471293}, {476.19, -0.7268614149170527}, {426.14, -0.7391321085663268}, {382.65, -0.7498982103155171}, {342.86, -0.7597041394205185}, {307.38, -0.7696371202063921}, {275.74, -0.786096606923413}, {247.04, -0.8115421410530665}, {221.4, -0.8001768564047791}, {198.41, -0.827839999461445}, {178.04, -0.8163861629408088}, {159.57, -0.804365820385973}, {143.02, -0.8171501276226187}, {128.21, -0.8040653199732993}, {114.94, -0.8075890196832944}, {103.02, -0.7936243190657738}, {92.365, -0.7961909788312957}, {82.781, -0.7772395105533559}, {74.228, -0.7821972558180891}, {66.548, -0.7540127504007741}, {59.666, -0.7500220507744202}, {53.476, -0.7229883468218002}, {47.954, -0.7159196154973939}, {42.98, -0.6926010869897419}, {38.533, -0.6699336086792689}, {34.542, -0.6473328435050272}, {30.966, -0.6285052482506706}, {27.757, -0.6076620401905739}, {24.886, -0.5879982451207325}, {22.308, -0.563073269006554}, {20., -0.5518553918073539}}",40.
"{{1.*^6, -1.5360842959420837}, {960000., -1.5358192556246353}, {800000., -1.5493682946354443}, {666670., -1.5499252172476192}, {640000., -1.5514010308715624}, {600000., -1.5548951896824235}, {500000., -1.5559211847929264}, {480000., -1.5554564714165886}, {400000., -1.5554905845662865}, {400000., -1.555464477323001}, {333330., -1.5536323257475635}, {300000., -1.5531814646702027}, {250000., -1.5492879252918033}, {240000., -1.5484983535301133}, {200000., -1.5448446564919383}, {200000., -1.5448517052375117}, {166670., -1.5400351526118357}, {160000., -1.5388903081217855}, {150000., -1.5369674891157212}, {125000., -1.5305768212767283}, {120000., -1.5290088078549529}, {100000., -1.520478204849224}, {85714., -1.5131707413664381}, {80000., -1.5091794814408641}, {71429., -1.501890243110476}, {66667., -1.4970023960650776}, {60000., -1.4890799637186074}, {53333., -1.479100886174045}, {46154., -1.465187624363493}, {41667., -1.4542093034833459}, {37500., -1.4417128204764154}, {33333., -1.4262711743494574}, {30000., -1.410837136906309}, {27273., -1.3956957871387892}, {24000., -1.3733571958944928}, {21818., -1.3549539828739698}, {19231., -1.3285171547729926}, {17647., -1.3090546556683524}, {15790., -1.281783268438046}, {14118., -1.2522412160333183}, {12632., -1.2210013729141507}, {11364., -1.189287943988573}, {10000., -1.1489348809250062}, {9230.8, -1.1225842125927366}, {8000., -1.0746875725741993}, {7352.9, -1.0459593260468707}, {6578.9, -1.0086004218188398}, {5952.4, -0.9757874756759043}, {5217.4, -0.9344804292811177}, {4687.5, -0.9034618333794241}, {4285.7, -0.8797375306404864}, {3750., -0.8483697546865435}, {3409.1, -0.8294828927072251}, {3000., -0.8080271028355066}, {2727.3, -0.7956923185468885}, {2419.3, -0.7838753714428571}, {2205.9, -0.7775521876929212}, {1973.7, -0.7727104187708234}, {1764.7, -0.7710609805737917}, {1579., -0.771838504747153}, {1420.5, -0.774556474022366}, {1271.2, -0.7793564547965556}, {1136.4, -0.7859796428138068}, {1024.6, -0.7930039525474181}, {914.63, -0.8016994039010418}, {821.92, -0.8103406779509618}, {735.29, -0.8201812466685607}, {659.34, -0.8291057126765797}, {590.55, -0.837800027919977}, {530.97, -0.8460267335848943}, {476.19, -0.8534017688680938}, {426.14, -0.8595975378373887}, {382.65, -0.8574720673068857}, {342.86, -0.8628984574283715}, {307.38, -0.8655480736041045}, {275.74, -0.8881955510325211}, {247.04, -0.9100092119453578}, {221.4, -0.8874589930584426}, {198.41, -0.9172295486573875}, {178.04, -0.8935674347353382}, {159.57, -0.8677467231589395}, {143.02, -0.8798581635674664}, {128.21, -0.8526329083672555}, {114.94, -0.8554567340402517}, {103.02, -0.8270037098071047}, {92.365, -0.8263957239226727}, {82.781, -0.7984261872094467}, {74.228, -0.794977350080374}, {66.548, -0.7595162578412178}, {59.666, -0.7395128402433271}, {53.476, -0.7202524578212418}, {47.954, -0.7040514214630148}, {42.98, -0.6782942622189609}, {38.533, -0.6567509998837388}, {34.542, -0.6350909690633207}, {30.966, -0.6054335402706541}, {27.757, -0.5863321287893598}, {24.886, -0.567020083750644}, {22.308, -0.5335511962596652}, {20., -0.5258220126151246}}",100.
"{{1.*^6, -1.5329873530099314}, {960000., -1.5332809429010568}, {800000., -1.5486714069053442}, {666670., -1.550272194650214}, {640000., -1.5519352426453243}, {600000., -1.55571107680887}, {500000., -1.5571867669902626}, {480000., -1.556810357523019}, {400000., -1.5571794757717394}, {400000., -1.5571944101453865}, {333330., -1.5556195334911178}, {300000., -1.5553533086568496}, {250000., -1.5518313547510751}, {240000., -1.5511097368781959}, {200000., -1.5478843321229852}, {200000., -1.54790172901156}, {166670., -1.5436026201028281}, {160000., -1.5425880346769998}, {150000., -1.5409254782362236}, {125000., -1.5352492385051792}, {120000., -1.5338523408007856}, {100000., -1.5262856698281457}, {85714., -1.5199897349993254}, {80000., -1.5164550170170874}, {71429., -1.5101240234808444}, {66667., -1.505908776206592}, {60000., -1.4989766480015227}, {53333., -1.490347087450293}, {46154., -1.478414060094677}, {41667., -1.469003491529564}, {37500., -1.45840579340404}, {33333., -1.4452541397127412}, {30000., -1.4322446546536634}, {27273., -1.4193936408830634}, {24000., -1.4005788913048853}, {21818., -1.3850901642522366}, {19231., -1.3628496354000361}, {17647., -1.346425091821142}, {15790., -1.3234115698521784}, {14118., -1.2985198160146771}, {12632., -1.271883350003913}, {11364., -1.2449254912462413}, {10000., -1.21040215407548}, {9230.8, -1.1879118278470782}, {8000., -1.1466682976616072}, {7352.9, -1.1219082654350676}, {6578.9, -1.089475543039223}, {5952.4, -1.0607504987979077}, {5217.4, -1.0248199248781027}, {4687.5, -0.9976644505297336}, {4285.7, -0.9768790122008184}, {3750., -0.9497249142274021}, {3409.1, -0.9333437889475177}, {3000., -0.9150172530914276}, {2727.3, -0.9047786060314519}, {2419.3, -0.8950324947738547}, {2205.9, -0.8902331264664751}, {1973.7, -0.8866627619016358}, {1764.7, -0.8862986758915559}, {1579., -0.8873515703757796}, {1420.5, -0.8902695107143466}, {1271.2, -0.8946939031647853}, {1136.4, -0.9005866205771803}, {1024.6, -0.9062292436196636}, {914.63, -0.9129849476950257}, {821.92, -0.9195243084885873}, {735.29, -0.9264441527967308}, {659.34, -0.9325200151649721}, {590.55, -0.9295209760920349}, {530.97, -0.9336514053816123}, {476.19, -0.9362203681496944}, {426.14, -0.939519785552576}, {382.65, -0.938958420885605}, {342.86, -0.9399768720284095}, {307.38, -0.9375377576496907}, {275.74, -0.9639990757443698}, {247.04, -0.9949723462472152}, {221.4, -0.9521210262198874}, {198.41, -0.9917987213206245}, {178.04, -0.9540973619369312}, {159.57, -0.9153317843895936}, {143.02, -0.9285914908606908}, {128.21, -0.8934710409718922}, {114.94, -0.8937171244110638}, {103.02, -0.8556816984252883}, {92.365, -0.8558066568340744}, {82.781, -0.8166779501649588}, {74.228, -0.8184500948671799}, {66.548, -0.7697768149345016}, {59.666, -0.7630840575449014}, {53.476, -0.7231479075280425}, {47.954, -0.6995071085307133}, {42.98, -0.6664429188065382}, {38.533, -0.669728269321309}, {34.542, -0.6323841502393739}, {30.966, -0.5954731029850742}, {27.757, -0.5695476680081308}, {24.886, -0.5499875166138835}, {22.308, -0.5201033449171543}, {20., -0.5131354741278286}}",200.
"{{1.*^6, -1.5328399249898872}, {960000., -1.5331263948508018}, {800000., -1.5485471627712277}, {666670., -1.5502087179084143}, {640000., -1.5518965277539403}, {600000., -1.5556925036049527}, {500000., -1.5572535972704615}, {480000., -1.5568668260846161}, {400000., -1.557357763225535}, {400000., -1.5573107492685085}, {333330., -1.5558827044455104}, {300000., -1.5557357321315466}, {250000., -1.5523134345694436}, {240000., -1.5516293321005417}, {200000., -1.5486295353957185}, {200000., -1.5486300041721563}, {166670., -1.5446317048374754}, {160000., -1.5436967751766795}, {150000., -1.54216020435921}, {125000., -1.5369691027002546}, {120000., -1.5357095341364757}, {100000., -1.5288653026673567}, {85714., -1.523348911455919}, {80000., -1.5202933294714387}, {71429., -1.5147573154530043}, {66667., -1.5110982959499042}, {60000., -1.5051963822894043}, {53333., -1.4978068515102572}, {46154., -1.4876875158120257}, {41667., -1.4797188598254356}, {37500., -1.4707505048303833}, {33333., -1.4595962076641495}, {30000., -1.4484945776174}, {27273., -1.4376162374414738}, {24000., -1.4215032691074836}, {21818., -1.4082735963971829}, {19231., -1.3891370267239402}, {17647., -1.3749512134697923}, {15790., -1.3551142280025072}, {14118., -1.3335117032832406}, {12632., -1.3103734860020015}, {11364., -1.2868561266702567}, {10000., -1.256645771620567}, {9230.8, -1.2367432708586754}, {8000., -1.2000759593871955}, {7352.9, -1.1778337477330751}, {6578.9, -1.148667334691756}, {5952.4, -1.1226583048179646}, {5217.4, -1.0896561505483313}, {4687.5, -1.0647399034021947}, {4285.7, -1.0454964208440578}, {3750., -1.0200789502715395}, {3409.1, -1.0046417405877681}, {3000., -0.9873732775938985}, {2727.3, -0.97750931911267}, {2419.3, -0.9682322660383146}, {2205.9, -0.9634116348584949}, {1973.7, -0.9599808544063715}, {1764.7, -0.958921459277049}, {1579., -0.9597144383484457}, {1420.5, -0.9619346786497607}, {1271.2, -0.9650699813157849}, {1136.4, -0.9695319121241562}, {1024.6, -0.9742348922127143}, {914.63, -0.9789024438293981}, {821.92, -0.9807662005474883}, {735.29, -0.9836391631313238}, {659.34, -0.9855716938854633}, {590.55, -0.9876570857117325}, {530.97, -0.9871023687742357}, {476.19, -0.9866087378902727}, {426.14, -0.9865731827391695}, {382.65, -0.9861473665358376}, {342.86, -0.9879832767207503}, {307.38, -0.9791567965063742}, {275.74, -1.0088874967592987}, {247.04, -1.051258469992154}, {221.4, -0.9939117505866158}, {198.41, -1.039644278850969}, {178.04, -0.9928123816880454}, {159.57, -0.9461179921319061}, {143.02, -0.9736644642571055}, {128.21, -0.9181337288612148}, {114.94, -0.9222854842395548}, {103.02, -0.8772375702818089}, {92.365, -0.8745829283062062}, {82.781, -0.8305186488731943}, {74.228, -0.8439799530633386}, {66.548, -0.7767024566590927}, {59.666, -0.7721385267978558}, {53.476, -0.7283725577018315}, {47.954, -0.702070203682928}, {42.98, -0.6658150729416084}, {38.533, -0.6770352139611405}, {34.542, -0.6344396093034238}, {30.966, -0.5936183758759038}, {27.757, -0.5631896403283796}, {24.886, -0.5475934256227323}, {22.308, -0.5166808738254863}, {20., -0.5094321712432144}}",300.
"{{1.*^6, -1.5279049365611335}, {960000., -1.530513004014231}, {800000., -1.5455089233679984}, {666670., -1.5473397841483392}, {640000., -1.5490792971347398}, {600000., -1.5537585162581475}, {500000., -1.5548357930677292}, {480000., -1.5549625805663585}, {400000., -1.5553374258380643}, {400000., -1.5553180591850393}, {333330., -1.5538625305431542}, {300000., -1.5536866146417534}, {250000., -1.5505437918977112}, {240000., -1.5499548337607172}, {200000., -1.5474890462395747}, {200000., -1.547483094414843}, {166670., -1.5443337409065123}, {160000., -1.5436271115687359}, {150000., -1.5424981893932432}, {125000., -1.5387000858975974}, {120000., -1.5377961390856054}, {100000., -1.5326971067453492}, {85714., -1.5288512480904357}, {80000., -1.5245449508796376}, {71429., -1.5224413919342654}, {66667., -1.5196754762510707}, {60000., -1.5151624634488796}, {53333., -1.509465439339182}, {46154., -1.5015724150286756}, {41667., -1.4952945273034508}, {37500., -1.4881751972198456}, {33333., -1.4793822387147089}, {30000., -1.4705916662356262}, {27273., -1.4619404275788839}, {24000., -1.4491334941438054}, {21818., -1.438673735281108}, {19231., -1.4234770909497787}, {17647., -1.4122722724991907}, {15790., -1.3964475799271978}, {14118., -1.379171395342105}, {12632., -1.3606957269842705}, {11364., -1.3416396144899336}, {10000., -1.3168937366434479}, {9230.8, -1.3004593742168402}, {8000., -1.2696812856515534}, {7352.9, -1.2506771986498422}, {6578.9, -1.225254325973005}, {5952.4, -1.2021197171217775}, {5217.4, -1.1720242234930556}, {4687.5, -1.148278162698833}, {4285.7, -1.1295864301826533}, {3750., -1.1040001199359197}, {3409.1, -1.0878853451047101}, {3000., -1.068640399803262}, {2727.3, -1.0571825016635916}, {2419.3, -1.0451707844442846}, {2205.9, -1.0379595062237976}, {1973.7, -1.0352110843057858}, {1764.7, -1.0407843599750048}, {1579., -1.0411333868813135}, {1420.5, -1.0373219826697428}, {1271.2, -1.0347044353649921}, {1136.4, -1.0236800065369844}, {1024.6, -1.029254063380278}, {914.63, -1.0267937318447142}, {821.92, -1.0255424082664673}, {735.29, -1.022553245628473}, {659.34, -1.0203012693274038}, {590.55, -1.0173561205021295}, {530.97, -1.0113906400428538}, {476.19, -1.0091012574402596}, {426.14, -1.004093656934303}, {382.65, -0.996170827321649}, {342.86, -0.9967103249868559}, {307.38, -0.9794770758913584}, {275.74, -1.0123931058971518}, {247.04, -1.0473975086614835}, {221.4, -0.9859048226726701}, {198.41, -1.0372639670744364}, {178.04, -0.9775166715441569}, {159.57, -0.9238483824225753}, {143.02, -0.9411197029420982}, {128.21, -0.8813890443992265}, {114.94, -0.8873899511506377}, {103.02, -0.8316615371589966}, {92.365, -0.8275818557584879}, {82.781, -0.7741244687398546}, {74.228, -0.7870149277197581}, {66.548, -0.7118472029701188}, {59.666, -0.696014346020843}, {53.476, -0.666901578072367}, {47.954, -0.6302147961468483}, {42.98, -0.5958902222808728}, {38.533, -0.5996095119253902}, {34.542, -0.5703323109354714}, {30.966, -0.5148429970642157}, {27.757, -0.4983785063638851}, {24.886, -0.4798921451164404}, {22.308, -0.4501635961966445}, {20., -0.4533517134450093}}",500.
"{{1.*^6, -1.5291248690986896}, {960000., -1.5286260615284755}, {800000., -1.5371083431304076}, {666670., -1.5333170650704935}, {640000., -1.5337577212300193}, {600000., -1.5351282472489347}, {500000., -1.5312222350583766}, {480000., -1.5302842038779632}, {400000., -1.526882070316642}, {400000., -1.525666546593607}, {333330., -1.5216874725910394}, {300000., -1.5197067393256065}, {250000., -1.5152209267539551}, {240000., -1.5130838148793484}, {200000., -1.507585696359316}, {200000., -1.5086586699412134}, {166670., -1.5035625449387715}, {160000., -1.5011245294908757}, {150000., -1.5008274994135369}, {125000., -1.497174352774528}, {120000., -1.4943511747063376}, {100000., -1.489310959124094}, {85714., -1.4830146754097824}, {80000., -1.4851908108574179}, {71429., -1.4842981043748489}, {66667., -1.4814689322860635}, {60000., -1.4822743227352655}, {53333., -1.4800981905722528}, {46154., -1.4805274255131844}, {41667., -1.4777664269117277}, {37500., -1.4774335504915264}, {33333., -1.473742437277655}, {30000., -1.4679347498746267}, {27273., -1.4572164227977717}, {24000., -1.4480493302265616}, {21818., -1.4441711577695593}, {19231., -1.43918181650666}, {17647., -1.4271024676989563}, {15790., -1.420383645973642}, {14118., -1.393635484679671}, {12632., -1.3865219047499584}, {11364., -1.3702853866916476}, {10000., -1.353291653137768}, {9230.8, -1.3287188733058966}, {8000., -1.327045663207592}, {7352.9, -1.3138148389119961}, {6578.9, -1.2723659365071232}, {5952.4, -1.251319346181949}, {5217.4, -1.2338233439867188}, {4687.5, -1.2173042191106604}, {4285.7, -1.201881784493579}, {3750., -1.1815405967141903}, {3409.1, -1.1730942271434819}, {3000., -1.1431522174011308}, {2727.3, -1.1159873244422223}, {2419.3, -1.1335392067479502}, {2205.9, -1.1222385508875856}, {1973.7, -1.1179654784579531}, {1764.7, -1.0938827098169537}, {1579., -1.0769478125706846}, {1420.5, -1.0766445835270544}, {1271.2, -1.0644988134997042}, {1136.4, -1.0608247699321662}, {1024.6, -1.0580063229237722}, {914.63, -1.0059447934447492}, {821.92, -1.0448565859522152}, {735.29, -1.0320005048150596}, {659.34, -1.0384318863586566}, {590.55, -1.0105358547227674}, {530.97, -1.012111990462178}, {476.19, -0.99902612321705}, {426.14, -0.9682766623868638}, {382.65, -0.9360748410784383}, {342.86, -0.9237830611196365}, {307.38, -0.9228139935420063}, {275.74, -0.9672571406718758}, {247.04, -0.9697456581930404}, {221.4, -0.9022803855672284}, {198.41, -0.9386058761120311}, {178.04, -0.9079392305115139}, {159.57, -0.8179057131169112}, {143.02, -0.8378700322780959}, {128.21, -0.7828317548463177}, {114.94, -0.7619348421376871}, {103.02, -0.6690095912939795}, {92.365, -0.7201711748218781}, {82.781, -0.6922326746606894}, {74.228, -0.6600813890145925}, {66.548, -0.5930801304066223}, {59.666, -0.5189082738408527}, {53.476, -0.5149357341213907}, {47.954, -0.5150593512245738}, {42.98, -0.4341954597260988}, {38.533, -0.4600760600405784}, {34.542, -0.4592219036774431}, {30.966, -0.3804736409706541}, {27.757, -0.481290526367411}, {24.886, -0.3536999671603434}, {22.308, -0.39731260348074376}, {20., -0.3690066385073699}}",700.

==> Plots/DiodeIrradCm2.csv <==
"{{0., 0.004646370191672212}, {1., 0.0053161977649193734}, {2., 0.006728661861104363}, {3., 0.009067517525273967}, {4., 0.010825622028956072}, {10., 0.020634886086225643}, {20., 0.038033482586227366}, {40., 0.07121365877975395}, {60., 0.1029183614555725}, {80., 0.13958489638551932}, {100., 0.18031725703408152}, {120., 0.22173301336467183}, {140., 0.27320538214602824}, {160., 0.3172552145827042}, {180., 0.3694103357076233}, {200., 0.4431200030672766}, {220., 0.5226639963749155}, {240., 0.6246563917449006}, {260., 0.7747006420371852}, {280., 0.9118517840803254}, {300., 1.067476868515487}, {320., 1.2481698319785544}, {340., 1.4125641527133896}, {360., 1.6095142222760648}, {380., 1.7385732175309816}, {400., 1.9124126883923234}, {420., 2.044313817879552}, {440., 2.129915363297619}, {460., 2.2632606705950837}, {480., 2.2762368160363615}, {500., 2.369584867379868}, {520., 2.4316828372805315}, {540., 2.487298603463169}, {560., 2.556955048648422}, {580., 2.594602960155534}, {600., 2.593810170316709}, {620., 2.5746303994479325}, {640., 2.4218798437596876}, {660., 2.5186031838831475}, {680., 2.4268934685334}, {700., 2.4507401235173027}}",20.
"{{0., 0.12619847076834956}, {1., 0.035116598079561044}, {2., 0.03090195504648718}, {3., 0.036246054163928586}, {4., 0.04156429363825111}, {10., 0.07297648823068767}, {20., 0.12725988056132084}, {40., 0.2243108372029845}, {60., 0.3122740969172782}, {80., 0.39974412282759225}, {100., 0.4910297738142448}, {120., 0.587809126968274}, {140., 0.6891796555621226}, {160., 0.7993821345260193}, {180., 0.9123476176823256}, {200., 1.061226610776417}, {220., 1.2472002599125434}, {240., 1.4980138530898324}, {260., 1.7872726725886827}, {280., 2.1273619203250167}, {300., 2.527220285338131}, {320., 2.967863358241385}, {340., 3.3524710146948493}, {360., 3.691417013580808}, {380., 4.064722990652459}, {400., 4.197461606081031}, {420., 4.415549071694612}, {440., 4.5212783657770625}, {460., 4.57650144806913}, {480., 4.684891832874918}, {500., 4.707419186852179}, {520., 4.72880841726385}, {540., 4.79651456089197}, {560., 4.869081096936388}, {580., 4.969827555681015}, {600., 5.04996475528598}, {620., 4.9817611745287085}, {640., 4.964926172739394}, {660., 4.910797813123518}, {680., 4.831921700293718}, {700., 4.7190680063427495}}",82.781
"{{0., 1.8385202512380572}, {1., 0.3498592414287763}, {2., 0.2528830273453423}, {3., 0.23934490090494498}, {4., 0.24134204130815198}, {10., 0.3033114119549904}, {20., 0.42931036327238775}, {40., 0.6476936265669248}, {60., 0.8357449582885165}, {80., 1.0043003891588687}, {100., 1.1843186302970374}, {120., 1.4048448039848143}, {140., 1.5941282111026702}, {160., 1.810928224202099}, {180., 2.0565696458205167}, {200., 2.344410781336574}, {220., 2.6943994011966765}, {240., 3.1175169850119135}, {260., 3.585643085087309}, {280., 4.122340768146674}, {300., 4.7190680063427495}, {320., 5.241118467469286}, {340., 5.682245770812435}, {360., 6.087335402787937}, {380., 6.254064164509407}, {400., 6.475411963928407}, {420., 6.543687055129071}, {440., 6.618428734188971}, {460., 6.65302353307484}, {480., 6.655194708236396}, {500., 6.698842367691365}, {520., 6.638936757282643}, {540., 6.687890285213375}, {560., 6.702133238743894}, {580., 6.705426535400522}, {600., 6.697745949285297}, {620., 6.6747832030415655}, {640., 6.618428734188971}, {660., 6.526781040411191}, {680., 6.423617163362907}, {700., 6.36735740099345}}",342.86
"{{0., 6.21664424561392}, {1., 3.399547440686235}, {2., 2.7788514951193646}, {3., 2.4962542145352016}, {4., 2.33558168259714}, {10., 1.9862399493378513}, {20., 1.9375807433491319}, {40., 2.1222687904824498}, {60., 2.3781437026436083}, {80., 2.631467899423065}, {100., 2.8784241074743004}, {120., 3.1364014465384558}, {140., 3.4098779903031593}, {160., 3.706264100759742}, {180., 4.037905123677219}, {200., 4.415549071694612}, {220., 4.837973158431443}, {240., 5.291564992993519}, {260., 5.745302171266321}, {280., 6.154376036154597}, {300., 6.479582585808188}, {320., 6.7032307346668505}, {340., 6.843702107772651}, {360., 6.942130208204759}, {380., 6.990973255332715}, {400., 7.012063919394249}, {420., 7.027355478024929}, {440., 7.027355478024929}, {460., 7.0202916264243065}, {480., 7.013238420278985}, {500., 7.006195838208974}, {520., 6.987467397263215}, {540., 6.971141544435077}, {560., 6.956033002202976}, {580., 6.934039484820004}, {600., 6.921354038333227}, {620., 6.899524657938643}, {640., 6.86526689229641}, {660., 6.8076114542147295}, {680., 6.740706587827363}, {700., 6.670422737240521}}",1420.5
"{{0., 8.67267757229275}, {1., 8.209144775483953}, {2., 7.967669809309517}, {3., 7.81762420836783}, {4., 7.7041335966411015}, {10., 7.211147950141777}, {20., 6.772920193509646}, {40., 6.583034696707249}, {60., 6.616275524366962}, {80., 6.71312034057002}, {100., 6.826748969224053}, {120., 6.957193453133467}, {140., 7.096192530092167}, {160., 7.24309642372114}, {180., 7.40097261805913}, {200., 7.561436672967864}, {220., 7.708192498232897}, {240., 7.8356267912585675}, {260., 7.933641184527855}, {280., 8.004781800494595}, {300., 8.052260069705516}, {320., 8.078335555252602}, {340., 8.088510238043966}, {360., 8.085601225214388}, {380., 8.079787905567478}, {400., 8.063833564539571}, {420., 8.04937058912603}, {440., 8.032066321992492}, {460., 8.010514344792515}, {480., 7.990477332657848}, {500., 7.967669809309517}, {520., 7.944959797351405}, {540., 7.919526899500704}, {560., 7.8942159277252975}, {580., 7.867630205896826}, {600., 7.838401937966496}, {620., 7.810716654732543}, {640., 7.7845512715301615}, {660., 7.758517146893147}, {680., 7.728535201062673}, {700., 7.694675284702985}}",5952.4
"{{0., 9.010127157672043}, {1., 8.974313504503886}, {2., 8.96412024815123}, {3., 8.965817917812338}, {4., 8.96412024815123}, {10., 8.911730724142553}, {20., 8.780280024905089}, {40., 8.595658800343784}, {60., 8.511803074737353}, {80., 8.464880324664728}, {100., 8.441564317764254}, {120., 8.426073791037885}, {140., 8.419889516904124}, {160., 8.416799932665603}, {180., 8.41216874383162}, {200., 8.413712048647678}, {220., 8.40908340780628}, {240., 8.407541376285598}, {260., 8.39983757738067}, {280., 8.393682159375459}, {300., 8.384461710976353}, {320., 8.373723710526933}, {340., 8.35994799410112}, {360., 8.343157122740122}, {380., 8.33249834756142}, {400., 8.317306922556932}, {420., 8.300644289369224}, {440., 8.288557440896618}, {460., 8.271981083633658}, {480., 8.25395443449026}, {500., 8.235986647851389}, {520., 8.218077467723685}, {540., 8.198741696478384}, {560., 8.17799477596236}, {580., 8.15290778551738}, {600., 8.126470703272657}, {620., 8.10016200243003}, {640., 8.073980853087289}, {660., 8.047926432037364}, {680., 8.027748973991464}, {700., 8.011948443047675}}",24000.
"{{0., 9.136304564340618}, {1., 9.131067109005995}, {2., 9.136304564340618}, {3., 9.14679300265945}, {4., 9.153795331974472}, {10., 9.166068771639088}, {20., 9.16080570532048}, {40., 9.141546527167156}, {60., 9.11712255880724}, {80., 9.084131998106429}, {100., 9.051320179852267}, {120., 9.015260889389383}, {140., 8.984524157139326}, {160., 8.953944348585505}, {180., 8.923520397329382}, {200., 8.898285399174549}, {220., 8.871485872482559}, {240., 8.848135477978621}, {260., 8.82321935345637}, {280., 8.801710411739526}, {300., 8.780280024905089}, {320., 8.75892781088774}, {340., 8.737653389942142}, {360., 8.714829041547285}, {380., 8.700203439467087}, {400., 8.6807598397563}, {420., 8.667833628665207}, {440., 8.658157908159266}, {460., 8.646890030132337}, {480., 8.635644134120842}, {500., 8.62602224725321}, {520., 8.618016287085565}, {540., 8.608423838571259}, {560., 8.600442360312623}, {580., 8.58928692598869}, {600., 8.576564414235573}, {620., 8.562285347252345}, {640., 8.548041910297258}, {660., 8.530681478864267}, {680., 8.5133738803764}, {700., 8.499252265533062}}",100000.
"{{0., 9.187166458199142}, {1., 9.181885212919104}, {2., 9.185405536940412}, {3., 9.194215209418344}, {4., 9.199507097769308}, {10., 9.206570058812675}, {20., 9.213641156907531}, {40., 9.229580943521784}, {60., 9.252678206212144}, {80., 9.26871944641943}, {100., 9.279436793120924}, {120., 9.284802438530802}, {140., 9.286592021225731}, {160., 9.284802438530802}, {180., 9.283013373081216}, {200., 9.281224824677663}, {220., 9.274075797540844}, {240., 9.2705043810735}, {260., 9.261584860368782}, {280., 9.256239325473405}, {300., 9.247340379368994}, {320., 9.236678573515071}, {340., 9.227807814292213}, {360., 9.215410204310345}, {380., 9.208337069999782}, {400., 9.19774262745972}, {420., 9.192452261297294}, {440., 9.187166458199142}, {460., 9.18364512191174}, {480., 9.18012580976857}, {500., 9.178366912266302}, {520., 9.17660852021856}, {540., 9.174850633431689}, {560., 9.173093251712126}, {580., 9.169580002701176}, {600., 9.167824135023125}, {620., 9.164313912355947}, {640., 9.159052357182416}, {660., 9.152043995998765}, {680., 9.141546527167156}, {700., 9.1328124269375}}",400000.

==> Plots/DiodeIrradCm2_2.csv <==
"{{0., 0.01629588147799421}, {1., 0.012395714712670515}, {2., 0.016356571264609418}, {3., 0.02142156798354385}, {4., 0.026070709369011274}, {10., 0.04990210803271439}, {20., 0.08548041910297258}, {40., 0.1525626671060752}, {60., 0.2184483912620642}, {80., 0.28366606468226896}, {100., 0.3710630806869816}, {120., 0.46083461344855503}, {140., 0.5456951879044191}, {160., 0.6405012638726417}, {180., 0.7450067215214172}, {200., 0.8417692012472843}, {220., 0.9994169161850914}, {240., 1.109261571504734}, {260., 1.2557002512907343}, {280., 1.3894911387349391}, {300., 1.5871499237895839}, {320., 1.7395885486198022}, {340., 1.97900105334508}, {360., 2.1018853440713996}, {380., 2.366128227056996}, {400., 2.6691241399388055}, {420., 2.860593476629977}, {440., 3.1886872417284904}, {460., 3.4230577939767226}, {480., 3.6968056150366446}, {500., 4.123929287743306}, {520., 4.313485565671102}, {540., 4.7641247532945625}, {560., 5.134998467844832}, {580., 5.344305805966717}, {600., 6.053283092213615}, {620., 6.375494598119934}, {640., 6.889220453290864}, {660., 7.523444501329208}, {680., 7.79968359647529}, {700., 8.089965333204153}, {720., 9.098000899901466}, {740., 10.045756427448955}, {760., 9.938287112960488}, {780., 9.568487159697831}, {800., 10.121699663836562}, {820., 9.996001199680078}, {840., 10.217277808893526}, {860., 9.802960494069211}, {880., 9.425959091337546}, {900., 8.938712957090807}, {920., 8.460209401688576}, {940., 7.85090836108865}, {960., 7.122567948425715}, {980., 6.679147945905527}, {1000., 5.929925032227363}, {1020., 5.784696912887741}, {1040., 4.918377532898646}, {1060., 4.630220925990845}, {1080., 4.303304917520792}, {1100., 3.914564029386648}}",24.886
"{{0., 0.36159855930802737}, {1., 0.07887206635349196}, {2., 0.0641230571739645}, {3., 0.07212372825582286}, {4., 0.08104537905831492}, {10., 0.12931732402224946}, {20., 0.20325615696782257}, {40., 0.33590729644406486}, {60., 0.46283946967846157}, {80., 0.5876096595457266}, {100., 0.714651386596743}, {120., 0.8529675080793082}, {140., 0.9774175532752873}, {160., 1.1160907496468948}, {180., 1.2866061300212686}, {200., 1.4451848086074917}, {220., 1.6024347752921178}, {240., 1.733509871205001}, {260., 1.9506099170990006}, {280., 2.1405713368130863}, {300., 2.324783399930628}, {320., 2.5226527914036065}, {340., 2.7753391489418062}, {360., 3.054096990943305}, {380., 3.38453318628033}, {400., 3.6342261299230603}, {420., 3.9865693435592138}, {440., 4.152145213506026}, {460., 4.660616167759512}, {480., 5.0399314778980155}, {500., 5.61601078849151}, {520., 5.3615379108260335}, {540., 6.2818533545432995}, {560., 6.718624025799515}, {580., 6.8493671893626535}, {600., 7.311383220485179}, {620., 7.7886738989021245}, {640., 8.300644289369224}, {660., 8.967516069788797}, {680., 8.986227626663329}, {700., 9.577853795287782}, {720., 10.01902710933577}, {740., 9.869295394288022}, {760., 9.808786630631671}, {780., 10.11844185726506}, {800., 11.248545377341106}, {820., 11.619682186026559}, {840., 10.706566200520646}, {860., 10.678041167835671}, {880., 11.280346749231862}, {900., 11.121267763358052}, {920., 11.256901108514601}, {940., 9.932345234494525}, {960., 10.522632618836845}, {980., 10.139033171386535}, {1000., 10.162555348176568}, {1020., 9.916526251960448}, {1040., 9.224263088380688}, {1060., 8.471114241658439}, {1080., 8.713202154158001}, {1100., 8.097246702110853}}",103.02
"{{0., 4.386353508572454}, {1., 0.810249880731015}, {2., 0.576516443023793}, {3., 0.5419161730692298}, {4., 0.5235733099958417}, {10., 0.5429774158453218}, {20., 0.653468279856712}, {40., 0.8862456859454357}, {60., 1.0913779071715421}, {80., 1.2959792642488295}, {100., 1.486141139418467}, {120., 1.6819989590142084}, {140., 1.89266257795527}, {160., 2.0880773755279542}, {180., 2.3038525510775862}, {200., 2.6301185325250493}, {220., 2.740578955635738}, {240., 3.122745524110289}, {260., 3.3880801917924432}, {280., 3.6668693760949362}, {300., 3.963013590461582}, {320., 4.2468430826517425}, {340., 4.600746124162389}, {360., 5.000095901839398}, {380., 5.342743371884734}, {400., 5.798801624295365}, {420., 6.220567346720445}, {440., 6.667155191351387}, {460., 7.035610121496263}, {480., 7.575922811225556}, {500., 8.107457145035502}, {520., 8.58610364539859}, {540., 8.987931580701057}, {560., 9.44796093351296}, {580., 10.056034394745348}, {600., 10.496344363152264}, {620., 10.531489371433043}, {640., 11.073803732108924}, {660., 11.380448232953885}, {680., 11.885176083974697}, {700., 12.07769428700817}, {720., 12.503835487453621}, {740., 12.628641345665912}, {760., 12.810533900747476}, {780., 13.0055755426476}, {800., 13.068392453343344}, {820., 13.131063673334133}, {840., 13.273350524300877}, {860., 13.429471763073416}, {880., 13.357859201701213}, {900., 13.341201210690688}, {920., 13.328266528836712}, {940., 13.170575755364762}, {960., 13.028149248134282}, {980., 13.009432672852641}, {1000., 12.744096076892077}, {1020., 12.527358145121182}, {1040., 12.476197311910866}, {1060., 12.254282901743974}, {1080., 11.81679980777905}, {1100., 11.588681380277162}}",426.14
"{{0., 11.303385000607312}, {1., 7.241863713614244}, {2., 6.208809168965731}, {3., 5.714939372722768}, {4., 5.387542759849377}, {10., 4.5555210874706695}, {20., 4.190942544193563}, {40., 4.228635844951892}, {60., 4.3991637735162845}, {80., 4.634635013988094}, {100., 4.892267164615969}, {120., 5.151966950915109}, {140., 5.428105773089578}, {160., 5.716667898799154}, {180., 6.0139152979120745}, {200., 6.322880044545449}, {220., 6.648684368974961}, {240., 6.985131623454605}, {260., 7.333941468649208}, {280., 7.690627053661788}, {300., 8.060937852716412}, {320., 8.43691267750663}, {340., 8.82487715219449}, {360., 9.227807814292213}, {380., 9.634343521227695}, {400., 10.050792676825893}, {420., 10.475298851175808}, {440., 10.883319916724803}, {460., 11.275555979410218}, {480., 11.632719555914875}, {500., 11.963825280594698}, {520., 12.254282901743974}, {540., 12.513628536527808}, {560., 12.749852737798395}, {580., 12.941149176182135}, {600., 13.110623650111755}, {620., 13.256239786700231}, {640., 13.381047107143502}, {660., 13.48066371558186}, {680., 13.559265252291793}, {700., 13.629004660253335}, {720., 13.69126991846046}, {740., 13.734626930965485}, {760., 13.761708651632388}, {780., 13.791137670925604}, {800., 13.808645696110448}, {820., 13.830740305501529}, {840., 13.84376191479376}, {860., 13.844739276744932}, {880., 13.84962763937525}, {900., 13.833668565269244}, {920., 13.808645696110448}, {940., 13.759771587791645}, {960., 13.713725663283194}, {980., 13.61787381529933}, {1000., 13.508881347307915}, {1020., 13.400261392681266}, {1040., 13.265402135805305}, {1060., 13.101921095698946}, {1080., 12.963850485452332}, {1100., 12.697610473863529}}",1764.7
"{{0., 15.881634304043969}, {1., 15.161734691357843}, {2., 14.91135275937768}, {3., 14.759928171996249}, {4., 14.636971628274988}, {10., 14.253328440927755}, {20., 14.004780389777576}, {40., 13.77366292236394}, {60., 13.743967530241743}, {80., 13.761062918238853}, {100., 13.797294103268465}, {120., 13.84669431117831}, {140., 13.91406914890751}, {160., 13.998153339254698}, {180., 14.089689436412417}, {200., 14.188546449568923}, {220., 14.294256367914784}, {240., 14.405300662938098}, {260., 14.51974325653905}, {280., 14.637679985945066}, {300., 14.756700958878623}, {320., 14.86738551777037}, {340., 14.977120327938831}, {360., 15.078071591915494}, {380., 15.173316162982175}, {400., 15.261544391169702}, {420., 15.35701286688475}, {440., 15.460298003041625}, {460., 15.544840996854862}, {480., 15.602758148800271}, {500., 15.65316301436381}, {520., 15.69397754233497}, {540., 15.724298925602888}, {560., 15.753521836586525}, {580., 15.768559864010996}, {600., 15.782429736622815}, {620., 15.79234799544272}, {640., 15.80227560669874}, {660., 15.80386489319142}, {680., 15.799892126426105}, {700., 15.80028933568833}, {720., 15.795523812936887}, {740., 15.790760445853198}, {760., 15.781240173490252}, {780., 15.770936257627397}, {800., 15.757081529933249}, {820., 15.745615724350577}, {840., 15.73495191021057}, {860., 15.725876462771037}, {880., 15.720750334762064}, {900., 15.701057798288685}, {920., 15.68415179578768}, {940., 15.658256117546593}, {960., 15.630079363061212}, {980., 15.586788977080948}, {1000., 15.536704111848668}, {1020., 15.473763066451722}, {1040., 15.400495520276065}, {1060., 15.312198183127784}, {1080., 15.22578523075824}, {1100., 15.094006927945411}}",7352.9
"{{0., 16.809879440349846}, {1., 16.73126020638244}, {2., 16.733857522357315}, {3., 16.73472342875023}, {4., 16.732125911180376}, {10., 16.80203616631261}, {20., 16.888615155362153}, {40., 16.92863112777604}, {60., 16.9396494306247}, {80., 16.92202530537635}, {100., 16.88554288213161}, {120., 16.850053184218844}, {140., 16.808136016023248}, {160., 16.772455505390585}, {180., 16.7360224143647}, {200., 16.701434485422986}, {220., 16.670827427345408}, {240., 16.643739446780067}, {260., 16.615432313740712}, {280., 16.59617338020737}, {300., 16.578228570110234}, {320., 16.55562543521335}, {340., 16.53519453844628}, {360., 16.51522590963815}, {380., 16.496988407376037}, {400., 16.481743023516216}, {420., 16.480896677464}, {440., 16.502074902827225}, {460., 16.51098193224117}, {480., 16.504194970260762}, {500., 16.490633594522453}, {520., 16.4745511595028}, {540., 16.45638097191659}, {560., 16.439927017876887}, {580., 16.416764631342854}, {600., 16.394070970065368}, {620., 16.374776427419885}, {640., 16.35467928492321}, {660., 16.33294910391781}, {680., 16.310012353653516}, {700., 16.292113621966127}, {720., 16.27258357315129}, {740., 16.254331932250665}, {760., 16.231560530694708}, {780., 16.209662423639266}, {800., 16.187396689646686}, {820., 16.165587864324163}, {840., 16.147105515335575}, {860., 16.12988390552835}, {880., 16.110644750459787}, {900., 16.094298102009482}, {920., 16.076753187490908}, {940., 16.058422934699117}, {960., 16.037280325994928}, {980., 16.016179444533904}, {1000., 15.992288451980533}, {1020., 15.963609078339672}, {1040., 15.929778069401605}, {1060., 15.889643095688907}, {1080., 15.850058698314879}, {1100., 15.803467549091545}}",30000.
"{{0., 17.28298853433613}, {1., 17.289352183160666}, {2., 17.294354658925798}, {3., 17.297539183093228}, {4., 17.293444956403256}, {10., 17.324871222205196}, {20., 17.347240471458967}, {40., 17.360042356378482}, {60., 17.364160257652355}, {80., 17.36232989844129}, {100., 17.353182442053342}, {120., 17.34632659302316}, {140., 17.332170707036806}, {160., 17.31666481235202}, {180., 17.298904248430475}, {200., 17.278899472334807}, {220., 17.25711563075917}, {240., 17.237183277679186}, {260., 17.21231636165043}, {280., 17.196068961301815}, {300., 17.178493557668695}, {320., 17.156000377294074}, {340., 17.135345646718804}, {360., 17.11562383120988}, {380., 17.09638311654208}, {400., 17.07806751892587}, {420., 17.075389656520116}, {440., 17.09236009635039}, {460., 17.09951311429452}, {480., 17.092807028465984}, {500., 17.07851389057017}, {520., 17.059781338190692}, {540., 17.03796562092962}, {560., 17.018855671491686}, {580., 16.99490263591728}, {600., 16.970115824244456}, {620., 16.948913120302528}, {640., 16.927309653887885}, {660., 16.905747465562193}, {680., 16.88247144715846}, {700., 16.86274650313583}, {720., 16.84393050409135}, {740., 16.825582473158477}, {760., 16.802907370095852}, {780., 16.782017165197946}, {800., 16.76029793420031}, {820., 16.739053969037393}, {840., 16.720444562845632}, {860., 16.70316133426941}, {880., 16.681164055052164}, {900., 16.663511461321235}, {920., 16.64545735503978}, {940., 16.626146210094348}, {960., 16.606012649164168}, {980., 16.58890649647774}, {1000., 16.57225343403607}, {1020., 16.552217657026244}, {1040., 16.53391886333144}, {1060., 16.514376983264373}, {1080., 16.495717150973224}, {1100., 16.47285964031304}}",125000.
"{{0., 17.099960326997646}, {1., 17.106670623400806}, {2., 17.10756562801119}, {3., 17.107118116926387}, {4., 17.099960326997646}, {10., 17.108460702862075}, {20., 17.11204170481778}, {40., 17.11383262742986}, {60., 17.11607167609428}, {80., 17.111146348931335}, {100., 17.10801315665611}, {120., 17.107118116926387}, {140., 17.104433419128878}, {160., 17.09951311429452}, {180., 17.09638311654208}, {200., 17.092807028465984}, {220., 17.08878527039003}, {240., 17.08655157364642}, {260., 17.079406686361313}, {280., 17.078960279715016}, {300., 17.07762116478119}, {320., 17.07226627968273}, {340., 17.068697755400223}, {360., 17.062901289311643}, {380., 17.057998893166502}, {400., 17.053544002574718}, {420., 17.0588900807579}, {440., 17.08208549382084}, {460., 17.09772443890885}, {480., 17.101749353264513}, {500., 17.09727731391455}, {520., 17.091019405173515}, {540., 17.079406686361313}, {560., 17.066467995867217}, {580., 17.052653233878356}, {600., 17.037076072511937}, {620., 17.023741201719638}, {640., 17.011309442242418}, {660., 16.998004805302298}, {680., 16.98294507695607}, {700., 16.97144231405883}, {720., 16.959951233654717}, {740., 16.948471819929033}, {760., 16.932596478051668}, {780., 16.918503780967782}, {800., 16.903549559045768}, {820., 16.888176207852915}, {840., 16.874577318521094}, {860., 16.860994847957116}, {880., 16.842181779849014}, {900., 16.826892052340856}, {920., 16.81118718661211}, {940., 16.793327853792483}, {960., 16.77375888683475}, {980., 16.756826770311523}, {1000., 16.740353458913198}, {1020., 16.72087698720408}, {1040., 16.70316133426941}, {1060., 16.685904889282575}, {1080., 16.66781438736366}, {1100., 16.654480738552095}}",500000.

==> Plots/DiodeUnirradCm2-20.csv <==
"{{0., 0.000053247884082440455}, {1., 0.02204562189777867}, {2., 0.4388785369047932}, {3., 0.6583396895810918}, {4., 0.8535656969509362}, {10., 1.9399710264551218}, {10., 1.941509973463927}, {20., 3.5779260339930734}, {30., 5.086043548617215}, {40., 6.550043749052208}, {50., 7.869026103912425}, {60., 9.101473087981647}, {70., 10.24667169246991}, {80., 11.42550166917919}, {90., 12.664480574687783}, {100., 13.522079904626974}, {110., 14.423645079471385}, {120., 15.374155046047518}, {130., 16.015774066566877}, {140., 17.128170135318403}, {150., 17.547273421911534}, {160., 18.776047866864836}, {170., 19.14572744039297}, {180., 20.416328980245062}, {190., 20.83515709974414}, {200., 21.751507912845337}, {210., 22.773595125526036}, {220., 23.258924699440616}, {230., 24.072833007192664}, {240., 24.40948550693096}, {250., 25.066185734394338}, {260., 24.40872279988864}, {270., 24.82584613697405}, {280., 24.704252247506833}, {290., 24.912125907506613}, {300., 24.851682944388113}, {310., 24.60746477326255}, {320., 24.727566209134793}, {330., 24.596660009108376}, {340., 24.974368281371095}, {350., 24.967265611553003}, {360., 24.886194808983646}, {370., 24.828975724735013}, {380., 24.883054396997498}, {390., 24.334150569418213}, {400., 24.402622430259726}}",143.02
"{{0., 0.00016348635996677848}, {1., 0.041974616060810314}, {2., 0.45402564450618993}, {3., 0.6596592276290878}, {4., 0.8540147516581342}, {10., 1.9307756533607727}, {10., 1.931624327293236}, {20., 3.5766422812030485}, {30., 5.099854930036646}, {40., 6.523618457276311}, {50., 7.867630205896826}, {60., 9.056489162860162}, {70., 10.29496914047431}, {80., 11.410129153363904}, {90., 12.386107252656005}, {100., 13.469401413185034}, {110., 14.427803397249912}, {120., 15.337239809395662}, {130., 16.21502955389959}, {140., 17.04775525335482}, {150., 17.850056690637643}, {160., 18.639410573703252}, {170., 19.409090846390722}, {180., 20.1809242094758}, {190., 20.950517679582077}, {200., 21.721384059284134}, {210., 22.502475204202472}, {220., 23.230573125418776}, {230., 23.821583877716492}, {240., 24.18301887639999}, {250., 24.36226518377106}, {260., 24.505106142567257}, {270., 24.605148867399127}, {280., 24.70114621067167}, {290., 24.763378434328853}, {300., 24.821934984290934}, {310., 24.872067634959738}, {320., 24.927074323515026}, {330., 24.960954670650473}, {340., 24.994904138923772}, {350., 25.009927134105006}, {360., 25.05190504205663}, {370., 25.07809564121058}, {380., 25.096373991160405}, {390., 25.11785669477521}, {400., 25.13139699605417}}",4285.7
"{{0., 0.0014389407447447564}, {1., 0.1018718760717332}, {2., 0.46664660559131177}, {3., 0.668420137223165}, {4., 0.8571178912578111}, {10., 1.9418522103702718}, {10., 1.9478560342098368}, {20., 3.600720108014401}, {30., 5.142365753078252}, {40., 6.581966585777807}, {50., 7.944959797351405}, {60., 9.210104589947724}, {70., 10.411478262646652}, {80., 11.545140903355625}, {90., 12.619563543702487}, {100., 13.641423684994802}, {110., 14.612564741653054}, {120., 15.542515520426496}, {130., 16.433183815725545}, {140., 17.284806361159415}, {150., 18.105073209148074}, {160., 18.906911736120517}, {170., 19.692840526038307}, {180., 20.48065904702917}, {190., 21.262045267574763}, {200., 22.051639165365124}, {210., 22.84524807535062}, {220., 23.587283614600185}, {230., 24.18903707901186}, {240., 24.56197856674149}, {250., 24.741570430978058}, {260., 24.883839444263202}, {270., 24.985422904627285}, {280., 25.07412472930375}, {290., 25.14415081315218}, {300., 25.20006307394347}, {310., 25.2441250722893}, {320., 25.297152182275944}, {330., 25.33582236674901}, {340., 25.369731560858536}, {350., 25.40208936132482}, {360., 25.423965885577484}, {370., 25.44911824499522}, {380., 25.4694296039738}, {390., 25.490579222829336}, {400., 25.506866091765914}}",12632.
"{{0., 0.11860079090673732}, {1., 0.2994606083480151}, {2., 0.4944862557297977}, {3., 0.681180708914641}, {4., 0.8631722119653435}, {10., 1.916433352564295}, {10., 1.916768980121018}, {20., 3.5241790843319305}, {30., 5.024937533870904}, {40., 6.430830946959149}, {50., 7.75578431241385}, {60., 8.99304635173468}, {70., 10.155183090355552}, {80., 11.255229217621595}, {90., 12.303537549190112}, {100., 13.29509216516125}, {110., 14.237346229371198}, {120., 15.145319226661721}, {130., 16.010100390655666}, {140., 16.84130751984865}, {150., 17.634530788135766}, {160., 18.41647303243146}, {170., 19.172777478213785}, {180., 19.933234663037705}, {190., 20.696310302219214}, {200., 21.45871989540763}, {210., 22.229538007639615}, {220., 22.956145492616812}, {230., 23.546040471568688}, {240., 23.898243369395512}, {250., 24.079557418717087}, {260., 24.208611760400128}, {270., 24.306842495679273}, {280., 24.38585820100589}, {290., 24.456843250918492}, {300., 24.51047750313224}, {310., 24.56351840615975}, {320., 24.602061501451146}, {330., 24.641468991751044}, {340., 24.663919414342903}, {350., 24.694159769182857}, {360., 24.718236665758045}, {370., 24.736122931391133}, {380., 24.754807567062645}, {390., 24.773513381124395}, {400., 24.79302115905028}}",1.e6


==> Plots/DiodeUnirradCm2-40.csv <==
"{{0., 0.00010192976655013338}, {1., 0.11633723339245915}, {2., 0.4677574401265717}, {3., 0.682462562504383}, {4., 0.8748017808514815}, {6., 1.2488756856141745}, {10., 1.9525066007365588}, {20., 3.608077567779325}, {30., 5.131320760913294}, {40., 6.605525220635114}, {50., 7.85090836108865}, {60., 9.11886388001968}, {70., 10.372493518681042}, {80., 11.476968379773197}, {90., 12.616161891295897}, {100., 13.522708889772405}, {110., 14.597385516232126}, {120., 15.225409487232099}, {130., 16.26013594029092}, {140., 17.00776001211664}, {150., 17.940546275077118}, {160., 18.817796743995917}, {170., 19.508437260214972}, {180., 20.45664597968363}, {190., 20.922041809886544}, {200., 22.386134012832613}, {210., 22.395515315616134}, {220., 23.14935049433268}, {230., 24.259919561302226}, {240., 24.414825457334892}, {250., 24.653851639290213}, {260., 25.1019409338081}, {270., 24.565828436807728}, {280., 25.023380245004596}, {290., 24.82271714088282}, {300., 25.293129130273773}, {310., 24.95858868469577}, {320., 25.543568667472034}, {330., 25.41991254578535}, {340., 25.258570464011218}, {350., 25.22969206901721}, {360., 24.934159848636543}, {370., 25.59099117839866}, {380., 25.080478641151384}, {390., 24.412536692616346}, {400., 24.966476613058482}}",143.02
"{{0., 0.0003097767823162833}, {1., 0.15598081705547462}, {2., 0.4766637785814877}, {3., 0.6799024634498696}, {4., 0.8715507395718544}, {6., 1.247112173022138}, {10., 1.9533696442872464}, {20., 3.602881728922061}, {30., 5.130585693656289}, {40., 6.559596171318521}, {50., 7.909669298624945}, {60., 9.073751122468384}, {70., 10.348870782964518}, {80., 11.4722975741943}, {90., 12.461438761573762}, {100., 13.44972631621987}, {110., 14.502263070248379}, {120., 15.41771057723721}, {130., 16.291281839987306}, {140., 17.136242902676067}, {150., 17.949200199084416}, {160., 18.738028242135677}, {170., 19.51061727834544}, {180., 20.114005782495067}, {190., 21.053391446816054}, {200., 21.822255981000055}, {210., 22.60136622288998}, {220., 23.340725204851477}, {230., 23.898243369395512}, {240., 24.308358404656158}, {250., 24.495902202877517}, {260., 24.626776710718996}, {270., 24.723678257598102}, {280., 24.808643976387646}, {290., 24.8799145794111}, {300., 24.93888521056819}, {310., 24.99569448537597}, {320., 25.032883095102196}, {330., 25.083656502802498}, {340., 25.11785669477521}, {350., 25.136975596754375}, {360., 25.170486241346442}, {370., 25.196863065937304}, {380., 25.207265321194846}, {390., 25.222480208623487}, {400., 25.25134621870812}}",4285.7
"{{0., 0.05111529248970317}, {1., 0.22434443603418028}, {2., 0.4868995391832308}, {3., 0.6877706045909605}, {4., 0.8775508931274651}, {6., 1.2553443524046048}, {10., 1.9697019500585062}, {20., 3.6272254551602083}, {30., 5.173482143925559}, {40., 6.619505733289617}, {50., 7.989048995111855}, {60., 9.259802501005986}, {70., 10.465656294765209}, {80., 11.607917257785147}, {90., 12.694463269540075}, {100., 13.718544795966304}, {110., 14.690241488643165}, {120., 15.625}, {130., 16.516923958774356}, {140., 17.3760646506817}, {150., 18.20094860654037}, {160., 19.006614629755255}, {170., 19.801061801247446}, {180., 20.576545042936026}, {190., 21.360979608595045}, {200., 22.150866405665962}, {210., 22.945019454828454}, {220., 23.697796597830575}, {230., 24.313665202985316}, {240., 24.679420345322963}, {250., 24.870498691550633}, {260., 25.00518156747312}, {270., 25.101145542886826}, {280., 25.192064196667133}, {290., 25.263388350024673}, {300., 25.314865019034787}, {310., 25.373772903662754}, {320., 25.41910199414777}, {330., 25.459677118175073}, {340., 25.490579222829336}, {350., 25.51501538039003}, {360., 25.543568667472034}, {370., 25.571352066509498}, {380., 25.57871408333272}, {390., 25.593447658076485}, {400., 25.618031920295262}}",12632.
"{{0., 0.4818677908738601}, {1., 0.6618332363294285}, {2., 0.5320367764505473}, {3., 0.7197604819071662}, {4., 0.9032668668654706}, {6., 1.2714202122947544}, {10., 1.9648156531361598}, {20., 3.5830679629595044}, {30., 5.092578778972654}, {40., 6.50889008616306}, {50., 7.843956656146694}, {60., 9.085863875896333}, {70., 10.257051852361712}, {80., 11.36492420456051}, {90., 12.423964319598978}, {100., 13.419517093588713}, {110., 14.365961264716159}, {120., 15.269843423979898}, {130., 16.14669515654362}, {140., 16.97586507022646}, {150., 17.77635564088434}, {160., 18.5633013968415}, {170., 19.326612040672877}, {180., 20.08835652690616}, {190., 20.851406707124873}, {200., 21.614217357183517}, {210., 22.382115258885232}, {220., 23.11838664493748}, {230., 23.721161443932377}, {240., 24.080304749471875}, {250., 24.259163853538443}, {260., 24.388904957505368}, {270., 24.485937118571847}, {280., 24.56659851943827}, {290., 24.63837478751718}, {300., 24.686400532213522}, {310., 24.744684095865846}, {320., 24.784434899022262}, {330., 24.82115286466675}, {340., 24.847765684722784}, {350., 24.868145554774877}, {360., 24.89876240392727}, {370., 24.91841833805253}, {380., 24.934947315687896}, {390., 24.948339965163846}, {400., 24.964109841962483}}",1.e6


==> Plots/Diodeirrad4e15temp.csv <==
"{1.*^6, -1.5609124955885838}","{960000., -1.5606789966608545}","{800000., -1.561095479385727}","{666670., -1.5585669441782743}","{640000., -1.5583464790483352}","{600000., -1.558489354732663}","{500000., -1.556678606905807}","{480000., -1.5558783832584495}","{400000., -1.5539417088524352}","{400000., -1.5538179250971904}","{333330., -1.5510155229315148}","{300000., -1.5495018935749139}","{250000., -1.5456947102573728}","{240000., -1.5439153383044155}","{200000., -1.5394023791613771}","{200000., -1.5394376175244027}","{166670., -1.5337566446749928}","{160000., -1.5324277076046626}","{150000., -1.53009594251345}","{125000., -1.522775945727711}","{120000., -1.5209168101471158}","{100000., -1.511483948283784}","{85714., -1.502352930720225}","{80000., -1.4978334261070108}","{71429., -1.4902587850744262}","{66667., -1.4845843087472836}","{60000., -1.4759150951142062}","{53333., -1.4647227166642411}","{46154., -1.4491443848549082}","{41667., -1.4367888630088435}","{37500., -1.4228406478982798}","{33333., -1.405511849196931}","{30000., -1.388385742815434}","{27273., -1.371413841884382}","{24000., -1.3462873605063608}","{21818., -1.3257923937353708}","{19231., -1.2965674463473766}","{17647., -1.2747371062679522}","{15790., -1.2442588189877573}","{14118., -1.2114212001687341}","{12632., -1.1761745651665751}","{11364., -1.1409256128715233}","{10000., -1.0959349690569307}","{9230.8, -1.0669316083247877}","{8000., -1.0134941639516633}","{7352.9, -0.9816338611018164}","{6578.9, -0.9399278144377345}","{5952.4, -0.9033980248874874}","{5217.4, -0.8567845730927144}","{4687.5, -0.8216005820816958}","{4285.7, -0.7942276248292783}","{3750., -0.7572237329961986}","{3409.1, -0.7340721450140911}","{3000., -0.7067386314355395}","{2727.3, -0.6900868570032395}","{2419.3, -0.6723084571848138}","{2205.9, -0.6616457366816154}","{1973.7, -0.6517226253755755}","{1764.7, -0.644976632608687}","{1579., -0.6411992608978556}","{1420.5, -0.640026880452458}","{1271.2, -0.641034592435939}","{1136.4, -0.6455054171836153}","{1024.6, -0.6460116009774877}","{914.63, -0.6540096525537189}","{821.92, -0.6600981363645495}","{735.29, -0.6684187725781526}","{659.34, -0.6765478164703456}","{590.55, -0.6857656515422137}","{530.97, -0.6928335403466889}","{476.19, -0.7009601117237473}","{426.14, -0.7121985937117595}","{382.65, -0.7191478112404913}","{342.86, -0.72372356350124}","{307.38, -0.7306721038743305}","{275.74, -0.7425749620057513}","{247.04, -0.7571494698310208}","{221.4, -0.747872898208334}","{198.41, -0.7648950970012334}","{178.04, -0.7567781681603079}","{159.57, -0.7483488909247971}","{143.02, -0.7523767798019525}","{128.21, -0.7433882746325776}","{114.94, -0.7443683366532422}","{103.02, -0.7361683063599698}","{92.365, -0.737305676276714}","{82.781, -0.7268063043470516}","{74.228, -0.7250696050755994}","{66.548, -0.7127548438076924}","{59.666, -0.7060857945314645}","{53.476, -0.6931653556253023}","{47.954, -0.6940149777920704}","{42.98, -0.6773621614682246}","{38.533, -0.6657451578885745}","{34.542, -0.6457957279738298}","{30.966, -0.6308700796149049}","{27.757, -0.6197217424675211}","{24.886, -0.6086336835956176}","{22.308, -0.5942853234753448}","{20., -0.581152605695781}"
"{1.*^6, -1.5638467823010382}","{960000., -1.563626526621856}","{800000., -1.5645390103917827}","{666670., -1.562676660047355}","{640000., -1.5625896376106654}","{600000., -1.5631852158104889}","{500000., -1.5621367045302306}","{480000., -1.5616685195924451}","{400000., -1.5607071056700939}","{400000., -1.5606144991764794}","{333330., -1.5590373643149724}","{300000., -1.5583629735813205}","{250000., -1.5562349320967028}","{240000., -1.5548604984265015}","{200000., -1.552489467567635}","{200000., -1.55250916171877}","{166670., -1.5492245672503853}","{160000., -1.5484438272287524}","{150000., -1.5472600078484502}","{125000., -1.5431806298246564}","{120000., -1.5421281946622476}","{100000., -1.5368186366216827}","{85714., -1.531666904662739}","{80000., -1.5291363012097383}","{71429., -1.5251157359045102}","{66667., -1.5222037120518985}","{60000., -1.5170979353837768}","{53333., -1.510799829089464}","{46154., -1.5020566326944385}","{41667., -1.4950426193415796}","{37500., -1.4870826844321023}","{33333., -1.4769352196358219}","{30000., -1.467175950440127}","{27273., -1.457441790418759}","{24000., -1.442601274013154}","{21818., -1.4303352546813946}","{19231., -1.412389602706766}","{17647., -1.3991022514988154}","{15790., -1.37980660292316}","{14118., -1.3586724474737382}","{12632., -1.3350350456210232}","{11364., -1.310718187737739}","{10000., -1.2782685505477283}","{9230.8, -1.256602438856706}","{8000., -1.2139443000011645}","{7352.9, -1.1866993859106798}","{6578.9, -1.149250604513942}","{5952.4, -1.1144249283681895}","{5217.4, -1.067115078554698}","{4687.5, -1.0283584456955082}","{4285.7, -0.9955004754823474}","{3750., -0.9470754149622205}","{3409.1, -0.9137524051552471}","{3000., -0.871843530554284}","{2727.3, -0.8425104501884612}","{2419.3, -0.8081146406718219}","{2205.9, -0.7842332266247931}","{1973.7, -0.7577906164120707}","{1764.7, -0.734417199638979}","{1579., -0.7142485304193614}","{1420.5, -0.6980307733525625}","{1271.2, -0.6838443589961551}","{1136.4, -0.6728467547512728}","{1024.6, -0.6645717244158861}","{914.63, -0.6586488470443769}","{821.92, -0.6556189024952894}","{735.29, -0.6504777503150531}","{659.34, -0.6504147118410317}","{590.55, -0.6531272229948499}","{530.97, -0.657376556586965}","{476.19, -0.6625056862550458}","{426.14, -0.6703041400807416}","{382.65, -0.6828495142362491}","{342.86, -0.6882095102482485}","{307.38, -0.7002592234508122}","{275.74, -0.7192848662231008}","{247.04, -0.7458937987683053}","{221.4, -0.7392756840721558}","{198.41, -0.7651100303045315}","{178.04, -0.7588763668023957}","{159.57, -0.753751112115034}","{143.02, -0.7674187770579453}","{128.21, -0.7613980305919208}","{114.94, -0.7709332870148168}","{103.02, -0.766384749806668}","{92.365, -0.7775188864923948}","{82.781, -0.7712319206792403}","{74.228, -0.7800823158566377}","{66.548, -0.7728248422884192}","{59.666, -0.7754367443635769}","{53.476, -0.7677654364748945}","{47.954, -0.7813705406662484}","{42.98, -0.7764285185348949}","{38.533, -0.7690980845457903}","{34.542, -0.7569707711922693}","{30.966, -0.75382311711798}","{27.757, -0.7493367188831024}","{24.886, -0.7437166375188381}","{22.308, -0.7351762134198474}","{20., -0.7238225989281504}"
"{1.*^6, -1.5649049138133435}","{960000., -1.5647657044541494}","{800000., -1.5660593588008769}","{666670., -1.564503683898575}","{640000., -1.564521653939928}","{600000., -1.5652844206629226}","{500000., -1.5648311976906135}","{480000., -1.5644089733134998}","{400000., -1.5641351083727293}","{400000., -1.564063387173645}","{333330., -1.5632106992094732}","{300000., -1.5630553769288524}","{250000., -1.5619605977057058}","{240000., -1.5607887254280908}","{200000., -1.5597437675308436}","{200000., -1.5596985283539235}","{166670., -1.5579232775560012}","{160000., -1.5575829135953672}","{150000., -1.5569176664420359}","{125000., -1.554800287036043}","{120000., -1.5543581537898998}","{100000., -1.5513400804802782}","{85714., -1.548721304913812}","{80000., -1.5474168649020958}","{71429., -1.5456275964650255}","{66667., -1.5438875545029476}","{60000., -1.5415001048476156}","{53333., -1.5381634879053794}","{46154., -1.5336231043265005}","{41667., -1.5298787348872926}","{37500., -1.5257967989830545}","{33333., -1.5204387155758965}","{30000., -1.5151067591422176}","{27273., -1.5100465613802543}","{24000., -1.502192342381162}","{21818., -1.4957010000137412}","{19231., -1.4861437376577935}","{17647., -1.4789094567958176}","{15790., -1.4680378057249865}","{14118., -1.456359712658007}","{12632., -1.4429070676875035}","{11364., -1.4290608632898942}","{10000., -1.409306648237502}","{9230.8, -1.3960783349826311}","{8000., -1.3698095330047109}","{7352.9, -1.352206553808205}","{6578.9, -1.3269007376788458}","{5952.4, -1.3029344822302584}","{5217.4, -1.2689461739129626}","{4687.5, -1.2380550389966034}","{4285.7, -1.2117675862196675}","{3750., -1.1713797719726382}","{3409.1, -1.14228504528457}","{3000., -1.0996615608973739}","{2727.3, -1.0673778253287747}","{2419.3, -1.029851584475497}","{2205.9, -0.9994408645251556}","{1973.7, -0.9664952161050626}","{1764.7, -0.9309403519992365}","{1579., -0.8984256126278}","{1420.5, -0.8683833333976617}","{1271.2, -0.8388612124342965}","{1136.4, -0.8097780380702377}","{1024.6, -0.7854831690831707}","{914.63, -0.7609863295456012}","{821.92, -0.7403710157514991}","{735.29, -0.7227706954586336}","{659.34, -0.7035314183301365}","{590.55, -0.6869900671196478}","{530.97, -0.6788952107911659}","{476.19, -0.6706943504608147}","{426.14, -0.6655636901390118}","{382.65, -0.6604380862156987}","{342.86, -0.663010862774768}","{307.38, -0.6657187019198119}","{275.74, -0.6891917196025094}","{247.04, -0.7148106535889478}","{221.4, -0.7031538015445751}","{198.41, -0.7378652053622615}","{178.04, -0.7267259515262661}","{159.57, -0.719467836655932}","{143.02, -0.7424580230888244}","{128.21, -0.737763971668469}","{114.94, -0.7551207183400859}","{103.02, -0.7553317270104828}","{92.365, -0.7762107468561567}","{82.781, -0.7745591157348086}","{74.228, -0.7937669714969208}","{66.548, -0.7916030487996957}","{59.666, -0.8003068813193046}","{53.476, -0.8007053290434619}","{47.954, -0.8359302436729971}","{42.98, -0.8283189000265636}","{38.533, -0.8319308987329502}","{34.542, -0.8286830550741308}","{30.966, -0.8309683710980824}","{27.757, -0.8308907764666803}","{24.886, -0.8482455963891425}","{22.308, -0.845992729707001}","{20., -0.8470383849230978}"
"{1.*^6, -1.5662254693702586}","{960000., -1.5661256397135743}","{800000., -1.567583250967571}","{666670., -1.5661927276613228}","{640000., -1.5662213895002097}","{600000., -1.567065210644768}","{500000., -1.5668379062677007}","{480000., -1.566433682932329}","{400000., -1.5664878526830728}","{400000., -1.5664260525883429}","{333330., -1.5659032657773937}","{300000., -1.5660157411129638}","{250000., -1.5654035243288784}","{240000., -1.5643384365467339}","{200000., -1.5637957102968802}","{200000., -1.5638300539900292}","{166670., -1.5628624012889811}","{160000., -1.5627393860323249}","{150000., -1.5624146034792006}","{125000., -1.5612137131635946}","{120000., -1.5609690330817636}","{100000., -1.5592455150677351}","{85714., -1.5578949174756616}","{80000., -1.557162526727597}","{71429., -1.5563852483248728}","{66667., -1.555569447515014}","{60000., -1.5541824967332878}","{53333., -1.5524142463986739}","{46154., -1.5498819744643055}","{41667., -1.5477851179370143}","{37500., -1.5454514259848016}","{33333., -1.5425357706908933}","{30000., -1.5395649370386841}","{27273., -1.5364014799517791}","{24000., -1.532062822235405}","{21818., -1.5282720995479602}","{19231., -1.5225056327726216}","{17647., -1.5183827480298897}","{15790., -1.5120769152867444}","{14118., -1.5048277380204196}","{12632., -1.4966408864243919}","{11364., -1.4873513939301117}","{10000., -1.4756077634866498}","{9230.8, -1.4667453849597831}","{8000., -1.4499132594731952}","{7352.9, -1.4383705115043497}","{6578.9, -1.4227146689849641}","{5952.4, -1.4073695993176871}","{5217.4, -1.3852278838673269}","{4687.5, -1.3647178867202772}","{4285.7, -1.3478438352437812}","{3750., -1.3194011520866311}","{3409.1, -1.2972453217003972}","{3000., -1.2694529861305168}","{2727.3, -1.2478646386476406}","{2419.3, -1.2178170714929009}","{2205.9, -1.1963024207077673}","{1973.7, -1.1662204291484783}","{1764.7, -1.1365587588252872}","{1579., -1.1297743079539588}","{1420.5, -1.109988041499426}","{1271.2, -1.064804979197552}","{1136.4, -1.0373614906581408}","{1024.6, -0.9827990400335436}","{914.63, -0.9585077281205489}","{821.92, -0.9190834927553752}","{735.29, -0.8881716789892847}","{659.34, -0.8570956092971668}","{590.55, -0.8200647050628207}","{530.97, -0.7880694667796384}","{476.19, -0.7610696992728657}","{426.14, -0.7358743071796137}","{382.65, -0.724732501923254}","{342.86, -0.7065014848905139}","{307.38, -0.685492777973713}","{275.74, -0.7087704005953448}","{247.04, -0.7400687463450654}","{221.4, -0.6952349023723015}","{198.41, -0.7395314944082247}","{178.04, -0.7105839048138182}","{159.57, -0.6887894008071126}","{143.02, -0.7130745279816751}","{128.21, -0.7021336642991668}","{114.94, -0.7233462848180107}","{103.02, -0.7215124467266281}","{92.365, -0.75046640352886}","{82.781, -0.7488726592796956}","{74.228, -0.7800689020946944}","{66.548, -0.7801607435192245}","{59.666, -0.7957805967325533}","{53.476, -0.8028841501155549}","{47.954, -0.8505111868352072}","{42.98, -0.853813507557115}","{38.533, -0.8606711700176933}","{34.542, -0.8661211151359011}","{30.966, -0.8678359563870492}","{27.757, -0.8945607095229181}","{24.886, -0.9095951472061956}","{22.308, -0.9105563186651787}","{20., -0.919160355414918}"
"{1.*^6, -1.5670573928673917}","{960000., -1.5668536044691623}","{800000., -1.5683334897990973}","{666670., -1.5670377653839442}","{640000., -1.5671328680193202}","{600000., -1.5679472056796162}","{500000., -1.56787466374756}","{480000., -1.5675846469309143}","{400000., -1.567759929239248}","{400000., -1.5676732038174919}","{333330., -1.5673929412814325}","{300000., -1.56766795537889}","{250000., -1.5672979966649567}","{240000., -1.5663459308401908}","{200000., -1.566147492701797}","{200000., -1.5661962277661132}","{166670., -1.5656223708492034}","{160000., -1.5655198094214153}","{150000., -1.5653992735183018}","{125000., -1.5648646598985454}","{120000., -1.5646430699099383}","{100000., -1.5636774967652105}","{85714., -1.56290172207457}","{80000., -1.5625940509426572}","{71429., -1.5624346301752439}","{66667., -1.5619889940224363}","{60000., -1.5613659603959968}","{53333., -1.560368851019709}","{46154., -1.5589720365467152}","{41667., -1.5578582777422725}","{37500., -1.556717606463977}","{33333., -1.5550758658846284}","{30000., -1.5533810389717027}","{27273., -1.5516591204825307}","{24000., -1.5491978582910857}","{21818., -1.547056466790943}","{19231., -1.54391917579533}","{17647., -1.5413596420432436}","{15790., -1.5376340678512732}","{14118., -1.533498988539366}","{12632., -1.5283163824708106}","{11364., -1.5228899440458696}","{10000., -1.5154669361876725}","{9230.8, -1.5099950152623483}","{8000., -1.4997287273721558}","{7352.9, -1.4919923742685932}","{6578.9, -1.482033609350768}","{5952.4, -1.471584542536226}","{5217.4, -1.4574109150784251}","{4687.5, -1.4449929765337666}","{4285.7, -1.4333644712799642}","{3750., -1.4155174402080086}","{3409.1, -1.4023036771086355}","{3000., -1.3838341404271393}","{2727.3, -1.3702088621473352}","{2419.3, -1.3525939126678208}","{2205.9, -1.338507304390168}","{1973.7, -1.3217881389054449}","{1764.7, -1.3028037937281565}","{1579., -1.285657136153877}","{1420.5, -1.268473738020883}","{1271.2, -1.2477291264710364}","{1136.4, -1.225685050970124}","{1024.6, -1.203944543333417}","{914.63, -1.2001386355558417}","{821.92, -1.151981178877177}","{735.29, -1.1268223831654238}","{659.34, -1.1031760840803506}","{590.55, -1.0618559405796895}","{530.97, -1.0380190009633967}","{476.19, -1.0006436830882695}","{426.14, -0.9620079892238915}","{382.65, -0.9129108710403018}","{342.86, -0.8874521209025469}","{307.38, -0.8366839853502843}","{275.74, -0.8627061269638515}","{247.04, -0.8955316996558913}","{221.4, -0.8070463102080274}","{198.41, -0.8578632780091958}","{178.04, -0.7858757185906404}","{159.57, -0.7217345005037066}","{143.02, -0.7404967065522426}","{128.21, -0.6944830860926066}","{114.94, -0.7087689781598902}","{103.02, -0.6835369147279191}","{92.365, -0.7125069788870346}","{82.781, -0.6892742683229911}","{74.228, -0.7287109058318298}","{66.548, -0.7123996235746748}","{59.666, -0.7357919259024721}","{53.476, -0.7293753736241199}","{47.954, -0.8005721681882682}","{42.98, -0.8116527736949368}","{38.533, -0.8155774320237643}","{34.542, -0.8211828104608802}","{30.966, -0.8266002587935867}","{27.757, -0.868116096946758}","{24.886, -0.899655520283734}","{22.308, -0.9119277076498502}","{20., -0.928030478643137}"


==> Plots/IVComparison.csv <==
"{0., 0.09910469999999999}","{20., 0.34637999999999997}","{40., 0.4315719999999999}","{60., 0.517408}","{80., 0.585028}","{100., 0.6378129999999999}","{120., 0.644575}","{140., 0.6865269999999999}","{160., 0.695727}","{180., 0.7010629999999999}","{200., 0.7262249999999999}","{220., 0.7280189999999999}","{240., 0.7397949999999999}","{260., 0.7706149999999999}","{280., 0.7825519999999999}","{300., 0.7798149999999998}","{320., 0.8217669999999999}","{340., 0.8093469999999999}","{360., 0.8437089999999998}","{380., 0.881544}","{400., 0.8890649999999999}","{420., 0.9045669999999999}","{440., 0.915377}","{460., 0.9165039999999998}","{480., 0.9498999999999997}","{500., 0.9573289999999999}","{520., 0.976534}","{540., 0.9734749999999999}","{560., 1.0057439999999997}","{580., 0.9977399999999998}","{600., 1.0365639999999998}","{620., 1.0333439999999998}","{640., 1.0557689999999997}","{660., 1.058667}","{680., 1.0969159999999998}","{700., 1.1001359999999998}","{720., 1.118444}","{740., 1.1348429999999998}","{760., 1.1433989999999998}","{780., 1.1527599999999998}","{800., 1.1753459999999998}","{820., 1.173644}","{840., 1.2087419999999998}","{860., 1.238435}","{880., 1.2361809999999998}","{900., 1.2489459999999997}","{920., 1.290093}","{940., 1.3577129999999997}","{960., 1.3342989999999997}","{980., 1.3439819999999998}","{1000., 1.3625429999999998}","{1020., 1.3811039999999997}","{1040., 1.4088649999999998}","{1060., 1.4124069999999997}","{1080., 1.440168}","{1100., 1.477129}","{1100., 1.4760019999999998}","{1080., 1.4282309999999998}","{1060., 1.3940069999999998}","{1040., 1.362704}","{1020., 1.3389909999999998}","{1000., 1.3577129999999997}","{980., 1.3096889999999999}","{960., 1.2765229999999999}","{940., 1.2737859999999999}","{920., 1.2253709999999998}","{900., 1.2996149999999997}","{880., 1.190526}","{860., 1.162443}","{840., 1.1643749999999997}","{820., 1.1419499999999998}","{800., 1.1045059999999998}","{780., 1.108048}","{760., 1.0969159999999998}","{740., 1.067706}","{720., 1.0463159999999998}","{700., 1.044959}","{680., 1.008803}","{660., 1.0199349999999998}","{640., 0.9831579999999999}","{620., 0.977339}","{600., 0.9565239999999999}","{580., 0.9527979999999999}","{560., 0.9179529999999998}","{540., 0.9336159999999999}","{520., 0.8924459999999999}","{500., 0.8885819999999999}","{480., 0.8703429999999999}","{460., 0.857601}","{440., 0.830645}","{420., 0.8254929999999999}","{400., 0.819996}","{380., 0.7851279999999998}","{360., 0.7723859999999999}","{340., 0.7593219999999999}","{320., 0.7423709999999999}","{300., 0.7326879999999999}","{280., 0.6999359999999999}","{260., 0.6794429999999999}","{240., 0.681375}","{220., 0.6636189999999998}","{200., 0.6381349999999999}","{180., 0.630867}","{160., 0.6181249999999999}","{140., 0.595838}","{120., 0.5890759999999999}","{100., 0.5203289999999999}","{80., 0.4951439999999999}","{60., 0.428973}","{40., 0.35912199999999994}","{20., 0.27503399999999995}","{0., 0.05866379999999999}"
"{0., 0.00021634}","{1., 0.046941000000000004}","{2., 0.065128}","{3., 0.079671}","{4., 0.09304}","{6., 0.1173}","{20., 0.23652}","{40., 0.35166000000000003}","{60., 0.43676}","{80., 0.50793}","{100., 0.56215}","{120., 0.61257}","{140., 0.6470899999999999}","{160., 0.6828000000000001}","{180., 0.71537}","{200., 0.7432500000000001}","{220., 0.76984}","{240., 0.7925500000000001}","{260., 0.81401}","{280., 0.8337300000000001}","{300., 0.84805}","{320., 0.86487}","{340., 0.87805}","{360., 0.8910399999999999}","{380., 0.9043}","{400., 0.9186}","{420., 0.9307000000000001}","{440., 0.9385}","{460., 0.9585}","{480., 0.9739999999999999}","{500., 0.9885999999999999}","{520., 1.0043}","{540., 1.0275999999999998}","{560., 1.045}","{580., 1.0702}","{600., 1.0984}","{620., 1.1162}","{640., 1.1405999999999998}","{660., 1.1629999999999998}","{680., 1.1812}","{700., 1.1936}","{720., 1.2315}","{740., 1.2877}","{760., 1.3452}","{780., 1.429}","{800., 1.5034}","{820., 1.677}","{840., 1.8258999999999999}","{860., 1.9808999999999999}","{880., 2.1545}","{900., 2.3497000000000003}","{920., 2.5376}","{940., 2.7617000000000003}","{960., 2.9916}","{980., 3.2553}","{1000., 3.4633}","{1020., 3.7548999999999997}","{1040., 4.0085}","{1060., 4.3192}","{1080., 4.6095}","{1100., 4.9037}","{1100., 4.8457}","{1080., 4.2799000000000005}","{1060., 3.763}","{1040., 3.4221}","{1020., 3.0587}","{1000., 2.8066}","{980., 2.5159}","{960., 2.2822}","{940., 2.0688999999999997}","{920., 1.9197999999999997}","{900., 1.756}","{880., 1.6129}","{860., 1.5002}","{840., 1.3968999999999998}","{820., 1.3211}","{800., 1.2666000000000002}","{780., 1.2413}","{760., 1.2215}","{740., 1.2037}","{720., 1.1839}","{700., 1.1663}","{680., 1.1495}","{660., 1.1233}","{640., 1.1109}","{620., 1.0922999999999998}","{600., 1.0745}","{580., 1.0579}","{560., 1.0355}","{540., 1.0218999999999998}","{520., 0.9971}","{500., 0.9841000000000001}","{480., 0.969}","{460., 0.9589000000000001}","{440., 0.9509}","{420., 0.9374}","{400., 0.9244}","{380., 0.9134}","{360., 0.9011}","{340., 0.88335}","{320., 0.8732}","{300., 0.8572500000000001}","{280., 0.8425400000000001}","{260., 0.81903}","{240., 0.79769}","{220., 0.77725}","{200., 0.75291}","{180., 0.72419}","{160., 0.6962700000000001}","{140., 0.65733}","{120., 0.61348}","{100., 0.56441}","{80., 0.50704}","{60., 0.43967}","{40., 0.35258}","{20., 0.23732999999999999}","{6., 0.11763}","{4., 0.09329}","{3., 0.080438}","{2., 0.06537}","{1., 0.04678}","{0., 0.00006548}"
"{0., 0.000681765}","{1., 0.0640455}","{2., 0.1234605}","{3., 0.177165}","{4., 0.221175}","{10., 0.36627}","{20., 0.51114}","{40., 0.7156049999999999}","{60., 0.878475}","{80., 1.02054}","{100., 1.1496600000000001}","{120., 1.269585}","{140., 1.3823999999999999}","{160., 1.4907000000000001}","{180., 1.5946500000000001}","{200., 1.69545}","{220., 1.79385}","{240., 1.88985}","{260., 1.98405}","{280., 2.0768999999999997}","{300., 2.1691499999999997}","{320., 2.2594499999999997}","{340., 2.3499}","{360., 2.4387}","{380., 2.5271999999999997}","{400., 2.6157000000000004}","{420., 2.70345}","{440., 2.7907499999999996}","{460., 2.8785000000000003}","{480., 2.9652000000000003}","{500., 3.0517499999999997}","{520., 3.1381499999999996}","{540., 3.22425}","{560., 3.3108000000000004}","{580., 3.39645}","{600., 3.48285}","{620., 3.5694}","{640., 3.65445}","{660., 3.7409999999999997}","{680., 3.82725}","{700., 3.91335}","{720., 3.99945}","{740., 4.0857}","{760., 4.173}","{780., 4.25925}","{800., 4.347300000000001}","{820., 4.4364}","{840., 4.525799999999999}","{860., 4.6161}","{880., 4.707450000000001}","{900., 4.80015}","{920., 4.8931499999999994}","{940., 4.9872}","{960., 5.08185}","{980., 5.17725}","{1000., 5.2743}","{1020., 5.3721}","{1040., 5.469600000000001}","{1060., 5.5674}","{1080., 5.667}","{1100., 5.7672}","{1100., 5.76795}","{1080., 5.67615}","{1060., 5.58435}","{1040., 5.492850000000001}","{1020., 5.40255}","{1000., 5.31225}","{980., 5.2218}","{960., 5.1333}","{940., 5.0447999999999995}","{920., 4.9567499999999995}","{900., 4.8693}","{880., 4.78305}","{860., 4.69635}","{840., 4.61055}","{820., 4.5253499999999995}","{800., 4.44045}","{780., 4.35525}","{760., 4.2708}","{740., 4.18665}","{720., 4.1022}","{700., 4.0184999999999995}","{680., 3.9342}","{660., 3.84945}","{640., 3.7653000000000003}","{620., 3.68085}","{600., 3.59655}","{580., 3.5112}","{560., 3.4269000000000003}","{540., 3.3414}","{520., 3.25575}","{500., 3.17055}","{480., 3.0843000000000003}","{460., 2.99775}","{440., 2.91075}","{420., 2.8236000000000003}","{400., 2.7363}","{380., 2.6478}","{360., 2.5587000000000004}","{340., 2.4690000000000003}","{320., 2.37825}","{300., 2.28645}","{280., 2.1933}","{260., 2.0982000000000003}","{240., 2.00145}","{220., 1.9029}","{200., 1.8012}","{180., 1.6959}","{160., 1.5876000000000001}","{140., 1.47375}","{120., 1.3536000000000001}","{100., 1.226715}","{80., 1.087875}","{60., 0.933555}","{40., 0.7555050000000001}","{20., 0.530415}","{10., 0.36765}","{4., 0.200025}","{3., 0.15370499999999998}","{2., 0.10391700000000001}","{1., 0.0537615}","{0., 0.0006329399999999999}"

==> Plots/NoiseFreq.csv <==
1.e6,16.331
960000.,16.439
800000.,15.616000000000001
666670.,15.677000000000001
640000.,15.590000000000002
600000.,15.385
500000.,15.487
480000.,15.576
400000.,15.831000000000001
400000.,15.829999999999998
333330.,16.359
300000.,16.634999999999998
250000.,17.329
240000.,17.512999999999998
200000.,18.357
200000.,18.358
166670.,19.274
160000.,19.461
150000.,19.782999999999998
125000.,20.656000000000002
120000.,20.835
100000.,21.596999999999998
85714.,22.174000000000003
80000.,22.371000000000002
71429.,22.671
66667.,22.819999999999997
60000.,23.08
53333.,23.253
46154.,23.427
41667.,23.627
37500.,23.745
33333.,23.858
30000.,23.902
27273.,23.97
24000.,24.067
21818.,24.128
19231.,24.224999999999998
17647.,24.364
15790.,24.464000000000002
14118.,24.416
12632.,24.349
11364.,24.332
10000.,24.355999999999998
9230.8,24.089
8000.,24.014
7352.9,23.965
6578.9,23.972
5952.4,24.041999999999998
5217.4,24.037
4687.5,23.988000000000003
4285.7,24.024
3750.,24.092
3409.1,24.134
3000.,24.278000000000002
2727.3,24.398
2419.3,24.490000000000002
2205.9,24.559
1973.7,24.738
1764.7,24.584
1579.,24.629
1420.5,24.892
1271.2,24.424
1136.4,24.554000000000002
1024.6,25.082
914.63,25.128
821.92,24.639
735.29,24.342000000000002
659.34,25.017000000000003
590.55,24.162000000000003
530.97,24.804
476.19,24.833
426.14,24.98
382.65,24.808
342.86,26.133000000000003
307.38,24.948
275.74,25.332
247.04,25.785
221.4,26.963
198.41,29.342000000000002
178.04,29.268
159.57,27.964000000000002
143.02,26.439
128.21,23.989
114.94,38.3
103.02,37.888
92.365,24.529
82.781,27.355
74.228,41.190000000000005
66.548,42.381
59.666,46.034
53.476,58.120000000000005
47.954,69.919
42.98,67.806
38.533,6.4506
34.542,10.093
30.966,23.59
27.757,31.845000000000002
24.886,30.981
22.308,25.847
20.,33.205000000000005

==> Plots/NoiseFreqSolved.csv <==
1.e6,13.426
960000.,13.586
800000.,13.955
666670.,14.497
640000.,14.568999999999999
600000.,14.649999999999999
500000.,15.124
480000.,15.255
400000.,15.802999999999999
400000.,15.802999999999999
333330.,16.504
300000.,16.927999999999997
250000.,17.817
240000.,18.041
200000.,19.089
200000.,19.089
166670.,20.241000000000003
160000.,20.502000000000002
150000.,20.909
125000.,22.073
120000.,22.322000000000003
100000.,23.374000000000002
85714.,24.159000000000002
80000.,24.472
71429.,24.938
66667.,25.191000000000003
60000.,25.527
53333.,25.853
46154.,26.178
41667.,26.363
37500.,26.528
33333.,26.675
30000.,26.78
27273.,26.861
24000.,26.945
21818.,26.995
19231.,27.049
17647.,27.076
15790.,27.101000000000003
14118.,27.122999999999998
12632.,27.141000000000002
11364.,27.151999999999997
10000.,27.163
9230.8,27.171
8000.,27.183
7352.9,27.192999999999998
6578.9,27.206
5952.4,27.218999999999998
5217.4,27.241
4687.5,27.270999999999997
4285.7,27.301000000000002
3750.,27.357
3409.1,27.402
3000.,27.475
2727.3,27.535
2419.3,27.627
2205.9,27.696
1973.7,27.78
1764.7,27.871
1579.,27.961
1420.5,28.032999999999998
1271.2,28.11
1136.4,28.189
1024.6,28.240000000000002
914.63,28.113
821.92,27.791
735.29,27.945999999999998
659.34,28.02
590.55,27.813
530.97,27.796000000000003
476.19,27.616
426.14,27.499
382.65,27.554
342.86,27.42
307.38,27.524
275.74,27.623
247.04,27.631
221.4,27.455000000000002
198.41,28.099999999999998
178.04,27.62
159.57,27.238
143.02,27.425
128.21,27.397000000000002
114.94,27.556
103.02,27.589
92.365,27.394000000000002
82.781,27.134999999999998
74.228,27.344
66.548,27.003999999999998
59.666,26.612000000000002
53.476,27.122999999999998
47.954,27.825000000000003
42.98,28.883000000000003
38.533,29.271
34.542,28.238999999999997
30.966,27.72
27.757,27.183
24.886,27.038999999999998
22.308,26.156000000000002
20.,27.067

==> Plots/StripFrequencyDepZ.csv <==
"{{1.*^6, -1.5401382607865877}, {960000., -1.539005842484563}, {800000., -1.5362466932877124}, {666670., -1.5298516288753894}, {640000., -1.5287804591502085}, {600000., -1.5274031071203713}, {500000., -1.5208603854897027}, {480000., -1.519116786580313}, {400000., -1.5117568312778795}, {400000., -1.5115955456601884}, {333330., -1.50303032784837}, {300000., -1.4977577234106167}, {250000., -1.4861689450363973}, {240000., -1.4834792541065513}, {200000., -1.4714000315050806}, {200000., -1.471312013420625}, {166670., -1.4576784015898006}, {160000., -1.4544292919853057}, {150000., -1.4491219614208732}, {125000., -1.432841369093513}, {120000., -1.4289149164075785}, {100000., -1.4094816492451134}, {85714., -1.39292822293565}, {80000., -1.384489458822616}, {71429., -1.3699410115756077}, {66667., -1.3605034892816454}, {60000., -1.3451222446269968}, {53333., -1.3269120760025954}, {46154., -1.3025040109405828}, {41667., -1.2837828312061725}, {37500., -1.2631513870261715}, {33333., -1.2381584686004357}, {30000., -1.2137194159284255}, {27273., -1.1903276364923936}, {24000., -1.1563974123524914}, {21818., -1.1293887773930116}, {19231., -1.0904839298903697}, {17647., -1.0625773116315818}, {15790., -1.0243912403473212}, {14118., -0.989652106805638}, {12632., -0.9410848529649247}, {11364., -0.8988520699640816}, {10000., -0.8432554890261192}, {9230.8, -0.8095621741281624}, {8000., -0.7482845447080997}, {7352.9, -0.7123718827377048}, {6578.9, -0.6651785421847575}, {5952.4, -0.6235334496286296}, {5217.4, -0.5704123761820521}, {4687.5, -0.5290630331258628}, {4285.7, -0.49620623828975025}, {3750., -0.45035684343431304}, {3409.1, -0.4199178357077644}, {3000., -0.3818666373999344}, {2727.3, -0.35610589211344723}, {2419.3, -0.3258589735464377}, {2205.9, -0.30454385385208366}, {1973.7, -0.2807682997991308}, {1764.7, -0.25880998238714575}, {1579., -0.23830566577328302}, {1420.5, -0.22097057453158503}, {1271.2, -0.20358788814001955}, {1136.4, -0.18832285626466322}, {1024.6, -0.17474033544220824}, {914.63, -0.15552529631568643}, {821.92, -0.14478336795642222}, {735.29, -0.1344121292508058}, {659.34, -0.1210640963807011}, {590.55, -0.11316336547995924}, {530.97, -0.1054766516140135}, {476.19, -0.09849166273054438}, {426.14, -0.09206834013299584}, {382.65, -0.08603651267444362}, {342.86, -0.0820566619453021}, {307.38, -0.0768731565782532}, {275.74, -0.07446101593966008}, {247.04, -0.07273847857803846}, {221.4, -0.06816413956403951}, {198.41, -0.06661603631229196}, {178.04, -0.06440321889648255}, {159.57, -0.06363421351280804}, {143.02, -0.062651361622225}, {128.21, -0.06153246899445581}, {114.94, -0.06132539404820739}, {103.02, -0.06141889517627097}, {92.365, -0.0625019109794005}, {82.781, -0.06374906860977499}, {74.228, -0.06606783622249784}, {66.548, -0.06776260339204823}, {59.666, -0.07065365011459605}, {53.476, -0.0752575573236025}, {47.954, -0.07626168179193991}, {42.98, -0.07715576680514863}, {38.533, -0.08762552712133183}, {34.542, -0.09369287111341003}, {30.966, -0.09961346452401092}, {27.757, -0.10655518666614008}, {24.886, -0.11624892291092669}, {22.308, -0.12614703801990024}, {20., -0.13960620714643227}}",0.
"{{1.*^6, -1.5342844555832924}, {960000., -1.5332793825291013}, {800000., -1.5297619846014683}, {666670., -1.5231148995451487}, {640000., -1.5217497837565421}, {600000., -1.5201938313641628}, {500000., -1.5131390095144606}, {480000., -1.5112447304779846}, {400000., -1.5032987583075343}, {400000., -1.5031336649764349}, {333330., -1.493901210425962}, {300000., -1.488127323826}, {250000., -1.4758123371263732}, {240000., -1.4730248039005363}, {200000., -1.460009893742114}, {200000., -1.4599840632645815}, {166670., -1.4454143520364524}, {160000., -1.4420416724661724}, {150000., -1.4363041303421895}, {125000., -1.4191967688825782}, {120000., -1.4151421491127019}, {100000., -1.394798989506518}, {85714., -1.3776151122488134}, {80000., -1.3689817006276832}, {71429., -1.3540062896020155}, {66667., -1.3444176899476945}, {60000., -1.328669775305988}, {53333., -1.3103041172993917}, {46154., -1.2859722929800086}, {41667., -1.2675503230298024}, {37500., -1.2474420443670429}, {33333., -1.2232909140478478}, {30000., -1.1999079902268148}, {27273., -1.1778348619730625}, {24000., -1.1462794129909442}, {21818., -1.1214258407761375}, {19231., -1.0857714932030462}, {17647., -1.0606118704603562}, {15790., -1.0262473496487863}, {14118., -0.9897715350858252}, {12632., -0.9517648612973885}, {11364., -0.9140437927862187}, {10000., -0.866167846645926}, {9230.8, -0.8360914717493139}, {8000., -0.7809364313623172}, {7352.9, -0.7480606964546881}, {6578.9, -0.704881073982918}, {5952.4, -0.6662477165738575}, {5217.4, -0.6167929960727626}, {4687.5, -0.5783490565884233}, {4285.7, -0.54744775931694}, {3750., -0.5039231784683853}, {3409.1, -0.4749422302655104}, {3000., -0.4384138535730212}, {2727.3, -0.4134240708617691}, {2419.3, -0.38437364313094347}, {2205.9, -0.36362573746781834}, {1973.7, -0.3402948214190546}, {1764.7, -0.3186606196094968}, {1579., -0.2987954009900508}, {1420.5, -0.28141682607401114}, {1271.2, -0.2643659448888072}, {1136.4, -0.2484067703437143}, {1024.6, -0.23494720689381154}, {914.63, -0.218654070172871}, {821.92, -0.20613895614114858}, {735.29, -0.19427332785729817}, {659.34, -0.18444251420912772}, {590.55, -0.1740830761231072}, {530.97, -0.16551198918259796}, {476.19, -0.15777089177171416}, {426.14, -0.15011955704034086}, {382.65, -0.14251138785453296}, {342.86, -0.13834573899073863}, {307.38, -0.13272879877653102}, {275.74, -0.1298407967755695}, {247.04, -0.12703872273037184}, {221.4, -0.12069244383763293}, {198.41, -0.1190343904801801}, {178.04, -0.11560850717948683}, {159.57, -0.11322723293875835}, {143.02, -0.11247321913040088}, {128.21, -0.11031861819804578}, {114.94, -0.1096147294593713}, {103.02, -0.10907729717956512}, {92.365, -0.10885781978654785}, {82.781, -0.1090047086819315}, {74.228, -0.11062522309457219}, {66.548, -0.11146290632640826}, {59.666, -0.11257629170784521}, {53.476, -0.11487924471609917}, {47.954, -0.11774448534016586}, {42.98, -0.12209204127509468}, {38.533, -0.1257130433852009}, {34.542, -0.12980168302892117}, {30.966, -0.13378478985776898}, {27.757, -0.1407189494558054}, {24.886, -0.1472702942196412}, {22.308, -0.157402254802596}, {20., -0.1714292166734086}}",1.
"{{1.*^6, -1.5270135217128187}, {960000., -1.5258979744354944}, {800000., -1.5219810012348172}, {666670., -1.5149067717465472}, {640000., -1.513361111368961}, {600000., -1.5116172835701125}, {500000., -1.5039355657256543}, {480000., -1.5020596694749422}, {400000., -1.49326068781179}, {400000., -1.4932111146902691}, {333330., -1.483148588317445}, {300000., -1.4769119478354138}, {250000., -1.463619967895324}, {240000., -1.4605389937414301}, {200000., -1.4465711287946958}, {200000., -1.446578843816267}, {166670., -1.4309269469051218}, {160000., -1.4272097572168518}, {150000., -1.4210866479066964}, {125000., -1.4028420059996527}, {120000., -1.3985213008567203}, {100000., -1.3769855898375143}, {85714., -1.3580298060307785}, {80000., -1.3498291364051511}, {71429., -1.3341124378265166}, {66667., -1.3240353711312771}, {60000., -1.3077751854681468}, {53333., -1.2888137245027276}, {46154., -1.263796142606272}, {41667., -1.2449291382458663}, {37500., -1.224474327238591}, {33333., -1.2001611000369967}, {30000., -1.1765963567529674}, {27273., -1.1546150648324107}, {24000., -1.1233678539925975}, {21818., -1.0989314680056297}, {19231., -1.0641731081484822}, {17647., -1.039782656240517}, {15790., -1.0067259745129808}, {14118., -0.9717855172523933}, {12632., -0.9356556128520188}, {11364., -0.9001893286859323}, {10000., -0.8550087335141286}, {9230.8, -0.8268040487594175}, {8000., -0.7750627681374339}, {7352.9, -0.7443890586749342}, {6578.9, -0.7040315214049306}, {5952.4, -0.668053117312126}, {5217.4, -0.6219695423335165}, {4687.5, -0.5860452789537521}, {4285.7, -0.5572100246510121}, {3750., -0.5167605283565982}, {3409.1, -0.4898176961356171}, {3000., -0.45593827795491115}, {2727.3, -0.43311782831825496}, {2419.3, -0.40649256278579776}, {2205.9, -0.3875188845790847}, {1973.7, -0.3663770189963503}, {1764.7, -0.3458982904416743}, {1579., -0.32808255439814554}, {1420.5, -0.3127888827295384}, {1271.2, -0.2973720244357686}, {1136.4, -0.2834272209689066}, {1024.6, -0.27002048373724297}, {914.63, -0.25785973605460866}, {821.92, -0.2473694328929166}, {735.29, -0.2380318808349224}, {659.34, -0.22899648356019867}, {590.55, -0.2206421933314846}, {530.97, -0.21454574286789443}, {476.19, -0.20745217031953098}, {426.14, -0.2007898989428896}, {382.65, -0.19400193243318645}, {342.86, -0.18842679091894302}, {307.38, -0.18357428346830743}, {275.74, -0.18044543574785693}, {247.04, -0.1771296322308285}, {221.4, -0.1705023459455442}, {198.41, -0.16862230972570116}, {178.04, -0.1645504770551396}, {159.57, -0.16103420664773652}, {143.02, -0.159581837748941}, {128.21, -0.1562586803203349}, {114.94, -0.1543870855556847}, {103.02, -0.15262721617030395}, {92.365, -0.1517508279528174}, {82.781, -0.15086142268834132}, {74.228, -0.15133201453298736}, {66.548, -0.14954962923484752}, {59.666, -0.1498047976453662}, {53.476, -0.15270556562315046}, {47.954, -0.1538926540014661}, {42.98, -0.15644871857994516}, {38.533, -0.15941595767263012}, {34.542, -0.16033596225750504}, {30.966, -0.16486770333004833}, {27.757, -0.16993972175888683}, {24.886, -0.173721303456931}, {22.308, -0.18190251575659672}, {20., -0.19050734495623323}}",2.
"{{1.*^6, -1.5193924020137302}, {960000., -1.5185137018690191}, {800000., -1.5141491410867824}, {666670., -1.5068632423374697}, {640000., -1.505354035130351}, {600000., -1.5031357554163023}, {500000., -1.495020726723671}, {480000., -1.4929418277884745}, {400000., -1.4836938353102742}, {400000., -1.4835835107093416}, {333330., -1.472807916286638}, {300000., -1.4660720155507128}, {250000., -1.451850412080942}, {240000., -1.4485780228431056}, {200000., -1.4333174197255798}, {200000., -1.4332571890455625}, {166670., -1.4165389726903166}, {160000., -1.412539257627299}, {150000., -1.4059400031409566}, {125000., -1.3861890283487934}, {120000., -1.3815751196837849}, {100000., -1.3584380696702143}, {85714., -1.3380497607497845}, {80000., -1.3291893808326054}, {71429., -1.312405967509708}, {66667., -1.301620155383327}, {60000., -1.2844214283021502}, {53333., -1.264453839264656}, {46154., -1.2382774119726272}, {41667., -1.2186439257656567}, {37500., -1.1974148408595362}, {33333., -1.172518081480897}, {30000., -1.148608507869588}, {27273., -1.1265286182780123}, {24000., -1.0954054743589048}, {21818., -1.0712162398135119}, {19231., -1.0375244780264763}, {17647., -1.0139473773838679}, {15790., -0.9823049540358033}, {14118., -0.9493795247606188}, {12632., -0.9155147948838315}, {11364., -0.8820505345967973}, {10000., -0.8395041079236295}, {9230.8, -0.8125323744006325}, {8000., -0.763282695558201}, {7352.9, -0.7340131065418571}, {6578.9, -0.6951672193010919}, {5952.4, -0.6604545068213129}, {5217.4, -0.6157401224899272}, {4687.5, -0.5807945893816345}, {4285.7, -0.5526416411766599}, {3750., -0.5129890597366807}, {3409.1, -0.48653934233003765}, {3000., -0.4534953915424893}, {2727.3, -0.43102228776283164}, {2419.3, -0.40488943350889933}, {2205.9, -0.38646615318227256}, {1973.7, -0.36604991993544395}, {1764.7, -0.3474262138964363}, {1579., -0.3305915660682893}, {1420.5, -0.3160566568317969}, {1271.2, -0.3022070143779065}, {1136.4, -0.28924200543296597}, {1024.6, -0.2787325249524824}, {914.63, -0.26646674366716644}, {821.92, -0.2571277171905991}, {735.29, -0.2503372090556791}, {659.34, -0.24223811763480455}, {590.55, -0.23480611118137684}, {530.97, -0.22867333239275872}, {476.19, -0.22249303116206004}, {426.14, -0.21676003033328525}, {382.65, -0.2106379937440993}, {342.86, -0.20640524824892315}, {307.38, -0.20217029305616727}, {275.74, -0.20009387877362203}, {247.04, -0.19705783942670568}, {221.4, -0.19144235688580402}, {198.41, -0.1906376957427705}, {178.04, -0.1866313191021111}, {159.57, -0.18370539629478394}, {143.02, -0.1830085997292268}, {128.21, -0.1802370903234188}, {114.94, -0.17922936280014581}, {103.02, -0.17787653549044377}, {92.365, -0.17803127229910878}, {82.781, -0.17765998352799628}, {74.228, -0.1785724766726984}, {66.548, -0.1786640920736218}, {59.666, -0.17838415271667363}, {53.476, -0.181370835887832}, {47.954, -0.18363436666693625}, {42.98, -0.18556719228162263}, {38.533, -0.18856842140717944}, {34.542, -0.19219683744960597}, {30.966, -0.19364777918817383}, {27.757, -0.1969468105136886}, {24.886, -0.20390584610312748}, {22.308, -0.2086686648559145}, {20., -0.21998377525187807}}",3.
"{{1.*^6, -1.5127964655254331}, {960000., -1.5116613071096672}, {800000., -1.5072948515153586}, {666670., -1.4998947843716797}, {640000., -1.4982410889732396}, {600000., -1.4959433164039655}, {500000., -1.4875428733184444}, {480000., -1.4854912888409897}, {400000., -1.4758030260042208}, {400000., -1.475662236679433}, {333330., -1.4643915903398024}, {300000., -1.4572655536137227}, {250000., -1.442385186924712}, {240000., -1.4388484045417291}, {200000., -1.4229604470107586}, {200000., -1.422955947245023}, {166670., -1.4049631136061909}, {160000., -1.4006571106813763}, {150000., -1.393851695152239}, {125000., -1.37265521231304}, {120000., -1.367746882600243}, {100000., -1.3431186859548048}, {85714., -1.3214000674008695}, {80000., -1.3119241092353113}, {71429., -1.2940791366115656}, {66667., -1.2826041666107668}, {60000., -1.2644391323532356}, {53333., -1.243477404751827}, {46154., -1.216207665535729}, {41667., -1.1958244811917957}, {37500., -1.1739321700397622}, {33333., -1.1485944247780455}, {30000., -1.1244959520023765}, {27273., -1.1025139365106509}, {24000., -1.0718520164346446}, {21818., -1.048212506563094}, {19231., -1.0159659637714333}, {17647., -0.9934631193807199}, {15790., -0.9635739343365787}, {14118., -0.9325434800959651}, {12632., -0.9004893142798138}, {11364., -0.868846842452454}, {10000., -0.8282493042014186}, {9230.8, -0.8020746855981824}, {8000., -0.7547314675291468}, {7352.9, -0.726343502544879}, {6578.9, -0.6886518471356332}, {5952.4, -0.6547560982785025}, {5217.4, -0.611022774418386}, {4687.5, -0.57657637059997}, {4285.7, -0.5488634009938737}, {3750., -0.5098933592702382}, {3409.1, -0.4838561849668595}, {3000., -0.45143976018209664}, {2727.3, -0.42949008639762487}, {2419.3, -0.4041295434103098}, {2205.9, -0.3863502780451019}, {1973.7, -0.3667862396214049}, {1764.7, -0.3491450338557226}, {1579., -0.33351045374722693}, {1420.5, -0.32020203387855534}, {1271.2, -0.30778446146693045}, {1136.4, -0.2967334912369781}, {1024.6, -0.2875599704482621}, {914.63, -0.2787967764718849}, {821.92, -0.2715374009471256}, {735.29, -0.26507599047208946}, {659.34, -0.25898065618919747}, {590.55, -0.2540552324420854}, {530.97, -0.25001306783724314}, {476.19, -0.2463460523106421}, {426.14, -0.24262020837872067}, {382.65, -0.23981963322508612}, {342.86, -0.23711983097481204}, {307.38, -0.2340123114843794}, {275.74, -0.2348799051599397}, {247.04, -0.2358759760203111}, {221.4, -0.23303926985461704}, {198.41, -0.23474542444149674}, {178.04, -0.23351952880142718}, {159.57, -0.23337320294752617}, {143.02, -0.23502953709343963}, {128.21, -0.2349520243692732}, {114.94, -0.23594581983942212}, {103.02, -0.23764645638377827}, {92.365, -0.24006033055442821}, {82.781, -0.24195892268183344}, {74.228, -0.24436811048921886}, {66.548, -0.24733001579479155}, {59.666, -0.24661262589999133}, {53.476, -0.2521224395118415}, {47.954, -0.25611710821966077}, {42.98, -0.25920215780846373}, {38.533, -0.26147741264174906}, {34.542, -0.26292319354623034}, {30.966, -0.2639810515901706}, {27.757, -0.2687117905695604}, {24.886, -0.26912882131475535}, {22.308, -0.2737903969117887}, {20., -0.28130811024247504}}",4.
"{{1.*^6, -1.4889859663113498}, {960000., -1.4878459077056356}, {800000., -1.4825468801219122}, {666670., -1.4746516013130524}, {640000., -1.4726954339580638}, {600000., -1.4696871777404603}, {500000., -1.4599708719093023}, {480000., -1.4576251740664858}, {400000., -1.4462511464476404}, {400000., -1.4461300769211423}, {333330., -1.432713633315412}, {300000., -1.42399183239549}, {250000., -1.4063596927383593}, {240000., -1.4020279475924577}, {200000., -1.3827129640133862}, {200000., -1.3825766481812953}, {166670., -1.360783339063784}, {160000., -1.3556385361047671}, {150000., -1.347244734986724}, {125000., -1.321539125991638}, {120000., -1.3155664515532646}, {100000., -1.286387381270099}, {85714., -1.260948553193012}, {80000., -1.2491505385197041}, {71429., -1.2297885340245243}, {66667., -1.217070454139858}, {60000., -1.197430109488787}, {53333., -1.1755605664280566}, {46154., -1.1484671975032172}, {41667., -1.129043403730204}, {37500., -1.1092134595702534}, {33333., -1.0873639758657614}, {30000., -1.0676806413257383}, {27273., -1.0502217013753243}, {24000., -1.0265465340089939}, {21818., -1.0086683303075403}, {19231., -0.9845792402558975}, {17647., -0.9677559839022113}, {15790., -0.9449519883013686}, {14118., -0.9204331794270589}, {12632., -0.8941159391985366}, {11364., -0.8671269781946285}, {10000., -0.831136310309861}, {9230.8, -0.8074816636314966}, {8000., -0.7639271817293352}, {7352.9, -0.7374035362453858}, {6578.9, -0.7016264443088093}, {5952.4, -0.6693245482757099}, {5217.4, -0.627177265570232}, {4687.5, -0.5939108839828056}, {4285.7, -0.567137058764229}, {3750., -0.5295998396030595}, {3409.1, -0.5047731435353123}, {3000., -0.4741328459389184}, {2727.3, -0.4536438288352486}, {2419.3, -0.4306634569848592}, {2205.9, -0.4149534861506744}, {1973.7, -0.3984999012718557}, {1764.7, -0.3843662264320037}, {1579., -0.3727806363802416}, {1420.5, -0.3638894600539092}, {1271.2, -0.3566833680839926}, {1136.4, -0.3515298506014259}, {1024.6, -0.3485000358599959}, {914.63, -0.3471079364950654}, {821.92, -0.3474806985787967}, {735.29, -0.3494102493215322}, {659.34, -0.35274173998499553}, {590.55, -0.35740381670222704}, {530.97, -0.3632946275441737}, {476.19, -0.3704209733484223}, {426.14, -0.37879171366608366}, {382.65, -0.3877889434711383}, {342.86, -0.39658959072644007}, {307.38, -0.40710392389435324}, {275.74, -0.4209234971501773}, {247.04, -0.43547861356417555}, {221.4, -0.4455705590253646}, {198.41, -0.4613556600604785}, {178.04, -0.47271162602573397}, {159.57, -0.4848401252584058}, {143.02, -0.5001069871275355}, {128.21, -0.5116692582075039}, {114.94, -0.5258600405476284}, {103.02, -0.537365376487032}, {92.365, -0.5501322184245611}, {82.781, -0.5605223155456657}, {74.228, -0.5714505189680937}, {66.548, -0.5799174486452573}, {59.666, -0.5879405834799838}, {53.476, -0.5936246998700384}, {47.954, -0.6001632200334596}, {42.98, -0.5974213194399445}, {38.533, -0.6030345719187703}, {34.542, -0.6033252721943786}, {30.966, -0.5975613346420602}, {27.757, -0.5946634057184945}, {24.886, -0.5935382036047558}, {22.308, -0.5869012246360851}, {20., -0.5819190760009731}}",10.
"{{1.*^6, -1.4698802376775844}, {960000., -1.4684793614861773}, {800000., -1.4621688339865377}, {666670., -1.4536618538514214}, {640000., -1.4513896667483857}, {600000., -1.4475674154095244}, {500000., -1.4364105441555668}, {480000., -1.4338949287962055}, {400000., -1.420539159927857}, {400000., -1.4204507796786827}, {333330., -1.4048277195131076}, {300000., -1.394647594644863}, {250000., -1.374377503968725}, {240000., -1.3693553767879552}, {200000., -1.3469575091550952}, {200000., -1.3469695162332738}, {166670., -1.322105340170868}, {160000., -1.3161895056856212}, {150000., -1.306814580521665}, {125000., -1.2782939494764838}, {120000., -1.2716861525360208}, {100000., -1.240552994567347}, {85714., -1.2144534807311864}, {80000., -1.2027669640421428}, {71429., -1.1842238155907903}, {66667., -1.1723705925226775}, {60000., -1.1548598952603513}, {53333., -1.1362929021476667}, {46154., -1.114671633627643}, {41667., -1.1000363600478245}, {37500., -1.08566324359159}, {33333., -1.0702877411573721}, {30000., -1.0568650091327414}, {27273., -1.044878751530246}, {24000., -1.0285415051924875}, {21818., -1.016048145015375}, {19231., -0.9982534679876558}, {17647., -0.9852519349895161}, {15790., -0.9666440548876992}, {14118., -0.9455005837797635}, {12632., -0.9219904332921532}, {11364., -0.8972103162543401}, {10000., -0.8635321671431055}, {9230.8, -0.8410499981280146}, {8000., -0.7990402881709054}, {7352.9, -0.7733289258715171}, {6578.9, -0.7385275850490084}, {5952.4, -0.70694521849645}, {5217.4, -0.6658529965663824}, {4687.5, -0.6336239092332683}, {4285.7, -0.6077362754733259}, {3750., -0.5718190173167922}, {3409.1, -0.5483113054282965}, {3000., -0.519795864748865}, {2727.3, -0.5012536774822148}, {2419.3, -0.4809403003791716}, {2205.9, -0.467619467045148}, {1973.7, -0.45419094311806957}, {1764.7, -0.44368173947948536}, {1579., -0.43595555935798447}, {1420.5, -0.4310828324711902}, {1271.2, -0.42848585629136227}, {1136.4, -0.42827157444346664}, {1024.6, -0.4301261999761229}, {914.63, -0.4343618225183216}, {821.92, -0.4402861349766474}, {735.29, -0.4483006582583167}, {659.34, -0.4577619425982327}, {590.55, -0.46868933004241986}, {530.97, -0.48061927445035435}, {476.19, -0.4938247293074397}, {426.14, -0.5064326628414613}, {382.65, -0.5212893552293992}, {342.86, -0.5370125177198825}, {307.38, -0.5525416133976144}, {275.74, -0.5713608022956701}, {247.04, -0.590472342749405}, {221.4, -0.6028654322559422}, {198.41, -0.6220190043345962}, {178.04, -0.6342939201855592}, {159.57, -0.6470559493917764}, {143.02, -0.6629366802606799}, {128.21, -0.67318129846679}, {114.94, -0.6871912726953084}, {103.02, -0.6955995733391118}, {92.365, -0.7070833785965235}, {82.781, -0.7136312776467437}, {74.228, -0.7234894690729766}, {66.548, -0.7263109422289136}, {59.666, -0.7304456487357088}, {53.476, -0.7310405363200313}, {47.954, -0.7327166559857443}, {42.98, -0.7313716115003687}, {38.533, -0.7290476868484687}, {34.542, -0.7179742699857302}, {30.966, -0.712621175263361}, {27.757, -0.7051693556321503}, {24.886, -0.6962908978001526}, {22.308, -0.6824218192967907}, {20., -0.6738715520691806}}",20.
"{{1.*^6, -1.450018604303961}, {960000., -1.448625122185109}, {800000., -1.4403742402653659}, {666670., -1.4302636510163163}, {640000., -1.4273171788216634}, {600000., -1.4226820596207232}, {500000., -1.4092244082078365}, {480000., -1.4059799703335085}, {400000., -1.390168823561556}, {400000., -1.3900159285133789}, {333330., -1.3715204641290282}, {300000., -1.3594370521529016}, {250000., -1.3360520219227165}, {240000., -1.3303774045778232}, {200000., -1.3050070485336187}, {200000., -1.304969042022618}, {166670., -1.2777642840604215}, {160000., -1.2715410868504684}, {150000., -1.2613617617240986}, {125000., -1.2326579817413785}, {120000., -1.226202974215121}, {100000., -1.1973259911640632}, {85714., -1.1749219136226452}, {80000., -1.165442670658458}, {71429., -1.1504971662390813}, {66667., -1.1430726834124698}, {60000., -1.1310182751307896}, {53333., -1.1191104388570283}, {46154., -1.1063691606500723}, {41667., -1.0982739250447175}, {37500., -1.0906532104339217}, {33333., -1.0825327066751904}, {30000., -1.0753226630568598}, {27273., -1.068546405134413}, {24000., -1.0586607446918155}, {21818., -1.0503030824139377}, {19231., -1.0366059292324892}, {17647., -1.0259701564543355}, {15790., -1.0099496446073093}, {14118., -0.9910594166831267}, {12632., -0.9693293359817801}, {11364., -0.9458489512509014}, {10000., -0.9137643795184766}, {9230.8, -0.8921432306636929}, {8000., -0.8514981173311174}, {7352.9, -0.826427180991281}, {6578.9, -0.7926026678577602}, {5952.4, -0.7619931896869581}, {5217.4, -0.722361117800322}, {4687.5, -0.6916173863422693}, {4285.7, -0.6671641731400565}, {3750., -0.6336780408632766}, {3409.1, -0.612230943880328}, {3000., -0.5868792009235193}, {2727.3, -0.5708393748644244}, {2419.3, -0.5541219679394295}, {2205.9, -0.5438811311456128}, {1973.7, -0.5344057684946412}, {1764.7, -0.5281460437824312}, {1579., -0.524938620691164}, {1420.5, -0.5245664104936378}, {1271.2, -0.5268579970962651}, {1136.4, -0.5316924246766213}, {1024.6, -0.5382996672455659}, {914.63, -0.5477405711432534}, {821.92, -0.5584464360269065}, {735.29, -0.5713013345503917}, {659.34, -0.5852343137712606}, {590.55, -0.5981058561621238}, {530.97, -0.6135654474883588}, {476.19, -0.6300872834788525}, {426.14, -0.647045874374274}, {382.65, -0.663920844446562}, {342.86, -0.6805583486913137}, {307.38, -0.6966137669743848}, {275.74, -0.7161679634752793}, {247.04, -0.735094388684693}, {221.4, -0.7448287077374217}, {198.41, -0.7632552303767923}, {178.04, -0.7720132650987575}, {159.57, -0.7799712975045706}, {143.02, -0.7932233065253516}, {128.21, -0.7983006077300234}, {114.94, -0.8073281192502892}, {103.02, -0.8103202829317366}, {92.365, -0.8182612450160128}, {82.781, -0.8188169054382824}, {74.228, -0.8262630215869315}, {66.548, -0.823311532903874}, {59.666, -0.8172703291221464}, {53.476, -0.8114979976632846}, {47.954, -0.8121756486661488}, {42.98, -0.8038844949158948}, {38.533, -0.7938386036730735}, {34.542, -0.7733685626748932}, {30.966, -0.7627840059756565}, {27.757, -0.7535893523105504}, {24.886, -0.7312808623286119}, {22.308, -0.7263149100248101}, {20., -0.7092470621587491}}",40.
"{{1.*^6, -1.4216750064795276}, {960000., -1.4197759757582697}, {800000., -1.4071164470673752}, {666670., -1.3930916253722627}, {640000., -1.3890967965554633}, {600000., -1.382446079485025}, {500000., -1.3641313507698836}, {480000., -1.359908915619185}, {400000., -1.3388780318004851}, {400000., -1.3388293108159706}, {333330., -1.3155173224452874}, {300000., -1.3007503224079606}, {250000., -1.2735312391675768}, {240000., -1.2672785456651783}, {200000., -1.2399336304044408}, {200000., -1.2400006884535022}, {166670., -1.213241246744451}, {160000., -1.2074267500332272}, {150000., -1.1985259337915963}, {125000., -1.1751394337507786}, {120000., -1.1703346621230328}, {100000., -1.151355192203607}, {85714., -1.1398354241919242}, {80000., -1.1358236021199726}, {71429., -1.1310888188102155}, {66667., -1.1292261008053226}, {60000., -1.1289593670799072}, {53333., -1.1291310296999106}, {46154., -1.1310958849799275}, {41667., -1.1331785560351308}, {37500., -1.1354645900161409}, {33333., -1.1376165886782308}, {30000., -1.1383431555221903}, {27273., -1.1381566044512748}, {24000., -1.1358112225693824}, {21818., -1.1320544582749255}, {19231., -1.1236577679215527}, {17647., -1.116158700347638}, {15790., -1.103634063909157}, {14118., -1.087735497308864}, {12632., -1.0687209360558834}, {11364., -1.0477582596902746}, {10000., -1.018827670202415}, {9230.8, -0.9991508455368898}, {8000., -0.961684505440297}, {7352.9, -0.9384711145089819}, {6578.9, -0.9072687514466408}, {5952.4, -0.8791654218988895}, {5217.4, -0.8428903528467045}, {4687.5, -0.8149326110795504}, {4285.7, -0.7929656073369011}, {3750., -0.763340889424172}, {3409.1, -0.7448725242221166}, {3000., -0.7236127622993416}, {2727.3, -0.7108342807006488}, {2419.3, -0.6983309687963232}, {2205.9, -0.691429444399138}, {1973.7, -0.6860794692174931}, {1764.7, -0.6839358700160165}, {1579., -0.6868038484117774}, {1420.5, -0.6893009132310141}, {1271.2, -0.6945024856747718}, {1136.4, -0.7016917755530181}, {1024.6, -0.7105524259439534}, {914.63, -0.7221121567342822}, {821.92, -0.7339799649188692}, {735.29, -0.7472945822777498}, {659.34, -0.7610109019677528}, {590.55, -0.7749015973829243}, {530.97, -0.7884608233409095}, {476.19, -0.8020406808279305}, {426.14, -0.8151704157659266}, {382.65, -0.8272791908982858}, {342.86, -0.8385729118342787}, {307.38, -0.8486648948489083}, {275.74, -0.8638370981092367}, {247.04, -0.8775077073349989}, {221.4, -0.8780245976987897}, {198.41, -0.8917280060940094}, {178.04, -0.8905797308309956}, {159.57, -0.8895660765523281}, {143.02, -0.89679213110944}, {128.21, -0.8928949636777486}, {114.94, -0.8964557814723563}, {103.02, -0.8900202140430432}, {92.365, -0.8897777896765917}, {82.781, -0.8819886360302206}, {74.228, -0.883857460113787}, {66.548, -0.8736589492740398}, {59.666, -0.8615215545707431}, {53.476, -0.8480290929584143}, {47.954, -0.8412499554841955}, {42.98, -0.8283706105496902}, {38.533, -0.8183272300004082}, {34.542, -0.7958625092699866}, {30.966, -0.7680397580592055}, {27.757, -0.7583225170873107}, {24.886, -0.7460110116351948}, {22.308, -0.7173675916780544}, {20., -0.7052058286394299}}",100.
"{{1.*^6, -1.3957913553044836}, {960000., -1.3930385290604226}, {800000., -1.3760430431931001}, {666670., -1.3578630082008896}, {640000., -1.352655368633796}, {600000., -1.3440723444303726}, {500000., -1.3212041086558097}, {480000., -1.3160527938779498}, {400000., -1.2907634770104925}, {400000., -1.2907006870164244}, {333330., -1.2641091114188996}, {300000., -1.2477466429151947}, {250000., -1.2201791644171056}, {240000., -1.2132420154588963}, {200000., -1.187480125377795}, {200000., -1.187517831879043}, {166670., -1.1652640845767455}, {160000., -1.1608652180061603}, {150000., -1.1543347409586304}, {125000., -1.140303408028069}, {120000., -1.1380334712613565}, {100000., -1.1317290826976116}, {85714., -1.1324595866057598}, {80000., -1.1342446978525595}, {71429., -1.1393909023422446}, {66667., -1.1436212450957688}, {60000., -1.1512681904903252}, {53333., -1.161210739496418}, {46154., -1.1733285660308077}, {41667., -1.181763180065731}, {37500., -1.1898305074314601}, {33333., -1.1975102210937918}, {30000., -1.2025127886859044}, {27273., -1.2057654748708977}, {24000., -1.2073747752435158}, {21818., -1.2062514590828521}, {19231., -1.20126073771027}, {17647., -1.195951964232885}, {15790., -1.1863464981760126}, {14118., -1.1736503017205027}, {12632., -1.1581201711682314}, {11364., -1.140833132195417}, {10000., -1.1169026062452208}, {9230.8, -1.1006212618340006}, {8000., -1.0694487924790492}, {7352.9, -1.0502475962593596}, {6578.9, -1.0245719469374697}, {5952.4, -1.001557039505292}, {5217.4, -0.9722978771807687}, {4687.5, -0.9500490631666962}, {4285.7, -0.9328687349057293}, {3750., -0.9101794977082969}, {3409.1, -0.8963043362876464}, {3000., -0.8809482025450867}, {2727.3, -0.8719528282878733}, {2419.3, -0.863409617112173}, {2205.9, -0.8588662055130775}, {1973.7, -0.8554204007278932}, {1764.7, -0.8542414154969552}, {1579., -0.8548769854773908}, {1420.5, -0.8570522123178382}, {1271.2, -0.8607551073242854}, {1136.4, -0.8657647603944301}, {1024.6, -0.8710791509850924}, {914.63, -0.8777389895226182}, {821.92, -0.8844821539698523}, {735.29, -0.8916865083734077}, {659.34, -0.8987005742132961}, {590.55, -0.9055877544519904}, {530.97, -0.9116311942078059}, {476.19, -0.9174042875698121}, {426.14, -0.9227575522049452}, {382.65, -0.9269395353184485}, {342.86, -0.9304853471685256}, {307.38, -0.9325180245096946}, {275.74, -0.9435120357088682}, {247.04, -0.9523307847576268}, {221.4, -0.9421624801805996}, {198.41, -0.9526294827189421}, {178.04, -0.9430441169916769}, {159.57, -0.9313582264304366}, {143.02, -0.9351607600665899}, {128.21, -0.9228993397900415}, {114.94, -0.9202431257455422}, {103.02, -0.9061173445404016}, {92.365, -0.9034155114751622}, {82.781, -0.888337949328546}, {74.228, -0.8897621843351576}, {66.548, -0.8707461523254164}, {59.666, -0.8600190184079456}, {53.476, -0.843110517590663}, {47.954, -0.8250639938451605}, {42.98, -0.8174783876719316}, {38.533, -0.7978189572292754}, {34.542, -0.7633588566241059}, {30.966, -0.747663328168687}, {27.757, -0.7272891259097992}, {24.886, -0.6959092568855344}, {22.308, -0.6868799774627277}, {20., -0.6694099834715516}}",200.
"{{1.*^6, -1.3765403797280917}, {960000., -1.3731705511607508}, {800000., -1.3529961527699965}, {666670., -1.3319103291097618}, {640000., -1.3259371947369514}, {600000., -1.3161792050520658}, {500000., -1.2903762823644536}, {480000., -1.2846417239308854}, {400000., -1.2570191248424492}, {400000., -1.2569316946484705}, {333330., -1.2292464388165418}, {300000., -1.212650545515572}, {250000., -1.1861173638290994}, {240000., -1.180380782263654}, {200000., -1.1574845789769257}, {200000., -1.1574745685104662}, {166670., -1.1410051067468139}, {160000., -1.1380844181055847}, {150000., -1.1343026698861522}, {125000., -1.1289633093810858}, {120000., -1.128839593016883}, {100000., -1.1327001279633944}, {85714., -1.1421493508925171}, {80000., -1.1478717230280655}, {71429., -1.1591383408003886}, {66667., -1.1669102133231497}, {60000., -1.1790171749570661}, {53333., -1.1930913527279765}, {46154., -1.2095966529274593}, {41667., -1.2206137969986683}, {37500., -1.2308712200344394}, {33333., -1.2405166808644252}, {30000., -1.2469724276922032}, {27273., -1.2513265633972075}, {24000., -1.2542061490676186}, {21818., -1.2540838914506007}, {19231., -1.2506061496274976}, {17647., -1.2463357724406856}, {15790., -1.2383491782182872}, {14118., -1.2274812551907917}, {12632., -1.2140383709994949}, {11364., -1.1989785975470624}, {10000., -1.1780086762124937}, {9230.8, -1.1635755771534682}, {8000., -1.1359696932054812}, {7352.9, -1.1188659502771716}, {6578.9, -1.0959591238215542}, {5952.4, -1.0753661900397158}, {5217.4, -1.0490344012386341}, {4687.5, -1.029003414102231}, {4285.7, -1.0134921341063403}, {3750., -0.9930561543399723}, {3409.1, -0.9806036180150538}, {3000., -0.9667215469290007}, {2727.3, -0.958762704581478}, {2419.3, -0.9511834077854688}, {2205.9, -0.947200885881955}, {1973.7, -0.9441969090221234}, {1764.7, -0.943139193207162}, {1579., -0.943620335906425}, {1420.5, -0.9453783665197917}, {1271.2, -0.9482715578213958}, {1136.4, -0.95211396397206}, {1024.6, -0.9559961519569685}, {914.63, -0.9606651494950035}, {821.92, -0.9651367990530123}, {735.29, -0.969676471326861}, {659.34, -0.9735327180766832}, {590.55, -0.9767049217687672}, {530.97, -0.9790510202206454}, {476.19, -0.9807655103712472}, {426.14, -0.9815494020465336}, {382.65, -0.9811242137939523}, {342.86, -0.9796999322879807}, {307.38, -0.9768666035654147}, {275.74, -0.9852054701146641}, {247.04, -0.9912229579213556}, {221.4, -0.9738690755019673}, {198.41, -0.9836243377464293}, {178.04, -0.9663127022283641}, {159.57, -0.9484379512348664}, {143.02, -0.9499123588682722}, {128.21, -0.9293350999759791}, {114.94, -0.925085704352633}, {103.02, -0.903909107807925}, {92.365, -0.8991196924611385}, {82.781, -0.8794234966948901}, {74.228, -0.877775212193384}, {66.548, -0.8550596189495979}, {59.666, -0.8331750849804685}, {53.476, -0.81092177901494}, {47.954, -0.8057394507492908}, {42.98, -0.7872951670185534}, {38.533, -0.7700764448761306}, {34.542, -0.7331492538696911}, {30.966, -0.7078230371959849}, {27.757, -0.68713952979375}, {24.886, -0.6635739559700813}, {22.308, -0.6487161112430325}, {20., -0.6258259844531194}}",300.
"{{1.*^6, -1.3429106683102068}, {960000., -1.3388088970980936}, {800000., -1.3139738194225343}, {666670., -1.289014952686194}, {640000., -1.2822162959415473}, {600000., -1.270625694162796}, {500000., -1.2417028998450113}, {480000., -1.2355263888978516}, {400000., -1.2065197791023885}, {400000., -1.2064427145369878}, {333330., -1.1797673055123337}, {300000., -1.1649908756990466}, {250000., -1.1441309675419418}, {240000., -1.1401854635482598}, {200000., -1.1269039231909945}, {200000., -1.1269322039991028}, {166670., -1.1230304538484714}, {160000., -1.1232629877102485}, {150000., -1.1245799284224824}, {125000., -1.1344049826607379}, {120000., -1.1377279524033204}, {100000., -1.1567499842537707}, {85714., -1.1776996942923024}, {80000., -1.188057701984044}, {71429., -1.2059571364873687}, {66667., -1.21689815996302}, {60000., -1.2331062155366226}, {53333., -1.2508589338349492}, {46154., -1.270896499526217}, {41667., -1.2837215214598574}, {37500., -1.2954133328898967}, {33333., -1.3062944557769411}, {30000., -1.3137791380067187}, {27273., -1.3190642373826957}, {24000., -1.3233874060070518}, {21818., -1.3245825926147177}, {19231., -1.323435002937324}, {17647., -1.3209886897021512}, {15790., -1.3156583691337596}, {14118., -1.3079554865559908}, {12632., -1.2980427528961287}, {11364., -1.2865788614778142}, {10000., -1.2702405308832654}, {9230.8, -1.2587858101815175}, {8000., -1.2363246635485075}, {7352.9, -1.2221494856359325}, {6578.9, -1.2027206826934607}, {5952.4, -1.1848728501623318}, {5217.4, -1.161381245443389}, {4687.5, -1.1429062310431366}, {4285.7, -1.128209009908275}, {3750., -1.1081304468047923}, {3409.1, -1.0953248988133293}, {3000., -1.0802988200955617}, {2727.3, -1.0709649681448745}, {2419.3, -1.0612141889444933}, {2205.9, -1.055347730024868}, {1973.7, -1.049497376722744}, {1764.7, -1.0453215198649526}, {1579., -1.0425106606809842}, {1420.5, -1.0406990632542668}, {1271.2, -1.039764505102013}, {1136.4, -1.0395083471076585}, {1024.6, -1.0395198942202093}, {914.63, -1.0398786522856673}, {821.92, -1.040116651251689}, {735.29, -1.0401213092045696}, {659.34, -1.0393419532769645}, {590.55, -1.0377490008748844}, {530.97, -1.0354193217576224}, {476.19, -1.0321742176337825}, {426.14, -1.0279531802952508}, {382.65, -1.0226213508328208}, {342.86, -1.0155785573578695}, {307.38, -1.0076195296769384}, {275.74, -1.014099858743607}, {247.04, -1.0177916321730494}, {221.4, -0.9911986337498616}, {198.41, -0.9992283007114322}, {178.04, -0.9731477251266663}, {159.57, -0.948281435456505}, {143.02, -0.9448717750225006}, {128.21, -0.9170958319643948}, {114.94, -0.907105657539722}, {103.02, -0.87896730225629}, {92.365, -0.8685120731194675}, {82.781, -0.8417964418419005}, {74.228, -0.8388365033596279}, {66.548, -0.8093935756072556}, {59.666, -0.7815482375870718}, {53.476, -0.754279780272621}, {47.954, -0.7458280937255348}, {42.98, -0.7221002937895631}, {38.533, -0.6952512331719805}, {34.542, -0.665791564986809}, {30.966, -0.6372145212671948}, {27.757, -0.6074013267874795}, {24.886, -0.5958859745892758}, {22.308, -0.5784927714652832}, {20., -0.556435166617886}}",500.
"{{1.*^6, -1.312883590258208}, {960000., -1.3084475372458584}, {800000., -1.2803556283696267}, {666670., -1.2534718827591729}, {640000., -1.2461600656851977}, {600000., -1.2338391045678674}, {500000., -1.2044229017570016}, {480000., -1.1984736723434555}, {400000., -1.171004987435513}, {400000., -1.1709190243741825}, {333330., -1.1483098566221681}, {300000., -1.1369141979239268}, {250000., -1.1238538605428803}, {240000., -1.1221038029469577}, {200000., -1.1191148479774056}, {200000., -1.1191148479774056}, {166670., -1.1267174002098663}, {160000., -1.1295549769571338}, {150000., -1.1350072095158745}, {125000., -1.1560785561193898}, {120000., -1.1617284910327697}, {100000., -1.1902444995570673}, {85714., -1.2173108208943222}, {80000., -1.2298090522756833}, {71429., -1.2503023539496037}, {66667., -1.262547691725115}, {60000., -1.2802798544213743}, {53333., -1.299252599072683}, {46154., -1.3204082062048859}, {41667., -1.3336922436017382}, {37500., -1.3457867265198944}, {33333., -1.357255742107166}, {30000., -1.3655584960298266}, {27273., -1.3716822772169714}, {24000., -1.377568906347078}, {21818., -1.3802931635228954}, {19231., -1.3816926215738068}, {17647., -1.3812336636222513}, {15790., -1.378896415839977}, {14118., -1.374602523827954}, {12632., -1.368447739654252}, {11364., -1.3608482406123936}, {10000., -1.3494599284476152}, {9230.8, -1.3411323801649588}, {8000., -1.3242185121642343}, {7352.9, -1.313124665322247}, {6578.9, -1.2974194835282413}, {5952.4, -1.282415385202106}, {5217.4, -1.2617333737060203}, {4687.5, -1.2446489542182675}, {4285.7, -1.2304386325536014}, {3750., -1.2098686791925828}, {3409.1, -1.1959294028933598}, {3000., -1.1783999110080754}, {2727.3, -1.1665811070868617}, {2419.3, -1.1531224384525034}, {2205.9, -1.1439109588805938}, {1973.7, -1.1338831710987782}, {1764.7, -1.1251647653830075}, {1579., -1.117601550826717}, {1420.5, -1.1112874589927668}, {1271.2, -1.1055339553497947}, {1136.4, -1.1001680972026062}, {1024.6, -1.0958725384155836}, {914.63, -1.0910782217583055}, {821.92, -1.0865379304885736}, {735.29, -1.0814680240597012}, {659.34, -1.0760289788717938}, {590.55, -1.069628330644999}, {530.97, -1.0624407659957613}, {476.19, -1.0543991121595389}, {426.14, -1.045265009772737}, {382.65, -1.0349862099145875}, {342.86, -1.0231081234754902}, {307.38, -1.0100596205535257}, {275.74, -1.014974648750216}, {247.04, -1.0186315864687165}, {221.4, -0.9815740015005472}, {198.41, -0.9885514975359964}, {178.04, -0.9540028924750016}, {159.57, -0.9212101546397493}, {143.02, -0.9153080968799409}, {128.21, -0.8781457591022578}, {114.94, -0.8636714009905266}, {103.02, -0.8290351060637826}, {92.365, -0.8137509523973298}, {82.781, -0.7801936358099064}, {74.228, -0.775704024833524}, {66.548, -0.7400587105400307}, {59.666, -0.7070503057552149}, {53.476, -0.6771762395474047}, {47.954, -0.6673672178742035}, {42.98, -0.6432877683647579}, {38.533, -0.6173891021375536}, {34.542, -0.5838794082327137}, {30.966, -0.5539278860008756}, {27.757, -0.5273898800582768}, {24.886, -0.5141454499961807}, {22.308, -0.49572389362708597}, {20., -0.48345397062182865}}",700.
"{{1.*^6, -1.287002577529821}, {960000., -1.2822969041004804}, {800000., -1.2521995106051387}, {666670., -1.2245197968393495}, {640000., -1.2169745770676568}, {600000., -1.2045372485277686}, {500000., -1.1761944848248902}, {480000., -1.1706587094979983}, {400000., -1.1465001798442547}, {400000., -1.1463825112921016}, {333330., -1.1291112624706927}, {300000., -1.121585479977227}, {250000., -1.116553022973873}, {240000., -1.1168154549405869}, {200000., -1.123545086130043}, {200000., -1.1235119277383456}, {166670., -1.139771586602715}, {160000., -1.144586612068786}, {150000., -1.1529917323189631}, {125000., -1.1816348639434242}, {120000., -1.1887826287234937}, {100000., -1.2225310853114495}, {85714., -1.2524725345645058}, {80000., -1.2657534657282914}, {71429., -1.2872173498305153}, {66667., -1.2997500779997766}, {60000., -1.3179184619854638}, {53333., -1.337058074308452}, {46154., -1.3583525127969902}, {41667., -1.3716449791477665}, {37500., -1.3838857055638767}, {33333., -1.3957289433012512}, {30000., -1.4046677159835956}, {27273., -1.4115578124420136}, {24000., -1.4188880193246967}, {21818., -1.4230296860977647}, {19231., -1.4267836911871787}, {17647., -1.428228836390817}, {15790., -1.4287586894762545}, {14118., -1.4277849993358693}, {12632., -1.4253736255691953}, {11364., -1.4217299261602305}, {10000., -1.4155704395804538}, {9230.8, -1.410735058212333}, {8000., -1.4003862692408067}, {7352.9, -1.3931744155323202}, {6578.9, -1.3826182171007355}, {5952.4, -1.3721010360342363}, {5217.4, -1.356865314829718}, {4687.5, -1.3435847640569925}, {4285.7, -1.3319353810917736}, {3750., -1.3141143363171468}, {3409.1, -1.301109971842026}, {3000., -1.2833813019230313}, {2727.3, -1.2703595282408224}, {2419.3, -1.2539923273242042}, {2205.9, -1.241551975891681}, {1973.7, -1.226693732082128}, {1764.7, -1.2122144869878322}, {1579., -1.1980955187261666}, {1420.5, -1.185182216518556}, {1271.2, -1.1720852923391905}, {1136.4, -1.1594323102481026}, {1024.6, -1.1481673315091288}, {914.63, -1.1359304062414548}, {821.92, -1.1245565494191418}, {735.29, -1.112432736562811}, {659.34, -1.099992773269792}, {590.55, -1.0863429636652557}, {530.97, -1.0725417716073882}, {476.19, -1.0573971344635247}, {426.14, -1.0407499901305675}, {382.65, -1.0234612833588228}, {342.86, -1.003736261383398}, {307.38, -0.9834326219159099}, {275.74, -0.9851558006490565}, {247.04, -0.9827244488147707}, {221.4, -0.9351630342184583}, {198.41, -0.939412145398854}, {178.04, -0.8938697085125533}, {159.57, -0.8517547580560101}, {143.02, -0.8397350724787557}, {128.21, -0.7934792054260665}, {114.94, -0.7729973532116454}, {103.02, -0.7307490880078981}, {92.365, -0.7114914962497615}, {82.781, -0.6718572258887198}, {74.228, -0.6659820516798914}, {66.548, -0.6255327031771768}, {59.666, -0.5921546945475431}, {53.476, -0.5607190926362305}, {47.954, -0.5596344761884232}, {42.98, -0.5320819114111147}, {38.533, -0.5091981923777438}, {34.542, -0.4796852874333858}, {30.966, -0.45367798829691597}, {27.757, -0.4415907224244636}, {24.886, -0.42615080189300775}, {22.308, -0.4134904364175014}, {20., -0.4062393759034701}}",900.
"{{1.*^6, -1.2643710364077223}, {960000., -1.2594533338778084}, {800000., -1.2284242016616211}, {666670., -1.2008375153586255}, {640000., -1.1933849227719917}, {600000., -1.18132833888371}, {500000., -1.1551109375664819}, {480000., -1.1502577781885597}, {400000., -1.1301866810615893}, {400000., -1.130109387042986}, {333330., -1.1185508108586466}, {300000., -1.114911557666168}, {250000., -1.1173207585332248}, {240000., -1.1192759661093692}, {200000., -1.133600667989282}, {200000., -1.133626311871842}, {166670., -1.1567104588783774}, {160000., -1.1629331624059733}, {150000., -1.173420850456359}, {125000., -1.2067761137893385}, {120000., -1.21471678378239}, {100000., -1.2510552869164577}, {85714., -1.2819598174675735}, {80000., -1.2954102433148804}, {71429., -1.3167901229750911}, {66667., -1.3291937897409116}, {60000., -1.347039052810057}, {53333., -1.365674172064109}, {46154., -1.3864116059320748}, {41667., -1.3993745775280184}, {37500., -1.4113869848924967}, {33333., -1.423204847984563}, {30000., -1.432324763697425}, {27273., -1.439564626376772}, {24000., -1.4477097483032357}, {21818., -1.4526421653654134}, {19231., -1.4578646651246165}, {17647., -1.4605283356636074}, {15790., -1.4629448136926304}, {14118., -1.4641945011302666}, {12632., -1.464334819245705}, {11364., -1.463436641478312}, {10000., -1.4610002958235906}, {9230.8, -1.4587019261376875}, {8000., -1.4532564677185675}, {7352.9, -1.4491350100886444}, {6578.9, -1.442841954228852}, {5952.4, -1.4362931233042235}, {5217.4, -1.4263117321298424}, {4687.5, -1.4172320569958508}, {4285.7, -1.409066563719627}, {3750., -1.3959345308448594}, {3409.1, -1.3859605396150778}, {3000., -1.3715166275545227}, {2727.3, -1.3602533727302222}, {2419.3, -1.3450875591148788}, {2205.9, -1.332694330612679}, {1973.7, -1.316598172044786}, {1764.7, -1.2993642382583006}, {1579., -1.2810905285718779}, {1420.5, -1.2624287816250321}, {1271.2, -1.241894323926379}, {1136.4, -1.2203280940761734}, {1024.6, -1.199970167213011}, {914.63, -1.1766624854799557}, {821.92, -1.154115266704952}, {735.29, -1.1302494769911824}, {659.34, -1.10604290412819}, {590.55, -1.0804366418808706}, {530.97, -1.0550399500554057}, {476.19, -1.0284886899623424}, {426.14, -1.0004117405653687}, {382.65, -0.9722616490979559}, {342.86, -0.9424863535070843}, {307.38, -0.911566526833402}, {275.74, -0.9065360213220449}, {247.04, -0.8992898118045692}, {221.4, -0.8377643795424853}, {198.41, -0.8347872477836147}, {178.04, -0.7806104040439932}, {159.57, -0.7316099817670898}, {143.02, -0.715316262389511}, {128.21, -0.6645279007519606}, {114.94, -0.6399737829750739}, {103.02, -0.5974995598465838}, {92.365, -0.5762807081106385}, {82.781, -0.5403051650820854}, {74.228, -0.5336042159659518}, {66.548, -0.4977872884526088}, {59.666, -0.47237263999030354}, {53.476, -0.44806514064194103}, {47.954, -0.44827303611860064}, {42.98, -0.4280250645339333}, {38.533, -0.4144342632660857}, {34.542, -0.39224859301824333}, {30.966, -0.37343634951422067}, {27.757, -0.3701070557408953}, {24.886, -0.35940187801658807}, {22.308, -0.3544488314344163}, {20., -0.3557252324928445}}",1100.

==> Plots/StripIrradCm2.csv <==
"{{0., 0.004671914293171662}, {1., 0.0036557796803226203}, {2., 0.003317839025086181}, {3., 0.00242463222222542}, {4., 0.0016412558547828728}, {10., 0.001163447626200938}, {20., 0.0018043353760630325}, {40., 0.003326437361459228}, {60., 0.004840755128348868}, {80., 0.006433637630989867}, {100., 0.008096044837191677}, {120., 0.009798054176790518}, {140., 0.011919359927987996}, {160., 0.013458976214118231}, {180., 0.01530898044817236}, {200., 0.017278938688328017}, {220., 0.019287411164595106}, {240., 0.02148715482091747}, {260., 0.023489579572676108}, {280., 0.025042554248977823}, {300., 0.027231590069237113}, {320., 0.028612055646728664}, {340., 0.031091785949370707}, {360., 0.03301807575547776}, {380., 0.03458579853988166}, {400., 0.03682015270053729}, {420., 0.03920939739469238}, {440., 0.03971009076412345}, {460., 0.043718641929703074}, {480., 0.04512171761557586}, {500., 0.04685533225465174}, {520., 0.04888163487599846}, {540., 0.050911254174563735}, {560., 0.053162864835143944}, {580., 0.05535244866308089}, {600., 0.057855769489284385}, {620., 0.060335510327037996}, {640., 0.06277872143612905}, {660., 0.06614123365147442}, {680., 0.06827877217615998}, {700., 0.0709858423635429}, {720., 0.07354081004952231}, {740., 0.0769737588143036}, {760., 0.07961983186377551}, {780., 0.08256954781406411}, {800., 0.08513373880376401}, {820., 0.08803362151902297}, {840., 0.09082400615445262}, {860., 0.09283013373081217}, {880., 0.09579728772779554}, {900., 0.09737292142406419}, {920., 0.09867334769431813}, {940., 0.10004001200320078}, {960., 0.10175270846440511}, {980., 0.10264951326550441}, {1000., 0.10286617664589325}, {1020., 0.1042658007545115}, {1040., 0.10475298851175809}, {1060., 0.10523064396298029}, {1080., 0.10525007723787444}, {1100., 0.10477443451201139}}",20.
"{{0., 0.3535528450623893}, {1., 0.13475656504661881}, {2., 0.07485737947490304}, {3., 0.04884747699655073}, {4., 0.02520626767759663}, {10., 0.006736697856535801}, {20., 0.006964740549652198}, {40., 0.010008085532301545}, {60., 0.013586275362009704}, {80., 0.017467208359965226}, {100., 0.021573069388267578}, {120., 0.025877441682830314}, {140., 0.030289363375131637}, {160., 0.03498793175265228}, {180., 0.04000196473649999}, {200., 0.04509142340204474}, {220., 0.05016399588452571}, {240., 0.0551716926800554}, {260., 0.06026059428853463}, {280., 0.06504691140970374}, {300., 0.07006195838208974}, {320., 0.07509108548669538}, {340., 0.07994764644362168}, {360., 0.08536988238821801}, {380., 0.09020399009953477}, {400., 0.0954419811250884}, {420., 0.10089394928670731}, {440., 0.10600346231964339}, {460., 0.11154415208178839}, {480., 0.1174926660513886}, {500., 0.1227792079929367}, {520., 0.12898561520172866}, {540., 0.135189356370661}, {560., 0.14185842710553656}, {580., 0.1488008330437267}, {600., 0.15598860966742129}, {620., 0.16345898417600915}, {640., 0.17148811889438106}, {660., 0.17941507513089963}, {680., 0.188710862363775}, {700., 0.1980552068388176}, {720., 0.208417750164134}, {740., 0.2191863920583378}, {760., 0.23053844470849888}, {780., 0.24222931365440173}, {800., 0.2552643094726466}, {820., 0.2684368303948124}, {840., 0.2815944412518393}, {860., 0.2957436980135831}, {880., 0.3107785176680501}, {900., 0.3255986759003678}, {920., 0.34050982023783777}, {940., 0.3558777016185697}, {960., 0.3740111243116093}, {980., 0.38919975036214266}, {1000., 0.405610335807032}, {1020., 0.42322043238873275}, {1040., 0.440908286307584}, {1060., 0.45901972321684453}, {1080., 0.4761230841420697}, {1100., 0.4930160896210051}}",82.781
"{{0., 3.367272193235602}, {1., 1.262491188821495}, {2., 0.6615949310882852}, {3., 0.46889255190772194}, {4., 0.3098274147778923}, {10., 0.09290172739149369}, {20., 0.058458937866222235}, {40., 0.051571479682448615}, {60., 0.056017287069231064}, {80., 0.06303817860008282}, {100., 0.07133400292184075}, {120., 0.08047926432037365}, {140., 0.09030688437645659}, {160., 0.10058253279108756}, {180., 0.11104398367811165}, {200., 0.12144602531475068}, {220., 0.13145219286181994}, {240., 0.14093034924270037}, {260., 0.15036683869886067}, {280., 0.15962802326143805}, {300., 0.168745773185211}, {320., 0.17788211998239922}, {340., 0.18707797976519075}, {360., 0.19638236654679514}, {380., 0.20563564112712618}, {400., 0.21515413978752723}, {420., 0.2247886490141142}, {440., 0.23461721683507777}, {460., 0.24456843250918495}, {480., 0.25486509943009694}, {500., 0.26573931892908875}, {520., 0.2764032703049841}, {540., 0.2877417714554674}, {560., 0.2992844931399947}, {580., 0.31143700467550256}, {600., 0.32438006204189734}, {620., 0.3377370420432456}, {640., 0.3516987700709604}, {660., 0.3664602874220447}, {680., 0.38211128459341287}, {700., 0.39840478723192335}, {720., 0.4153903409014027}, {740., 0.43363019234234373}, {760., 0.4529440566272762}, {780., 0.4724459932091303}, {800., 0.49389301070017383}, {820., 0.5161769268165257}, {840., 0.5384510521272983}, {860., 0.5622519990418617}, {880., 0.5870118660856216}, {900., 0.6144784842358871}, {920., 0.6400152440366862}, {940., 0.6686275600728782}, {960., 0.6979099507155606}, {980., 0.7284899677825312}, {1000., 0.7605791231983022}, {1020., 0.7928678706086194}, {1040., 0.826686498324637}, {1060., 0.8623612695602926}, {1080., 0.8991545960564568}, {1100., 0.9351999925183999}}",342.86
"{{0., 6.996822218269018}, {1., 4.312352599475797}, {2., 3.118561641780997}, {3., 2.4995000749900016}, {4., 2.0616151795043387}, {10., 1.1642795553549783}, {20., 0.7742695702696416}, {40., 0.5560641537642301}, {60., 0.4885151227985154}, {80., 0.4620439054411918}, {100., 0.45690284706942347}, {120., 0.45633692045548785}, {140., 0.45815551991169756}, {160., 0.46083461344855503}, {180., 0.46469711773067235}, {200., 0.4702152813330755}, {220., 0.4768928112216221}, {240., 0.48471517560197647}, {260., 0.4938271604938272}, {280., 0.5040348585185543}, {300., 0.5146323986360303}, {320., 0.5259052412702944}, {340., 0.5380015313019224}, {360., 0.5506750462168901}, {380., 0.5638017115582268}, {400., 0.5769042312369324}, {420., 0.5908133669782561}, {440., 0.6052912200239904}, {460., 0.6199989639693312}, {480., 0.6353774676891749}, {500., 0.6510694384235263}, {520., 0.6677984474686457}, {540., 0.6844279478935913}, {560., 0.7017979693425226}, {580., 0.7200308979082887}, {600., 0.7394258635454268}, {620., 0.759280295246386}, {640., 0.7791617096561022}, {660., 0.8003775163041722}, {680., 0.8226605298110683}, {700., 0.8456412584933334}, {720., 0.8690346649272253}, {740., 0.8933589800854282}, {760., 0.9190532829191681}, {780., 0.9452907093875049}, {800., 0.9719403012184508}, {820., 0.9998593947726101}, {840., 1.02866896178965}, {860., 1.0575715513252695}, {880., 1.0871358507060518}, {900., 1.1176584237003384}, {920., 1.148238614423863}, {940., 1.1787950667086968}, {960., 1.2089046158675296}, {980., 1.2389607052461684}, {1000., 1.2696087500673292}, {1020., 1.2975669875477598}, {1040., 1.325396814793651}, {1060., 1.3525385127868739}, {1080., 1.3785754424218397}, {1100., 1.4035819276048611}}",1420.5
"{{0., 10.58181692468294}, {1., 8.536988238821804}, {2., 7.162407650780713}, {3., 6.0073913501398195}, {4., 5.174226449523839}, {10., 3.485585521413129}, {20., 2.7231590069237104}, {40., 2.234889531388341}, {60., 2.0336337603540553}, {80., 1.9120782043197857}, {100., 1.8223878064031873}, {120., 1.7512557764821535}, {140., 1.687253906108791}, {160., 1.6442908255144164}, {180., 1.6119707553235063}, {200., 1.5877824182236167}, {220., 1.5683494508920783}, {240., 1.5534260886950622}, {260., 1.541858159475373}, {280., 1.5334169058836655}, {300., 1.5268330277875795}, {320., 1.5221901199598609}, {340., 1.5192250270276209}, {360., 1.518041415193745}, {380., 1.5174501279127757}, {400., 1.518041415193745}, {420., 1.5195803805208281}, {440., 1.5221901199598609}, {460., 1.5254021808272276}, {480., 1.5293418588493592}, {500., 1.5337772505974048}, {520., 1.5388354423298771}, {540., 1.5442827503019154}, {560., 1.5500031000061998}, {580., 1.556246319000855}, {600., 1.562774423188712}, {620., 1.569219358060732}, {640., 1.57595446500207}, {660., 1.5828589669890412}, {680., 1.5899357297259096}, {700., 1.5970600577421217}, {720., 1.603846923075813}, {740., 1.6104186070432709}, {760., 1.6171608216094873}, {780., 1.6236837289203574}, {800., 1.6293250457780053}, {820., 1.6352602908643041}, {840., 1.6409621002802572}, {860., 1.6460257669136915}, {880., 1.6511129078888689}, {900., 1.6562236685280058}, {920., 1.661087362139051}, {940., 1.6654286536227094}, {960., 1.6697869864763817}, {980., 1.6737515201618038}, {1000., 1.678142586006079}, {1020., 1.6815851407172981}, {1040., 1.685038299429287}, {1060., 1.6885021057377296}, {1080., 1.6918374177266233}, {1100., 1.695182621888241}}",5952.4
"{{0., 12.742369838868497}, {1., 11.520123414768793}, {2., 10.496989613695682}, {3., 9.499599116917267}, {4., 8.67429312252858}, {10., 6.27986227583804}, {20., 4.858227001035566}, {40., 3.823127896752944}, {60., 3.3470425406596633}, {80., 3.0561233739402796}, {100., 2.8578415095740723}, {120., 2.711543683554435}, {140., 2.5991023090489884}, {160., 2.5092757322129944}, {180., 2.436726948984617}, {200., 2.3772161895078714}, {220., 2.3252318318917657}, {240., 2.2814585389992157}, {260., 2.242303676065833}, {280., 2.208293289615015}, {300., 2.177893930572017}, {320., 2.150310002129345}, {340., 2.125988890976705}, {360., 2.104006950578545}, {380., 2.0836951626572975}, {400., 2.0649891911444773}, {420., 2.0476454288002035}, {440., 2.031800832317052}, {460., 2.0172262040306297}, {480., 2.0037044487849136}, {500., 1.9910287390842276}, {520., 1.9791771406370267}, {540., 1.9676055933643648}, {560., 1.9570006831400133}, {580., 1.9469966417364712}, {600., 1.9379219418064675}, {620., 1.9289105383463736}, {640., 1.9206350424580572}, {660., 1.9129145790902335}, {680., 1.9057396435785476}, {700., 1.8992669961358042}, {720., 1.8929919801350334}, {740., 1.8869119299574668}, {760., 1.881350646086384}, {780., 1.876301463675003}, {800., 1.8711106952754704}, {820., 1.8659414374279868}, {840., 1.8614358888606917}, {860., 1.8566266003675709}, {880., 1.8523141585939342}, {900., 1.8486524370071493}, {920., 1.8446846065159257}, {940., 1.8410454740514985}, {960., 1.837732184528475}, {980., 1.8342707034423196}, {1000., 1.8311323820982706}, {1020., 1.8280021080739672}, {1040., 1.824879853879534}, {1060., 1.822232222956614}, {1080., 1.8197455950528425}, {1100., 1.8175739685718486}}",24000.
"{{0., 15.242708096166798}, {1., 14.687393093586747}, {2., 14.107434108369773}, {3., 13.558002221669565}, {4., 13.083643981290713}, {10., 11.429410747023084}, {20., 10.057648056000168}, {40., 8.648498379820584}, {60., 7.848126570567088}, {80., 7.293909794656674}, {100., 6.875517382683047}, {120., 6.533113109930134}, {140., 6.242210930187493}, {160., 5.987883075493391}, {180., 5.765386808449058}, {200., 5.5691690799732685}, {220., 5.386751956905985}, {240., 5.2199346108187195}, {260., 5.0643500627857865}, {280., 4.922519324321805}, {300., 4.788551890239916}, {320., 4.661889125395847}, {340., 4.544472195819343}, {360., 4.434978111786425}, {380., 4.329963875241289}, {400., 4.229185857742902}, {420., 4.134542921980049}, {440., 4.046128437525477}, {460., 3.9615171254166897}, {480., 3.8800156982331124}, {500., 3.802879187213369}, {520., 3.7307532677369415}, {540., 3.660217057972359}, {560., 3.59209304885992}, {580., 3.529624904220098}, {600., 3.470816107846531}, {620., 3.414262787803745}, {640., 3.3586911717894132}, {660., 3.307126330416824}, {680., 3.258971331314784}, {700., 3.213681542155789}, {720., 3.169686196375423}, {740., 3.127287571767653}, {760., 3.0881351454407424}, {780., 3.0510611932549}, {800., 3.013657994467984}, {820., 2.9779131901081173}, {840., 2.9456762075891665}, {860., 2.913016307671198}, {880., 2.8812058653284036}, {900., 2.852349475699374}, {920., 2.825125340358388}, {940., 2.7982891126047655}, {960., 2.770666369976323}, {980., 2.7457512135890876}, {1000., 2.722306576823726}, {1020., 2.6986001011975036}, {1040., 2.6749252308243134}, {1060., 2.6534731101240774}, {1080., 2.632818305014691}, {1100., 2.612937911377188}}",100000.
"{{0., 16.67341068335744}, {1., 16.463983437166803}, {2., 16.209662423639266}, {3., 15.955947400974308}, {4., 15.710899438417844}, {10., 14.747742029443636}, {20., 13.844739276744932}, {40., 12.917332874019161}, {60., 12.438656326792946}, {80., 12.124551900310731}, {100., 11.901778569523705}, {120., 11.72510647197208}, {140., 11.577960066285657}, {160., 11.4494762932603}, {180., 11.337592038866948}, {200., 11.238530774639814}, {220., 11.14217339084411}, {240., 11.054717190983977}, {260., 10.965530274902722}, {280., 10.886045345854985}, {300., 10.80562411123742}, {320., 10.725424280760615}, {340., 10.648311290531046}, {360., 10.572679195767705}, {380., 10.494839009902128}, {400., 10.415516375953159}, {420., 10.33751007347456}, {440., 10.261208333228545}, {460., 10.18472035351092}, {480., 10.106442279026087}, {500., 10.026452364150758}, {520., 9.950186876947281}, {540., 9.869295394288022}, {560., 9.785513195515016}, {580., 9.7066174864714}, {600., 9.630562010707257}, {620., 9.551661805762297}, {640., 9.471883306397665}, {660., 9.393100151751169}, {680., 9.31889318648286}, {700., 9.247340379368994}, {720., 9.174850633431689}, {740., 9.101473087981647}, {760., 9.030688437645658}, {780., 8.96412024815123}, {800., 8.88989751690583}, {820., 8.818248759111468}, {840., 8.747462710966056}, {860., 8.677525577548982}, {880., 8.605229914532854}, {900., 8.536988238821804}, {920., 8.471114241658439}, {940., 8.405999768885442}, {960., 8.33249834756142}, {980., 8.265965644448036}, {1000., 8.201711985991738}, {1020., 8.133801423844716}, {1040., 8.063833564539571}, {1060., 7.999055407545035}, {1080., 7.9364685691043215}, {1100., 7.873216027663332}}",400000.

==> Plots/StripIrradR0Cm2.csv <==
"{{0., 8.72374681848116*^-9}, {1., 9.430278263671817*^-9}, {2., 1.0251150217752524*^-8}, {3., 1.1259242661634342*^-8}, {4., 1.2703328701111102*^-8}, {5., 1.4381781276833842*^-8}, {6., 1.673614577166901*^-8}, {7., 1.9656868716835483*^-8}, {8., 2.3487302843939395*^-8}, {9., 2.8453548851666128*^-8}, {10., 3.508332600413417*^-8}, {12., 5.3686114382862226*^-8}, {14., 7.145465237668891*^-8}, {16., 8.708324224426194*^-8}, {18., 1.0240451158166101*^-7}, {20., 1.1839182663555695*^-7}, {40., 2.8414443027748305*^-7}, {60., 4.7003180058900855*^-7}, {80., 6.628218738249576*^-7}, {100., 8.471679753622949*^-7}, {120., 1.0341011300172158*^-6}, {140., 1.2258947398402567*^-6}, {160., 1.4201332080404716*^-6}, {180., 1.6204173519708725*^-6}, {200., 1.8202114499232681*^-6}, {220., 2.0230371780683534*^-6}, {240., 2.2313016365035595*^-6}, {260., 2.439616348275102*^-6}, {280., 2.651014483329843*^-6}, {300., 2.8658024934774337*^-6}, {320., 3.079572456796678*^-6}, {340., 3.299911129433391*^-6}, {360., 3.4950709451344637*^-6}, {380., 3.673539846249353*^-6}, {400., 3.880015698233114*^-6}, {420., 4.139332429741901*^-6}, {440., 4.341955461124007*^-6}, {460., 4.600122061478828*^-6}, {480., 4.843361781093212*^-6}, {500., 5.07228819710847*^-6}, {520., 5.420914377719903*^-6}, {540., 5.655782014261405*^-6}, {560., 5.889040084758363*^-6}, {580., 6.209787743245148*^-6}, {600., 6.462924229820268*^-6}, {620., 6.72303184856161*^-6}, {640., 6.981630158140067*^-6}, {660., 7.282709934819455*^-6}, {680., 7.622293060765012*^-6}, {700., 7.94354364659492*^-6}, {720., 8.31427362319391*^-6}, {740., 8.640461115833986*^-6}, {760., 8.998165490012559*^-6}, {780., 9.414986979637907*^-6}, {800., 9.795200383156894*^-6}, {820., 0.000010254351493941865}, {840., 0.000010687978799646746}, {860., 0.000011110719890318529}, {880., 0.000011641507067204339}, {900., 0.000012097628748579649}, {920., 0.0000127079186023614}, {940., 0.00001329263973345014}, {960., 0.000013897670912068435}, {980., 0.000014542164050334427}, {1000., 0.000015152031420253603}, {1020., 0.00001579234799544272}, {1040., 0.000016439083890650008}, {1060., 0.00001696348570736363}, {1080., 0.00001795064312849765}, {1100., 0.000018518867441416475}}",20.
"{{0., 4.021849103876679*^-7}, {1., 3.78978599193713*^-7}, {2., 3.538588448575251*^-7}, {3., 3.2854437200369585*^-7}, {4., 3.0210009509277193*^-7}, {5., 2.765963744260604*^-7}, {6., 2.4833671216083567*^-7}, {7., 2.2430411834249396*^-7}, {8., 2.0261437341838625*^-7}, {9., 1.8694499382322898*^-7}, {10., 1.910763650146468*^-7}, {12., 2.1195236054294312*^-7}, {14., 2.333145657585326*^-7}, {16., 2.566648441777297*^-7}, {18., 2.8165115429560104*^-7}, {20., 3.0832769992931587*^-7}, {40., 6.047257289889292*^-7}, {60., 9.167173440237341*^-7}, {80., 1.2361743724032952*^-6}, {100., 1.5605527325468735*^-6}, {120., 1.7721069567558498*^-6}, {140., 2.1312921987729804*^-6}, {160., 2.503253171498483*^-6}, {180., 2.880896582032561*^-6}, {200., 3.255253591107056*^-6}, {220., 3.63729529979499*^-6}, {240., 4.025106294604517*^-6}, {260., 4.420247401158639*^-6}, {280., 4.828564683894319*^-6}, {300., 5.236568227370494*^-6}, {320., 5.648133611525754*^-6}, {340., 6.077847662018234*^-6}, {360., 6.505740496264651*^-6}, {380., 6.927115831247838*^-6}, {400., 7.371771227783757*^-6}, {420., 7.801061449865963*^-6}, {440., 8.234491981251709*^-6}, {460., 8.653326122228232*^-6}, {480., 9.104947264145446*^-6}, {500., 9.546063215462522*^-6}, {520., 9.998000299960006*^-6}, {540., 0.000010443422152888426}, {560., 0.000010882865778045476}, {580., 0.000011352576224615033}, {600., 0.000011820140336670487}, {620., 0.000012275744345356121}, {640., 0.000012750140673226431}, {660., 0.000013283449155434816}, {680., 0.000013749447484640085}, {700., 0.00001429733306653519}, {720., 0.000014822168709753114}, {740., 0.000015392471692695046}, {760., 0.000015996334008800717}, {780., 0.000016602589302538206}, {800., 0.000015939433089665267}, {820., 0.00001664975328950845}, {840., 0.00001742150515114996}, {860., 0.000018189167898733753}, {880., 0.000019054394659701327}, {900., 0.000019943933216064336}, {920., 0.00002086044248224781}, {940., 0.00002185775952346129}, {960., 0.000022954754295387104}, {980., 0.000024058646274236017}, {1000., 0.000025299566474218766}, {1020., 0.00002645046991374517}, {1040., 0.000027665158420141992}, {1060., 0.000029055412412645815}, {1080., 0.000030323747156282967}, {1100., 0.00003156452275365174}}",82.781
"{{0., 0.000026969025771039805}, {1., 0.000024653077450400744}, {2., 0.000021905664798892935}, {3., 0.000019352431057498486}, {4., 0.00001679463366901471}, {5., 0.000014314443939098128}, {6., 0.000011827854657828343}, {7., 9.754610577655845*^-6}, {8., 7.999055407545033*^-6}, {9., 6.62813119794477*^-6}, {10., 5.507347145301029*^-6}, {12., 3.995141253033147*^-6}, {14., 3.3516947101901696*^-6}, {16., 3.02793638604813*^-6}, {18., 2.8287326504916037*^-6}, {20., 2.6960785034001366*^-6}, {40., 2.410951761879668*^-6}, {60., 2.8203263173955754*^-6}, {80., 3.338538682691225*^-6}, {100., 3.887276431507914*^-6}, {120., 4.458105486434836*^-6}, {140., 5.0607479788549195*^-6}, {160., 5.687389238094588*^-6}, {180., 6.346071228849235*^-6}, {200., 7.033250168432275*^-6}, {220., 7.739417586691866*^-6}, {240., 8.475794199715681*^-6}, {260., 9.226035195977271*^-6}, {280., 9.98002996004994*^-6}, {300., 0.000010740101409513196}, {320., 0.000011486072348930349}, {340., 0.00001221557785399407}, {360., 0.000012949986746497939}, {380., 0.000013662479200178477}, {400., 0.000014385955881130934}, {420., 0.000015077331027748078}, {440., 0.000015757477125891935}, {460., 0.00001642812913639757}, {480., 0.00001708967887173222}, {500., 0.000017764037599446534}, {520., 0.00001843097724380487}, {540., 0.000019071239253307098}, {560., 0.0000197510029571646}, {580., 0.000020456060822794428}, {600., 0.000019307818234188812}, {620., 0.000020031533539940908}, {640., 0.000020770946946033918}, {660., 0.000021540683493103366}, {680., 0.000022291312987679255}, {700., 0.000023124011813131745}, {720., 0.000023951532301973568}, {740., 0.000024821934984290936}, {760., 0.000025737356680078384}, {780., 0.00002665468981893345}, {800., 0.000027618282739650207}, {820., 0.000028622493848213193}, {840., 0.00002961611885273562}, {860., 0.00003067098923141568}, {880., 0.000031752662901590645}, {900., 0.000032880655441828176}, {920., 0.00003402209679050083}, {940., 0.00003527432000550436}, {960., 0.00003659557143025251}, {980., 0.00003790228693776612}, {1000., 0.00003928804713839299}, {1020., 0.0000407002622737925}, {1040., 0.000042141524937578827}, {1060., 0.00004361149921408262}, {1080., 0.00004523662236490585}, {1100., 0.00004685069620134555}}",342.86
"{{0., 0.00011273612862571778}, {1., 0.00011111851888890534}, {2., 0.00010852743170565428}, {3., 0.00010558540176235234}, {4., 0.00010185170929718168}, {5., 0.00009740648597704426}, {6., 0.00009213981617089449}, {7., 0.00008683177875273889}, {8., 0.00008137205417540451}, {9., 0.00007629760040483627}, {10., 0.00007148806987680882}, {12., 0.00006342897940521676}, {14., 0.000058448845870229193}, {16., 0.000054538937638215306}, {18., 0.000051376955743197756}, {20., 0.00004863627919670858}, {40., 0.00003513297055198923}, {60., 0.00003040841188919814}, {80., 0.000028457599466351262}, {100., 0.00002774447442046243}, {120., 0.000027653198390702762}, {140., 0.000027971376501064897}, {160., 0.000028442243697396115}, {180., 0.00002905145067111611}, {200., 0.000029612041884181724}, {220., 0.000030175383957447045}, {240., 0.00003075064152388106}, {260., 0.00003130813278441344}, {280., 0.00003187750793683722}, {300., 0.00003246606726759213}, {320., 0.000033086720622973086}, {340., 0.00003370924585379884}, {360., 0.000034419642479587026}, {380., 0.00003511585515639054}, {400., 0.00003584561991781429}, {420., 0.000036578775482444814}, {440., 0.000037324558882938745}, {460., 0.000038081491967781634}, {480., 0.000038854026535087}, {500., 0.00003964873062778931}, {520., 0.00004049576127444848}, {540., 0.00004127950002679061}, {560., 0.00004213114567775094}, {580., 0.00004303619279776438}, {600., 0.00004391729010378097}, {620., 0.00004478399638658354}, {640., 0.00004572546415318515}, {660., 0.00004665055105653208}, {680., 0.0000475500348344185}, {700., 0.00004852278191362545}, {720., 0.000049543326240501014}, {740., 0.00005053046385759155}, {760., 0.000051643502407467225}, {780., 0.00005265087796041889}, {800., 0.00005379516192942212}, {820., 0.00005501327064497792}, {840., 0.00005621986746868993}, {860., 0.000057340070254120585}, {880., 0.000058610269533414376}, {900., 0.00005995543153041754}, {920., 0.00006128974026682289}, {940., 0.00006269106194302531}, {960., 0.00006413774957861561}, {980., 0.00006564518815191004}, {1000., 0.00006719594994635241}, {1020., 0.00006884203983234984}, {1040., 0.00007033249728179493}, {1060., 0.00007205721872931781}, {1080., 0.00007362592040462544}, {1100., 0.00007528771057431518}}",1420.5
"{{0., 0.00013290716208785985}, {1., 0.0001325782918298935}, {2., 0.0001322314049586777}, {3., 0.00013175187170002734}, {4., 0.00013114186602359172}, {5., 0.00013048893738994505}, {6., 0.00012964459390489767}, {7., 0.00012879917377287776}, {8., 0.0001280994297525785}, {9., 0.00012732355541479227}, {10., 0.00012664479933131544}, {12., 0.00012543664102752176}, {14., 0.00012442105328642662}, {16., 0.00012347847294330567}, {18., 0.00012255514361027048}, {20., 0.00012170154952542634}, {40., 0.00011651540419398781}, {60., 0.00011400341719998902}, {80., 0.00011261509813435624}, {100., 0.00011120005336179199}, {120., 0.00010954997899494183}, {140., 0.0001078017356918144}, {160., 0.00010608118801306888}, {180., 0.00010446900420890055}, {200., 0.00010307175431704499}, {220., 0.00010189072671139901}, {240., 0.00010094762809193046}, {260., 0.00010015054620089867}, {280., 0.00009949454690735033}, {300., 0.00009900676796503868}, {320., 0.00009859063659642785}, {340., 0.00009831261642198468}, {360., 0.00009810948169706596}, {380., 0.00009785185585986385}, {400., 0.00009772953340683948}, {420., 0.00009758914593064275}, {440., 0.00009752820223267782}, {460., 0.00009751602034382726}, {480., 0.00009754038640434845}, {500., 0.00009756476159843178}, {520., 0.00009774786714764808}, {540., 0.00009789472297918198}, {560., 0.0000980173557979272}, {580., 0.00009821404815028768}, {600., 0.0000983496177827494}, {620., 0.0000985225673048815}, {640., 0.00009875180834805207}, {660., 0.00009896316842633475}, {680., 0.00009913773959608905}, {700., 0.00009940673177755242}, {720., 0.00009968311445664345}, {740., 0.00009999226299865823}, {760., 0.00010035369771147474}, {780., 0.00010058936313755927}, {800., 0.00010085788262608234}, {820., 0.00010108889888779406}, {840., 0.00010136587670478563}, {860., 0.00010159216500742482}, {880., 0.00010184520857376759}, {900., 0.00010207310475762741}, {920., 0.00010228213704336774}, {940., 0.00010261003776291548}, {960., 0.00010289989648229255}, {980., 0.00010313796814267013}, {1000., 0.0001033104229935347}, {1020., 0.00010350328725250024}, {1040., 0.0001036299395749574}, {1060., 0.00010379694185166919}, {1080., 0.00010390403525545378}, {1100., 0.00010406498639447604}}",5952.4
"{{0., 0.00020078366305414084}, {1., 0.0002009457051456472}, {2., 0.00020105384221090196}, {3., 0.00020087366222961924}, {4., 0.00020065776578782532}, {5., 0.00020031664091492746}, {6., 0.0001999227398571822}, {7., 0.00019963699565877976}, {8., 0.00019945871651455406}, {9., 0.00019928067607308516}, {10., 0.00019912064341455265}, {12., 0.00019924509659162198}, {14., 0.00019936966648261925}, {16., 0.00019951217517462662}, {18., 0.00019944090173581877}, {20., 0.00019936966648261925}, {40., 0.00020194023817344614}, {60., 0.00020263168919500458}, {80., 0.00020128843884291908}, {100., 0.0001991384152996244}, {120., 0.00019740801343757922}, {140., 0.00019580399824754635}, {160., 0.00019437361318800392}, {180., 0.00019290799825574136}, {200., 0.0001915762361855597}, {220., 0.000190374454005352}, {240., 0.0001892497909106804}, {260., 0.00018811874512697206}, {280., 0.00018720823222591129}, {300., 0.00018632039775961717}, {320., 0.00018563066440370512}, {340., 0.00018505615443880618}, {360., 0.00018437342280636296}, {380., 0.0001836000220349403}, {400., 0.0001827845805121295}, {420., 0.0001820211449923268}, {440., 0.00018127791792101698}, {460., 0.00018067739264512493}, {480., 0.0001800187273842135}, {500., 0.00017940924378966066}, {520., 0.00017898444508653326}, {540., 0.00017857624502786587}, {560., 0.0001781243250646668}, {580., 0.0001774347058026117}, {600., 0.00017683828704532223}, {620., 0.0001762152780041655}, {640., 0.00017565443573120375}, {660., 0.00017509626670175873}, {680., 0.0001745845140404}, {700., 0.00017398788065842773}, {720., 0.00017352433809679152}, {740., 0.0001732211443034177}, {760., 0.00017283248994189227}, {780., 0.0001722448075833877}, {800., 0.0001717454958455623}, {820., 0.00017117750782324003}, {840., 0.00017062642802269764}, {860., 0.00017004995217345095}, {880., 0.00016953222206464954}, {900., 0.00016904465044646286}, {920., 0.0001686284040813578}, {940., 0.00016829651292856504}, {960., 0.0001679105434952651}, {980., 0.0001674847669464123}, {1000., 0.00016704695211568551}, {1020., 0.0001665156824569647}, {1040., 0.00016609519704030185}, {1060., 0.00016562236685280056}, {1080., 0.00016509787337908084}, {1100., 0.00016468274353625013}}",24000.
"{{0., 0.0010199331321149687}, {1., 0.001023610015393457}, {2., 0.001025788294647194}, {3., 0.0010288078439108376}, {4., 0.0010296222739020918}, {5., 0.0010322601290363872}, {6., 0.001035181920918429}, {7., 0.0010411265795422621}, {8., 0.0010509045220134054}, {9., 0.0010628560297468506}, {10., 0.001071787507437928}, {12., 0.0010827448081417665}, {14., 0.0010896729806597588}, {16., 0.0010968286645224245}, {18., 0.0011009988272480883}, {20., 0.0011043103263970277}, {40., 0.0011180614370486428}, {60., 0.001120809243228737}, {80., 0.0011206194143128015}, {100., 0.0011204533535692346}, {120., 0.001121497777544004}, {140., 0.0011224723057231835}, {160., 0.0011229481463256267}, {180., 0.0011217115896168307}, {200., 0.0011201213427988312}, {220., 0.0011195288333576841}, {240., 0.0011179905071909003}, {260., 0.001116620522226812}, {280., 0.001116337391469662}, {300., 0.0011153708401214612}, {320., 0.0011159128972027682}, {340., 0.0011158657461196207}, {360., 0.001115535772197957}, {380., 0.0011140526993064152}, {400., 0.001112572582004542}, {420., 0.0011123379140345964}, {440., 0.001110744139019485}, {460., 0.0011098783764742306}, {480., 0.001108173216351513}, {500., 0.001107357067177015}, {520., 0.0011075202248665116}, {540., 0.0011080099143499463}, {560., 0.0011080798965017564}, {580., 0.001106239242215393}, {600., 0.0011055414609147279}, {620., 0.0011044031704456993}, {640., 0.0011025948211159182}, {660., 0.001101993024913109}, {680., 0.001101414839228307}, {700., 0.001100444511145859}, {720., 0.001098991421503752}, {740., 0.0010997752708653673}, {760., 0.0010999598278831433}, {780., 0.0010986689035588984}, {800., 0.0010981393607765854}, {820., 0.0010960250135205619}, {840., 0.0010953598001856215}, {860., 0.0010938938845116786}, {880., 0.0010928649238235572}, {900., 0.001091586465681349}, {920., 0.0010906518736335368}, {940., 0.0010907885682125825}, {960., 0.0010915636564629828}, {980., 0.0010916320862629212}, {1000., 0.0010897184813374856}, {1020., 0.0010893772957060528}, {1040., 0.0010882184623322278}, {1060., 0.0010869708111519328}, {1080., 0.0010855669389470176}, {1100., 0.00108416578473394}}",100000.
"{{0., 0.0035637502373528935}, {1., 0.0035676554585146896}, {2., 0.003576296625117433}, {3., 0.00358076449920762}, {4., 0.0035870064279155188}, {5., 0.003593128468778153}, {6., 0.003605556586135801}, {7., 0.0036318525730336597}, {8., 0.0036674105686273005}, {9., 0.0036956658713362127}, {10., 0.003712060777493899}, {12., 0.0037282770539348578}, {14., 0.0037382313360882036}, {16., 0.00374662957558837}, {18., 0.003753164963320522}, {20., 0.0037595716683304853}, {40., 0.0038078519579782086}, {60., 0.0038309915463382894}, {80., 0.0038479942470823676}, {100., 0.0038585837334494315}, {120., 0.0038626799344999643}, {140., 0.003870891928893779}, {160., 0.0038783662374778168}, {180., 0.0038817290930583444}, {200., 0.0038855558316817176}, {220., 0.00389030885161973}, {240., 0.003892151071956943}, {260., 0.003896147041125443}, {280., 0.0038992250525721204}, {300., 0.003897685591090162}, {320., 0.003902460891877444}, {340., 0.003902460891877444}, {360., 0.0039033861572401636}, {380., 0.0039064727528750395}, {400., 0.003910490803546072}, {420., 0.003911109515378429}, {440., 0.00391327616353312}, {460., 0.00391281173024771}, {480., 0.003920873627230196}, {500., 0.003913895536552395}, {520., 0.003916064500509974}, {540., 0.003915444612582728}, {560., 0.003917304718075252}, {580., 0.003920563093728507}, {600., 0.003921028907816599}, {620., 0.003923048395151831}, {640., 0.003922426848292559}, {660., 0.003921339496664179}, {680., 0.0039218054491334435}, {700., 0.0039233592239836515}, {720., 0.003922426848292559}, {740., 0.003924913922398774}, {760., 0.003926936412272016}, {780., 0.003925069443064536}, {800., 0.003925536060526968}, {820., 0.003928804713839298}, {840., 0.003927092053163069}, {860., 0.003927092053163069}, {880., 0.003927870396431462}, {900., 0.003926936412272016}, {920., 0.003927714709266919}, {940., 0.00392942777732748}, {960., 0.003928804713839298}, {980., 0.003932545319127114}, {1000., 0.003931297857347334}, {1020., 0.003930518495133389}, {1040., 0.003930830212205664}, {1060., 0.003932545319127114}, {1080., 0.003931453757606365}, {1100., 0.003928493237665969}}",400000.


==> Plots/StripIrradR0FreqDep.csv <==
"{{1.*^6, 436.35999999999996}, {960000., 437.83}, {800000., 443.21000000000004}, {666670., 454.25}, {640000., 457.25}, {600000., 460.96}, {500000., 472.58000000000004}, {480000., 475.2}, {400000., 490.64}, {400000., 490.87999999999994}, {333330., 510.57000000000005}, {300000., 521.04}, {250000., 546.62}, {240000., 549.7800000000001}, {200000., 581.7700000000001}, {200000., 581.91}, {166670., 619.1700000000001}, {160000., 631.8399999999999}, {150000., 654.87}, {125000., 723.1899999999999}, {120000., 737.91}, {100000., 840.27}, {85714., 958.6600000000001}, {80000., 1013.0999999999999}, {71429., 1109.7}, {66667., 1174.}, {60000., 1292.7}, {53333., 1423.}, {46154., 1721.8}, {41667., 1839.1}, {37500., 1948.}, {33333., 2062.2999999999997}, {30000., 2156.3}, {27273., 2240.6}, {24000., 2364.9}, {21818., 2460.2999999999997}, {19231., 2577.6}, {17647., 2656.7000000000003}, {15790., 2750.6}, {14118., 2836.9}, {12632., 2781.7}, {11364., 2979.8}, {10000., 2902.1000000000004}, {9230.8, 2894.6}, {8000., 2938.2000000000003}, {7352.9, 2964.7}, {6578.9, 3149.9}, {5952.4, 3134.2000000000003}, {5217.4, 3105.3}, {4687.5, 3081.7}, {4285.7, 3082.8}, {3750., 3097.1}, {3409.1, 3113.6}, {3000., 3129.9}, {2727.3, 3153.2999999999997}, {2419.3, 3171.3}, {2205.9, 3157.1000000000004}, {1973.7, 3163.5}, {1764.7, 3181.9}, {1579., 3206.2}, {1420.5, 3233.1}, {1271.2, 3258.7}, {1136.4, 3167.6}, {1024.6, 3187.6}, {914.63, 3074.3}, {821.92, 3075.8}, {735.29, 3079.4}, {659.34, 3091.4}, {590.55, 3097.8999999999996}, {530.97, 3254.}, {476.19, 3201.7999999999997}, {426.14, 3176.2999999999997}, {382.65, 3163.5}, {342.86, 3165.3999999999996}, {307.38, 3173.3999999999996}, {275.74, 3187.5}, {247.04, 3208.9}, {221.4, 3309.3}, {198.41, 3281.5}, {178.04, 3277.8}, {159.57, 3300.7}, {143.02, 3331.5}, {128.21, 3362.}, {114.94, 3405.6}, {103.02, 3503.3}, {92.365, 3435.8}, {82.781, 3537.2000000000003}, {74.228, 3631.2}, {66.548, 3743.8}, {59.666, 3865.}, {53.476, 4020.5000000000005}, {47.954, 4204.5}, {42.98, 4486.}, {38.533, 4730.6}, {34.542, 5272.5}, {30.966, 5832.}, {27.757, 6390.1}, {24.886, 7073.5}, {22.308, 7900.7}, {20., 8925.099999999999}}",1.
"{{1.*^6, 435.07}, {960000., 436.76}, {800000., 442.2}, {666670., 453.22}, {640000., 456.44}, {600000., 459.96}, {500000., 471.62999999999994}, {480000., 474.09}, {400000., 489.78000000000003}, {400000., 489.97}, {333330., 509.34000000000003}, {300000., 519.95}, {250000., 544.86}, {240000., 548.6899999999999}, {200000., 580.4200000000001}, {200000., 580.81}, {166670., 617.72}, {160000., 630.79}, {150000., 653.69}, {125000., 725.93}, {120000., 737.5}, {100000., 839.55}, {85714., 957.96}, {80000., 1012.5}, {71429., 1109.5}, {66667., 1174.2}, {60000., 1292.7}, {53333., 1424.1000000000001}, {46154., 1725.4}, {41667., 1842.6000000000001}, {37500., 1952.8000000000002}, {33333., 2067.2000000000003}, {30000., 2160.6000000000004}, {27273., 2243.6}, {24000., 2366.7000000000003}, {21818., 2460.1}, {19231., 2573.1000000000004}, {17647., 2648.3}, {15790., 2737.4}, {14118., 2819.3}, {12632., 2763.2000000000003}, {11364., 2803.1}, {10000., 2872.9}, {9230.8, 2862.7000000000003}, {8000., 2902.3999999999996}, {7352.9, 2926.4}, {6578.9, 3106.9}, {5952.4, 3090.1}, {5217.4, 3059.4}, {4687.5, 3042.4}, {4285.7, 3046.}, {3750., 3063.2}, {3409.1, 3082.3}, {3000., 3100.6}, {2727.3, 3126.9}, {2419.3, 3148.6}, {2205.9, 3137.9}, {1973.7, 3146.}, {1764.7, 3165.3999999999996}, {1579., 3191.2}, {1420.5, 3216.6}, {1271.2, 3244.5}, {1136.4, 3158.6}, {1024.6, 3177.5}, {914.63, 3065.7}, {821.92, 3068.1000000000004}, {735.29, 3074.6}, {659.34, 3087.2}, {590.55, 3093.6000000000004}, {530.97, 3245.}, {476.19, 3196.7}, {426.14, 3172.7}, {382.65, 3161.}, {342.86, 3165.}, {307.38, 3178.5}, {275.74, 3199.2999999999997}, {247.04, 3226.7}, {221.4, 3323.6}, {198.41, 3304.4}, {178.04, 3327.7}, {159.57, 3346.2}, {143.02, 3386.7999999999997}, {128.21, 3439.8}, {114.94, 3515.5}, {103.02, 3645.6}, {92.365, 3608.3}, {82.781, 3747.7999999999997}, {74.228, 3879.3}, {66.548, 4056.2999999999997}, {59.666, 4261.8}, {53.476, 4497.700000000001}, {47.954, 4774.}, {42.98, 5240.5}, {38.533, 5734.5}, {34.542, 6416.400000000001}, {30.966, 7076.9}, {27.757, 7913.099999999999}, {24.886, 8890.5}, {22.308, 9959.900000000001}, {20., 11290.}}",5.
"{{1.*^6, 435.27}, {960000., 436.78000000000003}, {800000., 442.13}, {666670., 453.18}, {640000., 456.37}, {600000., 460.09999999999997}, {500000., 471.78999999999996}, {480000., 474.02}, {400000., 489.6}, {400000., 489.76}, {333330., 509.36999999999995}, {300000., 519.77}, {250000., 544.8000000000001}, {240000., 548.41}, {200000., 580.11}, {200000., 580.11}, {166670., 617.13}, {160000., 630.26}, {150000., 653.14}, {125000., 720.14}, {120000., 736.2199999999999}, {100000., 838.43}, {85714., 957.4399999999999}, {80000., 1012.1}, {71429., 1109.3000000000002}, {66667., 1174.1}, {60000., 1293.}, {53333., 1424.8000000000002}, {46154., 1726.7}, {41667., 1839.6}, {37500., 1955.}, {33333., 2069.9}, {30000., 2163.3}, {27273., 2246.3}, {24000., 2369.1}, {21818., 2462.4}, {19231., 2574.7999999999997}, {17647., 2649.5}, {15790., 2738.7000000000003}, {14118., 2734.6}, {12632., 2756.4}, {11364., 2798.4}, {10000., 2861.8}, {9230.8, 2851.2999999999997}, {8000., 2887.}, {7352.9, 2909.1}, {6578.9, 3084.}, {5952.4, 3064.7}, {5217.4, 3033.9}, {4687.5, 3013.9}, {4285.7, 3017.2999999999997}, {3750., 3035.1}, {3409.1, 3054.2000000000003}, {3000., 3075.1}, {2727.3, 3102.}, {2419.3, 3120.6000000000004}, {2205.9, 3114.6}, {1973.7, 3124.4}, {1764.7, 3146.5}, {1579., 3173.7}, {1420.5, 3203.7}, {1271.2, 3232.}, {1136.4, 3146.6}, {1024.6, 3167.2}, {914.63, 3055.6}, {821.92, 3059.7000000000003}, {735.29, 3066.}, {659.34, 3078.4}, {590.55, 3086.4}, {530.97, 3236.2000000000003}, {476.19, 3189.5}, {426.14, 3166.4}, {382.65, 3159.1}, {342.86, 3165.5}, {307.38, 3177.3999999999996}, {275.74, 3202.5}, {247.04, 3233.3}, {221.4, 3332.}, {198.41, 3319.9}, {178.04, 3343.9}, {159.57, 3381.8}, {143.02, 3426.1}, {128.21, 3488.}, {114.94, 3558.6}, {103.02, 3717.8}, {92.365, 3699.8}, {82.781, 3836.7000000000003}, {74.228, 4019.5}, {66.548, 4222.5}, {59.666, 4457.4}, {53.476, 4706.400000000001}, {47.954, 5084.200000000001}, {42.98, 5539.400000000001}, {38.533, 6099.5}, {34.542, 6859.7}, {30.966, 7648.7}, {27.757, 8498.4}, {24.886, 9550.9}, {22.308, 10681.}, {20., 12105.}}",9.
"{{1.*^6, 435.35999999999996}, {960000., 437.22}, {800000., 442.36}, {666670., 453.32}, {640000., 456.38}, {600000., 460.04}, {500000., 471.9}, {480000., 474.55999999999995}, {400000., 489.43000000000006}, {400000., 489.58}, {333330., 509.37999999999994}, {300000., 519.4300000000001}, {250000., 544.64}, {240000., 548.02}, {200000., 579.92}, {200000., 579.81}, {166670., 616.4599999999999}, {160000., 629.58}, {150000., 652.27}, {125000., 722.29}, {120000., 735.75}, {100000., 837.8499999999999}, {85714., 956.9200000000001}, {80000., 1011.6999999999999}, {71429., 1109.2}, {66667., 1173.9}, {60000., 1293.3000000000002}, {53333., 1425.1}, {46154., 1727.8}, {41667., 1840.3}, {37500., 1956.8000000000002}, {33333., 2072.2}, {30000., 2165.4}, {27273., 2249.4}, {24000., 2372.}, {21818., 2465.3}, {19231., 2577.7}, {17647., 2652.3}, {15790., 2735.8}, {14118., 2819.7000000000003}, {12632., 2756.3}, {11364., 2793.8}, {10000., 2858.9}, {9230.8, 2846.1}, {8000., 2879.1}, {7352.9, 2899.7999999999997}, {6578.9, 3069.1}, {5952.4, 3046.9}, {5217.4, 3012.3}, {4687.5, 2990.1}, {4285.7, 2990.}, {3750., 3005.1}, {3409.1, 3022.9}, {3000., 3041.3999999999996}, {2727.3, 3067.7000000000003}, {2419.3, 3080.6}, {2205.9, 3076.2000000000003}, {1973.7, 3087.7}, {1764.7, 3111.3999999999996}, {1579., 3141.4}, {1420.5, 3171.1}, {1271.2, 3202.3}, {1136.4, 3122.4}, {1024.6, 3145.2}, {914.63, 3034.6}, {821.92, 3039.8999999999996}, {735.29, 3049.9}, {659.34, 3064.}, {590.55, 3266.3999999999996}, {530.97, 3220.9}, {476.19, 3175.9}, {426.14, 3158.5}, {382.65, 3154.6}, {342.86, 3159.8}, {307.38, 3180.2999999999997}, {275.74, 3205.8999999999996}, {247.04, 3242.5}, {221.4, 3328.3999999999996}, {198.41, 3335.8}, {178.04, 3362.8}, {159.57, 3405.9}, {143.02, 3468.9}, {128.21, 3536.9}, {114.94, 3628.6}, {103.02, 3805.0999999999995}, {92.365, 3792.8}, {82.781, 3952.5}, {74.228, 4170.799999999999}, {66.548, 4392.8}, {59.666, 4655.3}, {53.476, 4983.5}, {47.954, 5349.7}, {42.98, 5841.099999999999}, {38.533, 6481.5}, {34.542, 7310.700000000001}, {30.966, 8136.5}, {27.757, 9003.}, {24.886, 10063.}, {22.308, 11279.}, {20., 12649.}}",16.
"{{1.*^6, 435.13}, {960000., 437.05}, {800000., 442.08}, {666670., 453.}, {640000., 456.27000000000004}, {600000., 459.83}, {500000., 471.21}, {480000., 473.61999999999995}, {400000., 488.53999999999996}, {400000., 488.85}, {333330., 508.21000000000004}, {300000., 518.3599999999999}, {250000., 542.93}, {240000., 546.1}, {200000., 578.4699999999999}, {200000., 578.4300000000001}, {166670., 615.11}, {160000., 628.14}, {150000., 651.0500000000001}, {125000., 711.8}, {120000., 734.13}, {100000., 837.0799999999999}, {85714., 956.24}, {80000., 1011.3000000000001}, {71429., 1109.}, {66667., 1174.1}, {60000., 1293.8}, {53333., 1426.2}, {46154., 1729.8}, {41667., 1850.3999999999999}, {37500., 1960.6000000000001}, {33333., 2077.1000000000004}, {30000., 2170.8}, {27273., 2254.8}, {24000., 2378.7000000000003}, {21818., 2471.2999999999997}, {19231., 2582.7000000000003}, {17647., 2657.2}, {15790., 2745.5}, {14118., 2821.6}, {12632., 2760.2}, {11364., 2800.8}, {10000., 2859.4}, {9230.8, 2845.7}, {8000., 2876.2000000000003}, {7352.9, 2895.}, {6578.9, 3061.2000000000003}, {5952.4, 3036.6}, {5217.4, 2995.9}, {4687.5, 2973.5}, {4285.7, 2970.4}, {3750., 2980.3}, {3409.1, 2994.2}, {3000., 3006.5}, {2727.3, 3028.1}, {2419.3, 3028.8}, {2205.9, 3022.7}, {1973.7, 3029.1}, {1764.7, 3048.2999999999997}, {1579., 3072.}, {1420.5, 3099.2999999999997}, {1271.2, 3030.7}, {1136.4, 3036.9}, {1024.6, 3058.}, {914.63, 2947.}, {821.92, 2951.}, {735.29, 2962.6}, {659.34, 2979.2}, {590.55, 3162.5}, {530.97, 3116.7}, {476.19, 3085.7}, {426.14, 3073.}, {382.65, 3077.5}, {342.86, 3093.1}, {307.38, 3122.2}, {275.74, 3157.2}, {247.04, 3313.9}, {221.4, 3290.}, {198.41, 3322.}, {178.04, 3369.1}, {159.57, 3436.1000000000004}, {143.02, 3510.4}, {128.21, 3620.3}, {114.94, 3743.2000000000003}, {103.02, 3911.4000000000005}, {92.365, 3981.7}, {82.781, 4180.}, {74.228, 4451.1}, {66.548, 4736.3}, {59.666, 5063.900000000001}, {53.476, 5438.8}, {47.954, 5901.2}, {42.98, 6549.1}, {38.533, 7167.4}, {34.542, 7747.1}, {30.966, 8450.2}, {27.757, 9221.800000000001}, {24.886, 10061.}, {22.308, 10947.}, {20., 11840.}}",60.
"{{1.*^6, 434.2}, {960000., 435.81}, {800000., 441.}, {666670., 452.07000000000005}, {640000., 455.33000000000004}, {600000., 458.71999999999997}, {500000., 470.06}, {480000., 472.65000000000003}, {400000., 487.99}, {400000., 488.05999999999995}, {333330., 507.39000000000004}, {300000., 517.54}, {250000., 542.52}, {240000., 545.77}, {200000., 577.8199999999999}, {200000., 577.27}, {166670., 614.22}, {160000., 627.18}, {150000., 649.84}, {125000., 718.78}, {120000., 733.39}, {100000., 835.9599999999999}, {85714., 955.09}, {80000., 1010.1}, {71429., 1107.8}, {66667., 1173.}, {60000., 1292.4}, {53333., 1425.3}, {46154., 1729.4}, {41667., 1844.1000000000001}, {37500., 1959.9999999999998}, {33333., 2075.8999999999996}, {30000., 2170.4}, {27273., 2255.2}, {24000., 2378.2999999999997}, {21818., 2471.2999999999997}, {19231., 2584.}, {17647., 2658.5}, {15790., 2746.2999999999997}, {14118., 2738.2999999999997}, {12632., 2758.9}, {11364., 2797.5}, {10000., 2859.}, {9230.8, 2845.7}, {8000., 2876.6000000000004}, {7352.9, 2895.7}, {6578.9, 3058.8999999999996}, {5952.4, 3034.2000000000003}, {5217.4, 2994.1}, {4687.5, 2970.1}, {4285.7, 2968.2000000000003}, {3750., 2978.4}, {3409.1, 2992.7999999999997}, {3000., 3005.4}, {2727.3, 3026.6}, {2419.3, 3022.3}, {2205.9, 3016.8}, {1973.7, 3024.3}, {1764.7, 3043.1}, {1579., 3068.4}, {1420.5, 3093.8999999999996}, {1271.2, 3020.8}, {1136.4, 3027.}, {1024.6, 3049.2999999999997}, {914.63, 2936.2}, {821.92, 2942.4}, {735.29, 2952.7}, {659.34, 2970.5}, {590.55, 3146.6}, {530.97, 3098.5}, {476.19, 3071.6}, {426.14, 3062.6000000000004}, {382.65, 3067.2999999999997}, {342.86, 3090.3}, {307.38, 3119.6}, {275.74, 3162.7}, {247.04, 3289.7999999999997}, {221.4, 3284.2999999999997}, {198.41, 3321.1}, {178.04, 3378.1000000000004}, {159.57, 3464.7}, {143.02, 3545.3}, {128.21, 3664.1000000000004}, {114.94, 3830.9}, {103.02, 3909.7999999999997}, {92.365, 3995.3999999999996}, {82.781, 4173.7}, {74.228, 4442.}, {66.548, 4687.400000000001}, {59.666, 4953.2}, {53.476, 5312.2}, {47.954, 5721.3}, {42.98, 6122.7}, {38.533, 6538.7}, {34.542, 6932.900000000001}, {30.966, 7401.}, {27.757, 7888.700000000001}, {24.886, 8493.1}, {22.308, 9029.9}, {20., 9564.199999999999}}",140.
"{{1.*^6, 432.82}, {960000., 434.53999999999996}, {800000., 440.08}, {666670., 451.11}, {640000., 454.34999999999997}, {600000., 457.86}, {500000., 469.4}, {480000., 472.03}, {400000., 486.81}, {400000., 487.06999999999994}, {333330., 506.59999999999997}, {300000., 516.53}, {250000., 541.53}, {240000., 544.8299999999999}, {200000., 576.45}, {200000., 576.5899999999999}, {166670., 613.44}, {160000., 625.49}, {150000., 649.03}, {125000., 715.89}, {120000., 732.4699999999999}, {100000., 834.63}, {85714., 954.2900000000001}, {80000., 1009.2}, {71429., 1107.}, {66667., 1172.}, {60000., 1291.9}, {53333., 1424.5}, {46154., 1728.8000000000002}, {41667., 1847.5}, {37500., 1959.8999999999999}, {33333., 2076.2999999999997}, {30000., 2170.2}, {27273., 2254.9}, {24000., 2378.7000000000003}, {21818., 2471.9}, {19231., 2584.2999999999997}, {17647., 2659.}, {15790., 2745.6}, {14118., 2824.8}, {12632., 2760.3}, {11364., 2946.4}, {10000., 2860.4}, {9230.8, 2846.4}, {8000., 2877.}, {7352.9, 2896.}, {6578.9, 3059.}, {5952.4, 3034.3}, {5217.4, 2996.5}, {4687.5, 2971.6}, {4285.7, 2968.3999999999996}, {3750., 2978.}, {3409.1, 2992.3}, {3000., 3004.7000000000003}, {2727.3, 3026.2000000000003}, {2419.3, 3021.7}, {2205.9, 3016.2}, {1973.7, 3023.}, {1764.7, 3043.5}, {1579., 3067.2999999999997}, {1420.5, 3095.8}, {1271.2, 3117.2}, {1136.4, 3027.3}, {1024.6, 3048.9}, {914.63, 2935.9}, {821.92, 2941.3}, {735.29, 2954.1}, {659.34, 2972.1}, {590.55, 3143.4}, {530.97, 3097.5}, {476.19, 3072.1000000000004}, {426.14, 3064.4}, {382.65, 3073.5}, {342.86, 3093.}, {307.38, 3128.}, {275.74, 3169.9}, {247.04, 3288.6}, {221.4, 3285.9}, {198.41, 3329.6000000000004}, {178.04, 3395.8}, {159.57, 3467.}, {143.02, 3560.7999999999997}, {128.21, 3677.}, {114.94, 3804.7999999999997}, {103.02, 3927.1}, {92.365, 3984.5}, {82.781, 4155.4}, {74.228, 4384.}, {66.548, 4590.9}, {59.666, 4823.4}, {53.476, 5230.1}, {47.954, 5440.5}, {42.98, 5690.400000000001}, {38.533, 5964.8}, {34.542, 6268.799999999999}, {30.966, 6620.9}, {27.757, 6992.}, {24.886, 7347.599999999999}, {22.308, 7719.1}, {20., 8071.4}}",220.
"{{1.*^6, 432.93}, {960000., 434.69}, {800000., 440.06}, {666670., 451.01}, {640000., 454.17}, {600000., 457.87}, {500000., 469.49}, {480000., 471.83000000000004}, {400000., 486.81}, {400000., 486.96000000000004}, {333330., 506.55999999999995}, {300000., 516.44}, {250000., 541.22}, {240000., 544.57}, {200000., 576.37}, {200000., 576.17}, {166670., 613.29}, {160000., 626.38}, {150000., 648.96}, {125000., 715.23}, {120000., 732.4599999999999}, {100000., 834.87}, {85714., 954.3900000000001}, {80000., 1009.5000000000001}, {71429., 1107.3000000000002}, {66667., 1172.8}, {60000., 1292.5}, {53333., 1568.5}, {46154., 1729.6}, {41667., 1843.8}, {37500., 1961.2999999999997}, {33333., 2077.5}, {30000., 2172.1}, {27273., 2255.9}, {24000., 2380.2000000000003}, {21818., 2473.3}, {19231., 2585.}, {17647., 2659.5}, {15790., 2746.9}, {14118., 2823.7000000000003}, {12632., 2760.6000000000004}, {11364., 2797.1000000000004}, {10000., 2860.1}, {9230.8, 2846.8}, {8000., 2877.}, {7352.9, 2895.7999999999997}, {6578.9, 3060.5}, {5952.4, 3035.7000000000003}, {5217.4, 2995.2000000000003}, {4687.5, 2970.7000000000003}, {4285.7, 2968.7999999999997}, {3750., 2978.2999999999997}, {3409.1, 2991.7999999999997}, {3000., 3004.1}, {2727.3, 3025.1}, {2419.3, 3020.8}, {2205.9, 3015.7}, {1973.7, 3023.}, {1764.7, 3041.6}, {1579., 3066.2}, {1420.5, 3089.1}, {1271.2, 3018.3999999999996}, {1136.4, 3022.6}, {1024.6, 3045.2999999999997}, {914.63, 2936.2}, {821.92, 2942.6000000000004}, {735.29, 2953.7999999999997}, {659.34, 2970.7000000000003}, {590.55, 3140.4}, {530.97, 3095.8}, {476.19, 3071.1}, {426.14, 3063.2}, {382.65, 3069.4}, {342.86, 3093.}, {307.38, 3126.7}, {275.74, 3169.1000000000004}, {247.04, 3275.8}, {221.4, 3276.5}, {198.41, 3332.4}, {178.04, 3371.7999999999997}, {159.57, 3456.4}, {143.02, 3553.6}, {128.21, 3662.7000000000003}, {114.94, 3759.8999999999996}, {103.02, 3877.3}, {92.365, 3931.4}, {82.781, 4087.5}, {74.228, 4282.9}, {66.548, 4484.5}, {59.666, 4754.5}, {53.476, 5016.6}, {47.954, 5187.}, {42.98, 5385.2}, {38.533, 5573.5}, {34.542, 5849.4}, {30.966, 6113.2}, {27.757, 6394.099999999999}, {24.886, 6704.099999999999}, {22.308, 6943.599999999999}, {20., 7214.2}}",300.
"{{1.*^6, 434.47999999999996}, {960000., 435.99}, {800000., 441.15000000000003}, {666670., 452.13}, {640000., 455.17}, {600000., 458.78}, {500000., 470.2}, {480000., 472.44999999999993}, {400000., 487.83}, {400000., 487.67}, {333330., 506.9200000000001}, {300000., 517.2}, {250000., 541.85}, {240000., 545.09}, {200000., 576.7800000000001}, {200000., 576.88}, {166670., 613.92}, {160000., 626.45}, {150000., 649.39}, {125000., 715.73}, {120000., 732.5899999999999}, {100000., 835.25}, {85714., 955.01}, {80000., 1009.8}, {71429., 1107.6}, {66667., 1173.}, {60000., 1292.6000000000001}, {53333., 1569.}, {46154., 1729.9}, {41667., 1844.1999999999998}, {37500., 1960.9}, {33333., 2076.9}, {30000., 2170.9}, {27273., 2255.}, {24000., 2379.7}, {21818., 2473.3}, {19231., 2586.2}, {17647., 2660.7000000000003}, {15790., 2748.4}, {14118., 2740.9}, {12632., 2760.5}, {11364., 2796.4}, {10000., 2862.5}, {9230.8, 2847.4}, {8000., 2878.1}, {7352.9, 2896.9}, {6578.9, 3060.1}, {5952.4, 3034.7999999999997}, {5217.4, 2996.2000000000003}, {4687.5, 2971.9}, {4285.7, 2968.9}, {3750., 2978.5}, {3409.1, 2993.4}, {3000., 3006.2}, {2727.3, 3027.4}, {2419.3, 3019.4}, {2205.9, 3015.4}, {1973.7, 3022.7}, {1764.7, 3041.7}, {1579., 3067.9}, {1420.5, 3095.4}, {1271.2, 3118.5}, {1136.4, 3023.2000000000003}, {1024.6, 3045.5}, {914.63, 2935.6}, {821.92, 2939.6}, {735.29, 2953.7}, {659.34, 2971.2}, {590.55, 3137.4}, {530.97, 3092.7}, {476.19, 3068.7}, {426.14, 3061.3}, {382.65, 3071.}, {342.86, 3089.6000000000004}, {307.38, 3122.9}, {275.74, 3163.3}, {247.04, 3257.}, {221.4, 3269.8}, {198.41, 3309.2000000000003}, {178.04, 3364.5}, {159.57, 3432.1000000000004}, {143.02, 3517.2}, {128.21, 3623.2000000000003}, {114.94, 3704.3}, {103.02, 3802.7}, {92.365, 3842.2}, {82.781, 3980.7}, {74.228, 4164.}, {66.548, 4328.5}, {59.666, 4605.5}, {53.476, 4792.2}, {47.954, 4922.9}, {42.98, 5083.299999999999}, {38.533, 5276.900000000001}, {34.542, 5490.7}, {30.966, 5711.3}, {27.757, 5926.5}, {24.886, 6201.900000000001}, {22.308, 6406.599999999999}, {20., 6614.2}}",380.
"{{1.*^6, 433.82}, {960000., 436.72}, {800000., 440.61}, {666670., 451.52}, {640000., 454.57}, {600000., 458.26}, {500000., 469.70000000000005}, {480000., 471.97999999999996}, {400000., 487.19000000000005}, {400000., 487.21000000000004}, {333330., 506.53999999999996}, {300000., 516.64}, {250000., 541.5}, {240000., 544.8000000000001}, {200000., 576.61}, {200000., 576.34}, {166670., 613.19}, {160000., 626.1600000000001}, {150000., 648.93}, {125000., 719.7}, {120000., 733.0600000000001}, {100000., 835.27}, {85714., 954.4499999999999}, {80000., 1009.3000000000001}, {71429., 1107.3999999999999}, {66667., 1172.8}, {60000., 1292.3}, {53333., 1425.3}, {46154., 1729.6999999999998}, {41667., 1850.}, {37500., 1960.8000000000002}, {33333., 2077.2999999999997}, {30000., 2171.7999999999997}, {27273., 2255.}, {24000., 2380.3}, {21818., 2473.3}, {19231., 2585.7}, {17647., 2660.5}, {15790., 2748.1}, {14118., 2742.1}, {12632., 2893.5}, {11364., 2799.7000000000003}, {10000., 2862.4}, {9230.8, 2847.8}, {8000., 2878.2}, {7352.9, 2897.2}, {6578.9, 3060.6}, {5952.4, 3034.9}, {5217.4, 2997.2}, {4687.5, 2970.8}, {4285.7, 2969.}, {3750., 2978.8}, {3409.1, 2992.6000000000004}, {3000., 3005.7000000000003}, {2727.3, 3026.9}, {2419.3, 3019.6000000000004}, {2205.9, 3015.9}, {1973.7, 3022.7}, {1764.7, 3042.1}, {1579., 3067.8}, {1420.5, 3092.5}, {1271.2, 3013.4}, {1136.4, 3021.7}, {1024.6, 3045.1000000000004}, {914.63, 2934.}, {821.92, 2939.8}, {735.29, 2953.}, {659.34, 2971.1}, {590.55, 3132.7000000000003}, {530.97, 3089.4}, {476.19, 3064.5}, {426.14, 3056.2}, {382.65, 3059.2}, {342.86, 3083.7}, {307.38, 3118.2999999999997}, {275.74, 3155.6000000000004}, {247.04, 3240.3}, {221.4, 3247.7999999999997}, {198.41, 3282.2000000000003}, {178.04, 3336.4}, {159.57, 3412.}, {143.02, 3495.4}, {128.21, 3573.4}, {114.94, 3630.}, {103.02, 3757.2000000000003}, {92.365, 3748.4999999999995}, {82.781, 3867.7}, {74.228, 4036.3999999999996}, {66.548, 4183.3}, {59.666, 4463.}, {53.476, 4564.1}, {47.954, 4647.400000000001}, {42.98, 4823.}, {38.533, 4931.3}, {34.542, 5175.8}, {30.966, 5348.9}, {27.757, 5563.5}, {24.886, 5799.8}, {22.308, 5950.5}, {20., 6115.5}}",460.
"{{1.*^6, 433.99}, {960000., 435.91}, {800000., 440.9}, {666670., 451.73}, {640000., 454.86}, {600000., 458.59000000000003}, {500000., 469.96999999999997}, {480000., 472.26}, {400000., 487.58}, {400000., 487.4}, {333330., 506.58000000000004}, {300000., 516.69}, {250000., 541.9100000000001}, {240000., 544.89}, {200000., 576.6800000000001}, {200000., 576.51}, {166670., 613.36}, {160000., 626.18}, {150000., 649.36}, {125000., 721.5}, {120000., 732.88}, {100000., 835.47}, {85714., 954.99}, {80000., 1010.1}, {71429., 1107.9}, {66667., 1173.3999999999999}, {60000., 1293.2}, {53333., 1569.4}, {46154., 1730.8}, {41667., 1850.7}, {37500., 1962.2}, {33333., 2079.1}, {30000., 2173.}, {27273., 2257.}, {24000., 2381.3}, {21818., 2474.4}, {19231., 2586.2}, {17647., 2660.7000000000003}, {15790., 2747.2999999999997}, {14118., 2743.3999999999996}, {12632., 2761.7000000000003}, {11364., 2792.2}, {10000., 2863.2999999999997}, {9230.8, 2848.3}, {8000., 2878.7}, {7352.9, 2897.2}, {6578.9, 3061.6}, {5952.4, 3036.}, {5217.4, 2993.8}, {4687.5, 2972.5}, {4285.7, 2969.5}, {3750., 2979.2999999999997}, {3409.1, 2993.4}, {3000., 3005.6}, {2727.3, 3026.6}, {2419.3, 3020.6}, {2205.9, 3015.1}, {1973.7, 3022.7999999999997}, {1764.7, 3042.6}, {1579., 3066.7000000000003}, {1420.5, 3090.}, {1271.2, 3013.2999999999997}, {1136.4, 3022.5}, {1024.6, 3043.3}, {914.63, 2934.7999999999997}, {821.92, 2939.4}, {735.29, 2951.1}, {659.34, 2967.5}, {590.55, 3133.}, {530.97, 3086.3}, {476.19, 3061.7999999999997}, {426.14, 3053.1000000000004}, {382.65, 3061.9}, {342.86, 3079.}, {307.38, 3105.4}, {275.74, 3144.}, {247.04, 3220.3}, {221.4, 3227.}, {198.41, 3252.2}, {178.04, 3308.6}, {159.57, 3361.9}, {143.02, 3431.9}, {128.21, 3513.9}, {114.94, 3548.2999999999997}, {103.02, 3659.5}, {92.365, 3649.3999999999996}, {82.781, 3753.3}, {74.228, 3949.3999999999996}, {66.548, 4106.2}, {59.666, 4261.8}, {53.476, 4352.4}, {47.954, 4433.3}, {42.98, 4568.1}, {38.533, 4718.8}, {34.542, 4900.6}, {30.966, 5054.5}, {27.757, 5243.5}, {24.886, 5439.299999999999}, {22.308, 5578.900000000001}, {20., 5697.3}}",540.
"{{1.*^6, 433.8}, {960000., 435.33}, {800000., 440.67}, {666670., 451.54}, {640000., 454.73}, {600000., 458.21999999999997}, {500000., 469.70000000000005}, {480000., 472.11}, {400000., 487.16999999999996}, {400000., 487.19000000000005}, {333330., 506.53000000000003}, {300000., 516.4799999999999}, {250000., 541.1500000000001}, {240000., 544.51}, {200000., 575.64}, {200000., 576.16}, {166670., 612.96}, {160000., 626.03}, {150000., 648.73}, {125000., 709.35}, {120000., 732.14}, {100000., 834.9699999999999}, {85714., 954.24}, {80000., 1009.2}, {71429., 1107.1000000000001}, {66667., 1172.5}, {60000., 1292.3}, {53333., 1568.4}, {46154., 1729.6}, {41667., 1848.1000000000001}, {37500., 1961.1000000000001}, {33333., 2077.9}, {30000., 2171.6}, {27273., 2255.8}, {24000., 2380.9}, {21818., 2474.5}, {19231., 2586.7000000000003}, {17647., 2661.4}, {15790., 2748.3}, {14118., 2742.2}, {12632., 2761.9}, {11364., 2799.8}, {10000., 2860.7}, {9230.8, 2848.5}, {8000., 2879.2000000000003}, {7352.9, 2898.1000000000004}, {6578.9, 3061.}, {5952.4, 3035.2}, {5217.4, 2997.1}, {4687.5, 2971.6}, {4285.7, 2969.7000000000003}, {3750., 2980.3}, {3409.1, 2994.2}, {3000., 3006.9}, {2727.3, 3028.9}, {2419.3, 3019.5}, {2205.9, 3015.7999999999997}, {1973.7, 3023.1}, {1764.7, 3043.3}, {1579., 3067.4}, {1420.5, 3092.}, {1271.2, 3011.4}, {1136.4, 3022.}, {1024.6, 3045.2999999999997}, {914.63, 2932.5}, {821.92, 2937.3999999999996}, {735.29, 2950.6}, {659.34, 2967.9}, {590.55, 3123.9}, {530.97, 3082.3}, {476.19, 3055.1}, {426.14, 3048.6}, {382.65, 3052.9}, {342.86, 3073.}, {307.38, 3096.5}, {275.74, 3132.1}, {247.04, 3195.6}, {221.4, 3197.3}, {198.41, 3227.1000000000004}, {178.04, 3277.}, {159.57, 3326.2}, {143.02, 3388.9}, {128.21, 3437.4}, {114.94, 3481.3}, {103.02, 3557.5}, {92.365, 3547.8}, {82.781, 3643.2}, {74.228, 3779.3}, {66.548, 3987.9}, {59.666, 4108.900000000001}, {53.476, 4148.2}, {47.954, 4227.7}, {42.98, 4349.2}, {38.533, 4471.5}, {34.542, 4623.400000000001}, {30.966, 4776.5}, {27.757, 4920.2}, {24.886, 5090.2}, {22.308, 5234.5}, {20., 5356.2}}",620.
"{{1.*^6, 433.97}, {960000., 435.53999999999996}, {800000., 440.81}, {666670., 451.69}, {640000., 454.72}, {600000., 458.32}, {500000., 469.90999999999997}, {480000., 472.28000000000003}, {400000., 487.19000000000005}, {400000., 487.23999999999995}, {333330., 506.41}, {300000., 516.42}, {250000., 541.0699999999999}, {240000., 544.5}, {200000., 575.8199999999999}, {200000., 576.05}, {166670., 612.85}, {160000., 625.95}, {150000., 648.61}, {125000., 710.48}, {120000., 732.04}, {100000., 834.37}, {85714., 954.1099999999999}, {80000., 1009.2}, {71429., 1106.8999999999999}, {66667., 1172.1}, {60000., 1292.2}, {53333., 1425.1}, {46154., 1729.5}, {41667., 1849.2}, {37500., 1960.7}, {33333., 2077.4}, {30000., 2171.6}, {27273., 2256.4}, {24000., 2380.6}, {21818., 2474.5}, {19231., 2586.7000000000003}, {17647., 2661.7}, {15790., 2750.1}, {14118., 2742.}, {12632., 2895.6}, {11364., 2799.3}, {10000., 2862.5}, {9230.8, 2849.2000000000003}, {8000., 2879.6}, {7352.9, 2898.9}, {6578.9, 3061.6}, {5952.4, 3036.}, {5217.4, 2997.6}, {4687.5, 2972.}, {4285.7, 2970.4}, {3750., 2980.5}, {3409.1, 2995.1}, {3000., 3007.7}, {2727.3, 3028.9}, {2419.3, 3019.5}, {2205.9, 3015.9}, {1973.7, 3023.6000000000004}, {1764.7, 3044.2}, {1579., 3069.1}, {1420.5, 3091.8}, {1271.2, 3012.7000000000003}, {1136.4, 3021.2999999999997}, {1024.6, 3042.2000000000003}, {914.63, 2931.8}, {821.92, 2938.1}, {735.29, 2949.7}, {659.34, 2966.9}, {590.55, 3126.7}, {530.97, 3077.}, {476.19, 3051.3}, {426.14, 3042.9}, {382.65, 3046.2000000000003}, {342.86, 3061.7}, {307.38, 3088.2000000000003}, {275.74, 3119.3}, {247.04, 3172.}, {221.4, 3173.7999999999997}, {198.41, 3199.5}, {178.04, 3227.8}, {159.57, 3285.3999999999996}, {143.02, 3337.7000000000003}, {128.21, 3351.2000000000003}, {114.94, 3397.9}, {103.02, 3489.8}, {92.365, 3447.4}, {82.781, 3540.2999999999997}, {74.228, 3647.2}, {66.548, 3886.0999999999995}, {59.666, 3912.7000000000003}, {53.476, 3957.9}, {47.954, 4025.9000000000005}, {42.98, 4134.6}, {38.533, 4236.1}, {34.542, 4364.3}, {30.966, 4518.}, {27.757, 4643.4}, {24.886, 4794.9}, {22.308, 4923.3}, {20., 5076.7}}",700.
"{{1.*^6, 433.97999999999996}, {960000., 435.8}, {800000., 440.88}, {666670., 451.59}, {640000., 454.83000000000004}, {600000., 458.64}, {500000., 469.84}, {480000., 472.01}, {400000., 487.22999999999996}, {400000., 487.05999999999995}, {333330., 506.29}, {300000., 516.34}, {250000., 540.71}, {240000., 544.52}, {200000., 576.14}, {200000., 576.2}, {166670., 612.96}, {160000., 625.76}, {150000., 648.71}, {125000., 719.37}, {120000., 732.07}, {100000., 834.98}, {85714., 954.4499999999999}, {80000., 1009.5999999999999}, {71429., 1107.3999999999999}, {66667., 1172.8}, {60000., 1292.7}, {53333., 1568.8}, {46154., 1730.3}, {41667., 1848.6}, {37500., 1962.}, {33333., 2078.9}, {30000., 2173.}, {27273., 2257.7000000000003}, {24000., 2381.7000000000003}, {21818., 2475.5}, {19231., 2587.2999999999997}, {17647., 2661.2}, {15790., 2748.2000000000003}, {14118., 2742.9}, {12632., 2764.8999999999996}, {11364., 2803.8999999999996}, {10000., 2864.2000000000003}, {9230.8, 2849.7999999999997}, {8000., 2879.7999999999997}, {7352.9, 2899.}, {6578.9, 3062.6000000000004}, {5952.4, 3037.4}, {5217.4, 2997.3}, {4687.5, 2973.3}, {4285.7, 2971.1}, {3750., 2980.7}, {3409.1, 2994.7}, {3000., 3007.2000000000003}, {2727.3, 3028.9}, {2419.3, 3020.4}, {2205.9, 3016.7000000000003}, {1973.7, 3023.7999999999997}, {1764.7, 3043.7000000000003}, {1579., 3067.7000000000003}, {1420.5, 3098.}, {1271.2, 3011.3}, {1136.4, 3019.9}, {1024.6, 3044.4}, {914.63, 2930.7999999999997}, {821.92, 2937.9}, {735.29, 2948.7}, {659.34, 2964.9}, {590.55, 3124.1}, {530.97, 3072.2000000000003}, {476.19, 3046.1}, {426.14, 3036.6}, {382.65, 3039.6}, {342.86, 3051.9}, {307.38, 3075.9}, {275.74, 3108.3}, {247.04, 3151.7000000000003}, {221.4, 3145.5}, {198.41, 3178.1}, {178.04, 3191.}, {159.57, 3247.6}, {143.02, 3292.7}, {128.21, 3303.4}, {114.94, 3344.5}, {103.02, 3372.4}, {92.365, 3349.6}, {82.781, 3412.8}, {74.228, 3589.}, {66.548, 3724.7999999999997}, {59.666, 3733.2999999999997}, {53.476, 3765.9999999999995}, {47.954, 3832.7}, {42.98, 3923.4}, {38.533, 4009.1000000000004}, {34.542, 4132.099999999999}, {30.966, 4266.2}, {27.757, 4368.4}, {24.886, 4519.7}, {22.308, 4622.5}, {20., 4721.8}}",780.
"{{1.*^6, 433.96000000000004}, {960000., 435.82}, {800000., 440.88}, {666670., 451.81}, {640000., 454.75}, {600000., 458.63}, {500000., 469.80999999999995}, {480000., 472.44}, {400000., 487.39}, {400000., 487.1}, {333330., 506.08}, {300000., 516.34}, {250000., 540.9499999999999}, {240000., 543.7}, {200000., 575.74}, {200000., 575.98}, {166670., 612.63}, {160000., 625.47}, {150000., 648.49}, {125000., 719.66}, {120000., 731.87}, {100000., 834.62}, {85714., 954.0300000000001}, {80000., 1008.9999999999999}, {71429., 1107.1000000000001}, {66667., 1172.4}, {60000., 1292.4}, {53333., 1568.6}, {46154., 1729.8}, {41667., 1850.6}, {37500., 1961.6}, {33333., 2078.4}, {30000., 2172.5}, {27273., 2257.1}, {24000., 2381.}, {21818., 2474.7000000000003}, {19231., 2587.6}, {17647., 2662.1000000000004}, {15790., 2749.3}, {14118., 2828.4}, {12632., 2895.7}, {11364., 2805.6}, {10000., 3046.1}, {9230.8, 2850.}, {8000., 2880.5}, {7352.9, 2899.4}, {6578.9, 3062.3}, {5952.4, 3037.2999999999997}, {5217.4, 2997.9}, {4687.5, 2973.8999999999996}, {4285.7, 2971.2999999999997}, {3750., 2981.2}, {3409.1, 2995.7}, {3000., 3008.6000000000004}, {2727.3, 3029.9}, {2419.3, 3020.}, {2205.9, 3016.9}, {1973.7, 3024.5}, {1764.7, 3044.}, {1579., 3069.6}, {1420.5, 3092.2000000000003}, {1271.2, 3011.4}, {1136.4, 3017.8}, {1024.6, 3042.5}, {914.63, 2931.}, {821.92, 2937.1}, {735.29, 2947.7000000000003}, {659.34, 2965.7999999999997}, {590.55, 3118.1}, {530.97, 3067.4}, {476.19, 3046.3}, {426.14, 3034.1}, {382.65, 3033.8}, {342.86, 3047.9}, {307.38, 3072.6}, {275.74, 3095.4}, {247.04, 3134.8}, {221.4, 3134.3999999999996}, {198.41, 3156.4}, {178.04, 3164.4}, {159.57, 3207.}, {143.02, 3234.7}, {128.21, 3221.4}, {114.94, 3251.}, {103.02, 3293.6}, {92.365, 3249.8}, {82.781, 3321.6000000000004}, {74.228, 3389.2999999999997}, {66.548, 3572.6}, {59.666, 3573.2}, {53.476, 3596.7000000000003}, {47.954, 3630.7}, {42.98, 3720.8999999999996}, {38.533, 3774.5}, {34.542, 3907.8999999999996}, {30.966, 4036.3999999999996}, {27.757, 4122.599999999999}, {24.886, 4256.7}, {22.308, 4345.400000000001}, {20., 4434.799999999999}}",860.
"{{1.*^6, 433.84000000000003}, {960000., 435.46999999999997}, {800000., 440.72999999999996}, {666670., 451.46000000000004}, {640000., 454.86}, {600000., 458.26}, {500000., 469.39}, {480000., 471.99000000000007}, {400000., 486.92}, {400000., 486.99}, {333330., 505.89}, {300000., 516.0699999999999}, {250000., 541.01}, {240000., 544.18}, {200000., 575.8299999999999}, {200000., 575.51}, {166670., 612.21}, {160000., 625.2099999999999}, {150000., 648.02}, {125000., 719.8499999999999}, {120000., 731.27}, {100000., 833.98}, {85714., 953.4000000000001}, {80000., 1008.6}, {71429., 1106.5}, {66667., 1171.8}, {60000., 1291.7}, {53333., 1424.8000000000002}, {46154., 1729.}, {41667., 1849.5}, {37500., 1960.3999999999999}, {33333., 2077.2999999999997}, {30000., 2171.2000000000003}, {27273., 2256.}, {24000., 2381.2}, {21818., 2474.8}, {19231., 2587.5}, {17647., 2662.7}, {15790., 2750.9}, {14118., 2828.9}, {12632., 2762.6}, {11364., 2806.2000000000003}, {10000., 2864.1}, {9230.8, 2850.4}, {8000., 2881.1}, {7352.9, 2900.}, {6578.9, 3062.1}, {5952.4, 3037.1000000000004}, {5217.4, 2994.2}, {4687.5, 2973.8999999999996}, {4285.7, 2971.8}, {3750., 2982.}, {3409.1, 2997.1}, {3000., 3009.2}, {2727.3, 3030.6}, {2419.3, 3019.6000000000004}, {2205.9, 3016.7000000000003}, {1973.7, 3024.4}, {1764.7, 3044.7}, {1579., 3070.}, {1420.5, 3096.3}, {1271.2, 3009.6}, {1136.4, 3020.6}, {1024.6, 3041.2999999999997}, {914.63, 2929.9}, {821.92, 2936.5}, {735.29, 2947.8}, {659.34, 2964.1}, {590.55, 3114.}, {530.97, 3066.}, {476.19, 3041.6}, {426.14, 3029.8}, {382.65, 3030.3}, {342.86, 3041.}, {307.38, 3058.4}, {275.74, 3137.2}, {247.04, 3111.9}, {221.4, 3108.4}, {198.41, 3127.4}, {178.04, 3143.6000000000004}, {159.57, 3175.}, {143.02, 3205.8999999999996}, {128.21, 3176.}, {114.94, 3180.1}, {103.02, 3254.3999999999996}, {92.365, 3172.1}, {82.781, 3200.9}, {74.228, 3444.7}, {66.548, 3429.1}, {59.666, 3428.}, {53.476, 3431.}, {47.954, 3462.6}, {42.98, 3513.6}, {38.533, 3592.3}, {34.542, 3681.}, {30.966, 3798.9}, {27.757, 3860.9}, {24.886, 4006.1}, {22.308, 4099.6}, {20., 4163.8}}",940.
"{{1.*^6, 433.81}, {960000., 435.39}, {800000., 440.69}, {666670., 451.68}, {640000., 454.8}, {600000., 458.57}, {500000., 469.51}, {480000., 472.28000000000003}, {400000., 486.82}, {400000., 486.82}, {333330., 506.07}, {300000., 516.09}, {250000., 540.64}, {240000., 543.97}, {200000., 575.62}, {200000., 575.31}, {166670., 612.48}, {160000., 625.3299999999999}, {150000., 648.01}, {125000., 708.94}, {120000., 731.52}, {100000., 834.2800000000001}, {85714., 953.9}, {80000., 1008.9999999999999}, {71429., 1106.8999999999999}, {66667., 1172.6000000000001}, {60000., 1292.3}, {53333., 1568.4}, {46154., 1730.}, {41667., 1848.3999999999999}, {37500., 1961.7}, {33333., 2078.6}, {30000., 2173.2}, {27273., 2257.4}, {24000., 2381.7000000000003}, {21818., 2475.7}, {19231., 2588.4}, {17647., 2662.}, {15790., 2749.7000000000003}, {14118., 2828.}, {12632., 2765.}, {11364., 2801.8}, {10000., 2865.3}, {9230.8, 2850.9}, {8000., 2881.7000000000003}, {7352.9, 2900.1}, {6578.9, 3063.5}, {5952.4, 3038.3}, {5217.4, 2998.9}, {4687.5, 2974.}, {4285.7, 2972.2000000000003}, {3750., 2982.2}, {3409.1, 2996.4}, {3000., 3009.1}, {2727.3, 3030.4}, {2419.3, 3021.1}, {2205.9, 3017.}, {1973.7, 3024.6}, {1764.7, 3045.}, {1579., 3069.2000000000003}, {1420.5, 3096.7}, {1271.2, 3010.2}, {1136.4, 3018.5}, {1024.6, 3041.7}, {914.63, 2929.7}, {821.92, 2936.6}, {735.29, 2944.9}, {659.34, 2962.4}, {590.55, 3112.4}, {530.97, 3062.7000000000003}, {476.19, 3037.5}, {426.14, 3025.2}, {382.65, 3023.5}, {342.86, 3032.1}, {307.38, 3050.9}, {275.74, 3132.4}, {247.04, 3100.1}, {221.4, 3098.7000000000003}, {198.41, 3103.2999999999997}, {178.04, 3123.4}, {159.57, 3151.4}, {143.02, 3178.7000000000003}, {128.21, 3131.7}, {114.94, 3143.7}, {103.02, 3186.4}, {92.365, 3110.9}, {82.781, 3119.7}, {74.228, 3347.9}, {66.548, 3322.}, {59.666, 3306.8999999999996}, {53.476, 3295.4}, {47.954, 3292.5}, {42.98, 3355.1}, {38.533, 3407.5}, {34.542, 3489.5}, {30.966, 3581.8999999999996}, {27.757, 3636.2}, {24.886, 3781.1}, {22.308, 3826.8999999999996}, {20., 3915.5000000000005}}",1020.
"{{1.*^6, 433.52000000000004}, {960000., 436.52}, {800000., 440.62}, {666670., 451.67}, {640000., 454.90999999999997}, {600000., 458.48}, {500000., 469.80999999999995}, {480000., 472.02}, {400000., 486.75}, {400000., 486.90000000000003}, {333330., 506.07}, {300000., 515.93}, {250000., 540.37}, {240000., 543.7099999999999}, {200000., 575.44}, {200000., 575.29}, {166670., 612.28}, {160000., 625.1899999999999}, {150000., 648.}, {125000., 718.03}, {120000., 731.61}, {100000., 834.1700000000001}, {85714., 953.8100000000001}, {80000., 1008.7}, {71429., 1106.8}, {66667., 1172.4}, {60000., 1292.3}, {53333., 1568.4}, {46154., 1730.1000000000001}, {41667., 1845.}, {37500., 1962.}, {33333., 2079.1}, {30000., 2173.2999999999997}, {27273., 2257.5}, {24000., 2382.1}, {21818., 2475.6}, {19231., 2588.4}, {17647., 2663.1}, {15790., 2749.5}, {14118., 2828.4}, {12632., 2764.}, {11364., 2804.6}, {10000., 2865.8}, {9230.8, 2851.7}, {8000., 2881.3}, {7352.9, 2900.1}, {6578.9, 3064.}, {5952.4, 3038.3}, {5217.4, 2999.1}, {4687.5, 2975.8}, {4285.7, 2972.6}, {3750., 2982.6}, {3409.1, 2995.9}, {3000., 3009.4}, {2727.3, 3031.5}, {2419.3, 3020.6}, {2205.9, 3016.8}, {1973.7, 3023.7999999999997}, {1764.7, 3045.2999999999997}, {1579., 3068.8}, {1420.5, 3096.5}, {1271.2, 3010.7}, {1136.4, 3018.}, {1024.6, 3041.9}, {914.63, 2929.7999999999997}, {821.92, 2935.1}, {735.29, 2946.}, {659.34, 2960.}, {590.55, 3109.4}, {530.97, 3059.3}, {476.19, 3034.2000000000003}, {426.14, 3023.5}, {382.65, 3018.6}, {342.86, 3029.7}, {307.38, 3048.5}, {275.74, 3140.5}, {247.04, 3088.5}, {221.4, 3081.5}, {198.41, 3084.7}, {178.04, 3108.7}, {159.57, 3121.6}, {143.02, 3155.7000000000003}, {128.21, 3102.2}, {114.94, 3101.6}, {103.02, 3115.9}, {92.365, 3063.1}, {82.781, 3069.9}, {74.228, 3255.6}, {66.548, 3234.5}, {59.666, 3192.5}, {53.476, 3183.1}, {47.954, 3188.6}, {42.98, 3212.7999999999997}, {38.533, 3241.6}, {34.542, 3309.9}, {30.966, 3394.3}, {27.757, 3447.2}, {24.886, 3548.5}, {22.308, 3589.9}, {20., 3638.7999999999997}}",1100.


==> Plots/StripIrradR0temp.csv <==
"{1.*^6, -0.9539574990649008}","{960000., -0.9582232207393147}","{800000., -0.9678003168908682}","{666670., -0.968754381692705}","{640000., -0.9654707497809839}","{600000., -0.9580752335856391}","{500000., -0.9379688274098488}","{480000., -0.9316581918593515}","{400000., -0.9015310821698703}","{400000., -0.9012474227183581}","{333330., -0.8698038756352005}","{300000., -0.8470365499054704}","{250000., -0.8078548465888417}","{240000., -0.7956839352220959}","{200000., -0.7613001876564859}","{200000., -0.7615667800468227}","{166670., -0.7279296198413009}","{160000., -0.7256422600204305}","{150000., -0.7210443901839374}","{125000., -0.7070743403218587}","{120000., -0.7062707978245197}","{100000., -0.7208339712989299}","{85714., -0.7377293185196593}","{80000., -0.747532170813937}","{71429., -0.7697104817593516}","{66667., -0.7865252333908377}","{60000., -0.8147100491891981}","{53333., -0.8472585480089724}","{46154., -0.8911784334349331}","{41667., -0.9552619469466842}","{37500., -0.9682612979373733}","{33333., -0.9814089599174695}","{30000., -0.991447623591623}","{27273., -0.9961787888270376}","{24000., -1.0040756774221415}","{21818., -1.011333385614462}","{19231., -1.02129203602888}","{17647., -1.0254869182152395}","{15790., -1.0293393656209093}","{14118., -1.028368180604906}","{12632., -0.9834189761220447}","{11364., -0.9650041932658454}","{10000., -0.9432572477531499}","{9230.8, -0.9530674045799801}","{8000., -0.9164607646315697}","{7352.9, -0.8924911548190149}","{6578.9, -0.859107766163588}","{5952.4, -0.8413883487600532}","{5217.4, -0.795619922456465}","{4687.5, -0.7549583275859434}","{4285.7, -0.7249157147231599}","{3750., -0.6865078635389209}","{3409.1, -0.6631249013841073}","{3000., -0.6355120796651423}","{2727.3, -0.6182074186334005}","{2419.3, -0.6013372369979451}","{2205.9, -0.5919942757196783}","{1973.7, -0.5843317054959515}","{1764.7, -0.5808482425816541}","{1579., -0.5832576048731037}","{1420.5, -0.5835173477604364}","{1271.2, -0.5915142857060293}","{1136.4, -0.6048004591355877}","{1024.6, -0.6203028690998614}","{914.63, -0.6404833022764853}","{821.92, -0.6608702722594517}","{735.29, -0.6847136821757897}","{659.34, -0.7101208309988744}","{590.55, -0.7383180253989047}","{530.97, -0.765487622924121}","{476.19, -0.794526946683504}","{426.14, -0.8241543398206709}","{382.65, -0.8485581888837864}","{342.86, -0.8721922922794028}","{307.38, -0.895685662063491}","{275.74, -0.9197810653967579}","{247.04, -0.9448335190126913}","{221.4, -0.9691813239344902}","{198.41, -0.9916506601227092}","{178.04, -1.0128617962437942}","{159.57, -1.034285940011621}","{143.02, -1.0538327008155546}","{128.21, -1.0322210965956846}","{114.94, -1.045421240273077}","{103.02, -1.06267867381201}","{92.365, -1.0937675863807257}","{82.781, -1.1029476377609264}","{74.228, -1.1100760363535456}","{66.548, -1.1153663460165952}","{59.666, -1.1169655966941314}","{53.476, -1.0860410306791224}","{47.954, -1.0767058945679866}","{42.98, -1.0719281075683593}","{38.533, -1.0655423717658292}","{34.542, -1.0574095311498015}","{30.966, -1.0473219145442119}","{27.757, -1.0340083136384162}","{24.886, -1.0209141209845511}","{22.308, -1.0053629138029037}","{20., -0.954430304258218}"
"{1.*^6, -0.9603950717611587}","{960000., -0.9650276655522486}","{800000., -0.9750687673447769}","{666670., -0.9771742804229959}","{640000., -0.9736905272808636}","{600000., -0.9670201311350771}","{500000., -0.9474541101193118}","{480000., -0.9411923635422825}","{400000., -0.9105158140836}","{400000., -0.9109179434911487}","{333330., -0.8783538209304037}","{300000., -0.8549399997176119}","{250000., -0.8148278225400994}","{240000., -0.8014781587763904}","{200000., -0.7657520819410837}","{200000., -0.7657528936196651}","{166670., -0.7303965620369887}","{160000., -0.7277630885893929}","{150000., -0.7231044271999204}","{125000., -0.7088015507897312}","{120000., -0.7081490732350795}","{100000., -0.7240571195827102}","{85714., -0.7428806153253028}","{80000., -0.7539610932329329}","{71429., -0.7788151903088194}","{66667., -0.7976646701651013}","{60000., -0.8295600570136065}","{53333., -0.8668534382050479}","{46154., -0.9179664811230113}","{41667., -0.985077308634204}","{37500., -1.0057465077422103}","{33333., -1.0281128023411772}","{30000., -1.047033817886989}","{27273., -1.0606384921149454}","{24000., -1.0808672129807817}","{21818., -1.0971178985914314}","{19231., -1.1191852267301718}","{17647., -1.1321525357658537}","{15790., -1.1479734020308676}","{14118., -1.1599972734826833}","{12632., -1.1296907920009869}","{11364., -1.1212987705279416}","{10000., -1.1175288442302076}","{9230.8, -1.1439067109964245}","{8000., -1.1242973446600784}","{7352.9, -1.1097606690451325}","{6578.9, -1.083119389172139}","{5952.4, -1.0568963919552747}","{5217.4, -1.0153416431800542}","{4687.5, -0.976635826869613}","{4285.7, -0.9480118349866656}","{3750., -0.9073919863478133}","{3409.1, -0.8788047900593192}","{3000., -0.8399299390781191}","{2727.3, -0.8125641824807034}","{2419.3, -0.7810682814253531}","{2205.9, -0.7577336907486715}","{1973.7, -0.7243525776167683}","{1764.7, -0.6962696412844519}","{1579., -0.6789540258855595}","{1420.5, -0.6678493819774848}","{1271.2, -0.6602031776646938}","{1136.4, -0.6563988247562031}","{1024.6, -0.6565045959939431}","{914.63, -0.662727063015568}","{821.92, -0.6668560231614106}","{735.29, -0.6748858982016662}","{659.34, -0.6863060160158859}","{590.55, -0.7023502763864452}","{530.97, -0.7192061716760482}","{476.19, -0.7399101228120206}","{426.14, -0.7643478061211351}","{382.65, -0.7900015032713831}","{342.86, -0.817719197466761}","{307.38, -0.8460136066000963}","{275.74, -0.8739234414913786}","{247.04, -0.9031215392980517}","{221.4, -0.9326078655863075}","{198.41, -0.9602729549542299}","{178.04, -0.988321418862504}","{159.57, -0.9867958326710549}","{143.02, -1.0090421021628209}","{128.21, -1.0337387590731772}","{114.94, -1.0584051984428011}","{103.02, -1.0804797789987357}","{92.365, -1.110155871432892}","{82.781, -1.1279192006645191}","{74.228, -1.1196440166381807}","{66.548, -1.127119248256942}","{59.666, -1.133370096030172}","{53.476, -1.1423267395907641}","{47.954, -1.1502530825419557}","{42.98, -1.1550299537438928}","{38.533, -1.1593785620198176}","{34.542, -1.163201894462489}","{30.966, -1.16455457020728}","{27.757, -1.1323128409101662}","{24.886, -1.1194781555568565}","{22.308, -1.1132335021046764}","{20., -1.1094489861234873}"
"{1.*^6, -0.9593277628056922}","{960000., -0.9608346824775102}","{800000., -0.9808245699656288}","{666670., -0.9838274800731359}","{640000., -0.9807929063441868}","{600000., -0.9737830780391354}","{500000., -0.9553985506039105}","{480000., -0.9490904410959672}","{400000., -0.9189977281828821}","{400000., -0.9190073242635255}","{333330., -0.8866246231090018}","{300000., -0.8619700853613522}","{250000., -0.8204106136702928}","{240000., -0.8071562397953157}","{200000., -0.7695670121851674}","{200000., -0.769589785865353}","{166670., -0.7325144286468448}","{160000., -0.7294250078111567}","{150000., -0.7240471314467674}","{125000., -0.70448515052113}","{120000., -0.7076509974077265}","{100000., -0.7231799543484075}","{85714., -0.7424342858858345}","{80000., -0.753903167998901}","{71429., -0.7796362563731367}","{66667., -0.7992398446865205}","{60000., -0.8327530387880244}","{53333., -0.872609488248632}","{46154., -0.927860729963141}","{41667., -0.9969281738958911}","{37500., -1.0215089546322784}","{33333., -1.049233515734478}","{30000., -1.073448416170253}","{27273., -1.0928222926471078}","{24000., -1.1213346225877843}","{21818., -1.143632954794599}","{19231., -1.1744846647381642}","{17647., -1.1935681258027258}","{15790., -1.217510515014247}","{14118., -1.2389090939183753}","{12632., -1.2220264349583159}","{11364., -1.2241557394252691}","{10000., -1.2327850483494647}","{9230.8, -1.2707305895445045}","{8000., -1.2685454454453344}","{7352.9, -1.264509624303438}","{6578.9, -1.2360898716370996}","{5952.4, -1.221516231783665}","{5217.4, -1.1938851588950494}","{4687.5, -1.1685002066666608}","{4285.7, -1.1502977080161465}","{3750., -1.121724220752562}","{3409.1, -1.1001634296328937}","{3000., -1.0672548354421045}","{2727.3, -1.0419816913596798}","{2419.3, -0.9836641844812033}","{2205.9, -0.9443850475962093}","{1973.7, -0.909407925934063}","{1764.7, -0.8794539886304904}","{1579., -0.852722308500158}","{1420.5, -0.8299663874803627}","{1271.2, -0.8055587140004274}","{1136.4, -0.7825988008468052}","{1024.6, -0.7371904303029958}","{914.63, -0.7297231213761419}","{821.92, -0.7136262075467995}","{735.29, -0.7022887725340415}","{659.34, -0.6958620244778747}","{590.55, -0.6943403861112345}","{530.97, -0.6961397043194338}","{476.19, -0.7025305323126235}","{426.14, -0.7142395979906899}","{382.65, -0.7291454099486929}","{342.86, -0.7480816673019484}","{307.38, -0.7699213216407113}","{275.74, -0.7934914424685872}","{247.04, -0.8149605772998632}","{221.4, -0.8359834685448756}","{198.41, -0.8607210729268315}","{178.04, -0.8883098969491685}","{159.57, -0.9176752340968658}","{143.02, -0.9475011486395724}","{128.21, -0.9763217055425543}","{114.94, -1.0055781730085664}","{103.02, -1.0336633647483646}","{92.365, -1.0500921807572312}","{82.781, -1.0706711713439607}","{74.228, -1.0912786748968837}","{66.548, -1.110900329935169}","{59.666, -1.12811903505168}","{53.476, -1.1459833147900194}","{47.954, -1.1629519272231024}","{42.98, -1.1777469621131826}","{38.533, -1.1961776273245937}","{34.542, -1.2073987289446304}","{30.966, -1.1818648389069615}","{27.757, -1.1869543307847563}","{24.886, -1.1964569580449063}","{22.308, -1.2053225762008228}","{20., -1.2129888492849872}"
"{1.*^6, -0.9635595027144824}","{960000., -0.9653000832537257}","{800000., -0.9863467336982141}","{666670., -0.9897432204821824}","{640000., -0.9865214611041498}","{600000., -0.9799353789696029}","{500000., -0.9623782606620017}","{480000., -0.9565791372875365}","{400000., -0.9266037238350748}","{400000., -0.9266449866802888}","{333330., -0.8934408649928359}","{300000., -0.8689308667086838}","{250000., -0.8260471345625747}","{240000., -0.8124165175838571}","{200000., -0.7733961620125418}","{200000., -0.7732558219170207}","{166670., -0.7340608248441431}","{160000., -0.7306146517319911}","{150000., -0.7247675342438376}","{125000., -0.7092148101122911}","{120000., -0.7059890922189576}","{100000., -0.7204142127111584}","{85714., -0.7395962741295665}","{80000., -0.7509429806023994}","{71429., -0.7766387570888104}","{66667., -0.7963575618133004}","{60000., -0.8304517951386753}","{53333., -0.8712423711906876}","{46154., -0.9663375938118685}","{41667., -0.996271111257433}","{37500., -1.0248087917785422}","{33333., -1.0553646806501027}","{30000., -1.0827109510663522}","{27273., -1.1053308439134721}","{24000., -1.1388149148178521}","{21818., -1.1651286235494658}","{19231., -1.2010933777017194}","{17647., -1.2237291156719037}","{15790., -1.2575324273891753}","{14118., -1.2650102329181525}","{12632., -1.2710812494367847}","{11364., -1.2814526409349887}","{10000., -1.2976282066499936}","{9230.8, -1.341683962945205}","{8000., -1.3509712099936981}","{7352.9, -1.3542876243263668}","{6578.9, -1.3280818740416533}","{5952.4, -1.3227341991534296}","{5217.4, -1.3075807048394308}","{4687.5, -1.2960445004412986}","{4285.7, -1.2880159907694788}","{3750., -1.27461833743895}","{3409.1, -1.263968578604742}","{3000., -1.2462258161278967}","{2727.3, -1.231281348060086}","{2419.3, -1.1620668625740667}","{2205.9, -1.1338076752390138}","{1973.7, -1.1084562593286422}","{1764.7, -1.084273520180243}","{1579., -1.0617344436659688}","{1420.5, -1.039393219836372}","{1271.2, -1.0133209348802057}","{1136.4, -0.9305563874249821}","{1024.6, -0.898735306735676}","{914.63, -0.8938364726918991}","{821.92, -0.8602162116498697}","{735.29, -0.8287315706246297}","{659.34, -0.8008150702111548}","{590.55, -0.7771207533835621}","{530.97, -0.7571719200074105}","{476.19, -0.7425280559195947}","{426.14, -0.732086187638713}","{382.65, -0.7305986555060353}","{342.86, -0.7231033788346648}","{307.38, -0.7220443831499642}","{275.74, -0.7271408330054032}","{247.04, -0.7383721080365926}","{221.4, -0.7541190146952563}","{198.41, -0.7713621184387595}","{178.04, -0.7931389277353786}","{159.57, -0.818970157051668}","{143.02, -0.8468288925531934}","{128.21, -0.875828248314605}","{114.94, -0.8920560428954826}","{103.02, -0.9178177872086949}","{92.365, -0.9578895764722374}","{82.781, -0.9867474816990003}","{74.228, -1.0166419769823796}","{66.548, -1.0446588867460576}","{59.666, -1.0710178609802634}","{53.476, -1.098184952971257}","{47.954, -1.1217887835991744}","{42.98, -1.1452813011310023}","{38.533, -1.1451804885995238}","{34.542, -1.1612911553694785}","{30.966, -1.180232764350002}","{27.757, -1.1996446719341634}","{24.886, -1.2180693982069115}","{22.308, -1.2348720382125922}","{20., -1.2500766185772214}"
"{1.*^6, -0.9675350668162285}","{960000., -0.9689845626838645}","{800000., -0.9907048837212384}","{666670., -0.9950967509651039}","{640000., -0.9922798351050653}","{600000., -0.9858283418580951}","{500000., -0.9694761446893332}","{480000., -0.9631892482378906}","{400000., -0.9337564220258558}","{400000., -0.9339506441000659}","{333330., -0.9015589640464095}","{300000., -0.876374679744852}","{250000., -0.8326505843662603}","{240000., -0.8182489788106719}","{200000., -0.7775329290241809}","{200000., -0.7773052390580578}","{166670., -0.7363633635346373}","{160000., -0.732314174741552}","{150000., -0.7258278937109216}","{125000., -0.7094925274987257}","{120000., -0.7047964572114526}","{100000., -0.7175634952884379}","{85714., -0.7357318365943728}","{80000., -0.7466040218752151}","{71429., -0.7717029591496992}","{66667., -0.7912365581171129}","{60000., -0.8252787655123116}","{53333., -0.866214525006109}","{46154., -0.9614801356675992}","{41667., -0.9940930360777073}","{37500., -1.0217052751301003}","{33333., -1.0542249916426785}","{30000., -1.0836233530982593}","{27273., -1.108588683652456}","{24000., -1.1453857544755777}","{21818., -1.1742896179207145}","{19231., -1.2136497706713254}","{17647., -1.238509801673262}","{15790., -1.2750201504986445}","{14118., -1.3006500602949642}","{12632., -1.2972784320246316}","{11364., -1.312196195872631}","{10000., -1.3340390067785362}","{9230.8, -1.3815446505777047}","{8000., -1.3984982504930206}","{7352.9, -1.4064725944200307}","{6578.9, -1.3828101562476247}","{5952.4, -1.3838032764500925}","{5217.4, -1.377522284112996}","{4687.5, -1.3751724666160474}","{4285.7, -1.375658721873182}","{3750., -1.373876745958371}","{3409.1, -1.3725614205249392}","{3000., -1.3679897605107578}","{2727.3, -1.3637627086546786}","{2419.3, -1.3005649078262467}","{2205.9, -1.284828342229402}","{1973.7, -1.2725018431634623}","{1764.7, -1.2612996104615817}","{1579., -1.251518971046433}","{1420.5, -1.2418253580032812}","{1271.2, -1.2262996930881698}","{1136.4, -1.136764626271829}","{1024.6, -1.1138473205226145}","{914.63, -1.1246358186443537}","{821.92, -1.0898050293813513}","{735.29, -1.0527307933746317}","{659.34, -1.015697527312899}","{590.55, -0.9780394901922319}","{530.97, -0.9426955199975856}","{476.19, -0.8998802780970367}","{426.14, -0.8604942116771729}","{382.65, -0.8306187367297178}","{342.86, -0.8056364055103311}","{307.38, -0.7843613859220273}","{275.74, -0.7669520257889633}","{247.04, -0.7548765060102859}","{221.4, -0.7469309562337034}","{198.41, -0.743563701151918}","{178.04, -0.7462817955329016}","{159.57, -0.7461315081500423}","{143.02, -0.752954393277049}","{128.21, -0.7679019602101852}","{114.94, -0.7875170068945738}","{103.02, -0.8095454157503192}","{92.365, -0.8399369078322013}","{82.781, -0.866364418466959}","{74.228, -0.8975061464684271}","{66.548, -0.9289144113128361}","{59.666, -0.952316090380994}","{53.476, -0.9797813286311806}","{47.954, -1.004118005631685}","{42.98, -1.0303973913456326}","{38.533, -1.0621239923750407}","{34.542, -1.0929191721039984}","{30.966, -1.1222754802149}","{27.757, -1.1511558177223622}","{24.886, -1.1774016424912623}","{22.308, -1.2034940556745077}","{20., -1.228071209596308}"
"{1.*^6, -0.970649733025552}","{960000., -0.972739016537951}","{800000., -0.9945375122705802}","{666670., -1.0001403587389053}","{640000., -0.9976140344408833}","{600000., -0.9915886352190317}","{500000., -0.975701546112504}","{480000., -0.9702352582336825}","{400000., -0.9414599982975874}","{400000., -0.9415585066734135}","{333330., -0.9092472141331963}","{300000., -0.8838237273614391}","{250000., -0.8393159214718373}","{240000., -0.8244690082410021}","{200000., -0.7821648446372862}","{200000., -0.7815941845750738}","{166670., -0.7388512663780626}","{160000., -0.7346296880726368}","{150000., -0.7272464587942898}","{125000., -0.7067185711234696}","{120000., -0.7037722143432454}","{100000., -0.7145731360219487}","{85714., -0.7315087625409283}","{80000., -0.7416952676408162}","{71429., -0.7659822446221322}","{66667., -0.7850804983221068}","{60000., -0.8186618297832097}","{53333., -0.8591938952915107}","{46154., -0.9537708865473612}","{41667., -0.9829353297729709}","{37500., -1.0150284588100817}","{33333., -1.0484699599229768}","{30000., -1.07931402137568}","{27273., -1.1060240093977145}","{24000., -1.1448465008625963}","{21818., -1.17553874756777}","{19231., -1.217105894509695}","{17647., -1.243735652597884}","{15790., -1.2782213694201587}","{14118., -1.3099144020233235}","{12632., -1.3097322884291902}","{11364., -1.326769568894029}","{10000., -1.3522957916070182}","{9230.8, -1.4014770876314244}","{8000., -1.4227923710443051}","{7352.9, -1.4335680136650248}","{6578.9, -1.4117945397121325}","{5952.4, -1.4167573149386163}","{5217.4, -1.4160133476583956}","{4687.5, -1.4198315518408213}","{4285.7, -1.424734961757491}","{3750., -1.4303474854824876}","{3409.1, -1.4346201697023655}","{3000., -1.438273203456475}","{2727.3, -1.4405880419598562}","{2419.3, -1.3850831105639936}","{2205.9, -1.3784780248565847}","{1973.7, -1.375898738726271}","{1764.7, -1.3750484024544773}","{1579., -1.3754950671480901}","{1420.5, -1.377953652652918}","{1271.2, -1.3165824145485203}","{1136.4, -1.2966841425348892}","{1024.6, -1.286523123330191}","{914.63, -1.318159847334515}","{821.92, -1.2960190590058256}","{735.29, -1.2714410955600706}","{659.34, -1.245055899263648}","{590.55, -1.2145183612565893}","{530.97, -1.1512800906411071}","{476.19, -1.110434637647714}","{426.14, -1.0764326830973578}","{382.65, -1.046140176183907}","{342.86, -1.012681736361792}","{307.38, -0.9782196391974408}","{275.74, -0.944770602773278}","{247.04, -0.9141272844394635}","{221.4, -0.8681267974673654}","{198.41, -0.8361999291944974}","{178.04, -0.8118487741692341}","{159.57, -0.7941745806401979}","{143.02, -0.7813198035514186}","{128.21, -0.7713323869960521}","{114.94, -0.7662934516798843}","{103.02, -0.7663258915218661}","{92.365, -0.768901318119898}","{82.781, -0.7746118239297308}","{74.228, -0.7888250748563365}","{66.548, -0.8027576708066888}","{59.666, -0.8216736584151444}","{53.476, -0.8455911124123515}","{47.954, -0.872052015008721}","{42.98, -0.8983795407282408}","{38.533, -0.9360255160616044}","{34.542, -0.97162639508931}","{30.966, -1.0028230415379946}","{27.757, -1.0380846422902232}","{24.886, -1.082550123774806}","{22.308, -1.0917979788918584}","{20., -1.132161114523737}"
"{1.*^6, -0.9719137615936281}","{960000., -0.9745611262503049}","{800000., -0.9962412840192933}","{666670., -1.0035779790723198}","{640000., -1.0016935895218146}","{600000., -0.9959726889774728}","{500000., -0.9811618222779431}","{480000., -0.9758559822239277}","{400000., -0.9473307706591564}","{400000., -0.947966037908844}","{333330., -0.9157466456070906}","{300000., -0.8904050551593988}","{250000., -0.84466800582234}","{240000., -0.8302293492547408}","{200000., -0.7865039566077675}","{200000., -0.7865056461784298}","{166670., -0.7416833180137306}","{160000., -0.7369048683783425}","{150000., -0.7289529505908278}","{125000., -0.7015181133512917}","{120000., -0.7025551378328054}","{100000., -0.7115311647942323}","{85714., -0.7269493924955883}","{80000., -0.7365694782460832}","{71429., -0.7597366535211189}","{66667., -0.7783124933633354}","{60000., -0.8110954335059362}","{53333., -0.8509063296516284}","{46154., -0.9441362382026205}","{41667., -0.9774939786383274}","{37500., -1.0057287198361409}","{33333., -1.039971765300354}","{30000., -1.0718960134831528}","{27273., -1.0997874358496091}","{24000., -1.1407175429937375}","{21818., -1.172385642958371}","{19231., -1.2153955190362649}","{17647., -1.2427719572456404}","{15790., -1.2780390713114165}","{14118., -1.3113941040503443}","{12632., -1.3146215583231966}","{11364., -1.3329631971972904}","{10000., -1.3600118409237978}","{9230.8, -1.4090120903886802}","{8000., -1.433192349010913}","{7352.9, -1.4457502614526183}","{6578.9, -1.425741262419297}","{5952.4, -1.4333093102725163}","{5217.4, -1.4374527403428505}","{4687.5, -1.4433961747858235}","{4285.7, -1.4506543506238674}","{3750., -1.4605354028170057}","{3409.1, -1.4676318791173975}","{3000., -1.4760989833670388}","{2727.3, -1.482048777265941}","{2419.3, -1.433307678523423}","{2205.9, -1.4321140490103506}","{1973.7, -1.4350893107756157}","{1764.7, -1.4405380236200498}","{1579., -1.4485813921205406}","{1420.5, -1.4566976493548436}","{1271.2, -1.4067817673416974}","{1136.4, -1.3974190402772957}","{1024.6, -1.3960687004396382}","{914.63, -1.4413397377590984}","{821.92, -1.4317916533976476}","{735.29, -1.4205029528102184}","{659.34, -1.407190650452433}","{590.55, -1.3471463590965564}","{530.97, -1.320231377633346}","{476.19, -1.2966032694830947}","{426.14, -1.2788630029813508}","{382.65, -1.262095100549138}","{342.86, -1.239268184316106}","{307.38, -1.2145551298167803}","{275.74, -1.1864014933986715}","{247.04, -1.1147616325768988}","{221.4, -1.0721529908673202}","{198.41, -1.0403331380560452}","{178.04, -1.0152414118346365}","{159.57, -0.989149867247076}","{143.02, -0.960428128702335}","{128.21, -0.931538421034751}","{114.94, -0.9035504604429304}","{103.02, -0.8491615136590549}","{92.365, -0.8428346029490621}","{82.781, -0.8203867590581457}","{74.228, -0.8111788932193612}","{66.548, -0.799958615384663}","{59.666, -0.7918072763024898}","{53.476, -0.7920554096520996}","{47.954, -0.7949756493965491}","{42.98, -0.8046311584744409}","{38.533, -0.8216640396554243}","{34.542, -0.8370005754474826}","{30.966, -0.8600325843444302}","{27.757, -0.886974613653498}","{24.886, -0.9162825022255134}","{22.308, -0.9511761145530848}","{20., -0.9875840107062399}"


==> Plots/StripR0FrequencyDepZ.csv <==
"{{1.*^6, -0.9334040904017495}, {960000., -0.9373108640804149}, {800000., -0.9457624778096515}, {666670., -0.9474708125821961}, {640000., -0.9441460460390216}, {600000., -0.9377393217619417}, {500000., -0.9193637434080565}, {480000., -0.9138315413062328}, {400000., -0.8874619574472623}, {400000., -0.8872951958403058}, {333330., -0.8607180074452156}, {300000., -0.8413724265230136}, {250000., -0.808335424987354}, {240000., -0.7971608856578923}, {200000., -0.7682667488114001}, {200000., -0.7681486843437386}, {166670., -0.7379559924702017}, {160000., -0.7361295349712054}, {150000., -0.7322102797620146}, {125000., -0.7135294735808205}, {120000., -0.717880498726308}, {100000., -0.7309229716994005}, {85714., -0.7452214833742706}, {80000., -0.7542355513528388}, {71429., -0.774745762037138}, {66667., -0.7903493147247463}, {60000., -0.8165990761956813}, {53333., -0.8468357777750175}, {46154., -0.8877395652126105}, {41667., -0.9153209575519997}, {37500., -0.960965223600314}, {33333., -0.9709414987159725}, {30000., -0.9778517154349835}, {27273., -0.9791317028764448}, {24000., -0.9816094788728685}, {21818., -0.9852473160748032}, {19231., -0.9902153094507631}, {17647., -0.9908805076251218}, {15790., -0.9899011162769095}, {14118., -0.9832305963728841}, {12632., -0.933282972375647}, {11364., -0.9051117533075421}, {10000., -0.875789799709349}, {9230.8, -0.8780337847558881}, {8000., -0.8288755683855762}, {7352.9, -0.7969236215769595}, {6578.9, -0.7526400885264655}, {5952.4, -0.7326181205726432}, {5217.4, -0.6722875292463327}, {4687.5, -0.6194803116766295}, {4285.7, -0.5771721994106541}, {3750., -0.5195246107878062}, {3409.1, -0.48183463346891403}, {3000., -0.4346242797794361}, {2727.3, -0.40169978935648215}, {2419.3, -0.3636455883298262}, {2205.9, -0.33684453192398583}, {1973.7, -0.30732673723807563}, {1764.7, -0.2801834461554191}, {1579., -0.2563466536723249}, {1420.5, -0.24703888911387986}, {1271.2, -0.22420315461228996}, {1136.4, -0.20624005806247425}, {1024.6, -0.19245693735484593}, {914.63, -0.17665515786783265}, {821.92, -0.16581753299673857}, {735.29, -0.156397540020477}, {659.34, -0.14890177374242788}, {590.55, -0.14317657374657158}, {530.97, -0.13901944111406123}, {476.19, -0.13598650273162496}, {426.14, -0.13460427033126532}, {382.65, -0.1350149887635168}, {342.86, -0.13679526473773473}, {307.38, -0.14050213172892742}, {275.74, -0.14579124919351671}, {247.04, -0.15264369326829755}, {221.4, -0.17191601412857108}, {198.41, -0.17973965478943885}, {178.04, -0.18745753411499438}, {159.57, -0.19832788162194512}, {143.02, -0.2124072429602025}, {128.21, -0.2301656929765825}, {114.94, -0.25027981679814904}, {103.02, -0.2724884262164422}, {92.365, -0.28513041233397135}, {82.781, -0.3104307054333886}, {74.228, -0.33656952192756523}, {66.548, -0.3657211994406418}, {59.666, -0.3942842086718582}, {53.476, -0.4226926614474187}, {47.954, -0.4528924203525972}, {42.98, -0.482208701096198}, {38.533, -0.5111019230592393}, {34.542, -0.5416301853445612}, {30.966, -0.5726548135154885}, {27.757, -0.6090866887673795}, {24.886, -0.6430744565627445}, {22.308, -0.6775922560626254}, {20., -0.7094697743544102}}",1.
"{{1.*^6, -0.9346295834784057}, {960000., -0.9389856501598857}, {800000., -0.9470998977238806}, {666670., -0.9482544605404593}, {640000., -0.9454450738208702}, {600000., -0.9383328703878964}, {500000., -0.9203269094909046}, {480000., -0.9144750541993002}, {400000., -0.8880274217484542}, {400000., -0.8879971937481138}, {333330., -0.8610206757280404}, {300000., -0.8409171985015206}, {250000., -0.808048376777375}, {240000., -0.796515653981686}, {200000., -0.7669092318829075}, {200000., -0.7669118940975802}, {166670., -0.7363843398272093}, {160000., -0.7345094430346583}, {150000., -0.7306289656304316}, {125000., -0.7121389803164933}, {120000., -0.7160456271986064}, {100000., -0.7290729887683242}, {85714., -0.7436254709151127}, {80000., -0.7526941656402}, {71429., -0.7733887495456491}, {66667., -0.7890584986051898}, {60000., -0.8156082031706088}, {53333., -0.8462427545295388}, {46154., -0.8876332297753093}, {41667., -0.9491666541899609}, {37500., -0.9615701344067391}, {33333., -0.9721626035016484}, {30000., -0.9794379451069997}, {27273., -0.9815218079561256}, {24000., -0.9844239690596079}, {21818., -0.9884610510076438}, {19231., -0.9940815428836042}, {17647., -0.9952432330287468}, {15790., -0.9951087473844087}, {14118., -0.9719033148406876}, {12632., -0.9396498587980665}, {11364., -0.9117048913837894}, {10000., -0.8834881631691589}, {9230.8, -0.8868834758093356}, {8000., -0.8387200074092445}, {7352.9, -0.8075705615406771}, {6578.9, -0.7639544833461297}, {5952.4, -0.7439895786742812}, {5217.4, -0.6848373905269189}, {4687.5, -0.6325912493239358}, {4285.7, -0.5909350526587752}, {3750., -0.5344183155266362}, {3409.1, -0.4976062969522041}, {3000., -0.4514206809406012}, {2727.3, -0.4191548909539572}, {2419.3, -0.38201515486858484}, {2205.9, -0.3559824375384765}, {1973.7, -0.3274231737161282}, {1764.7, -0.3012332131956288}, {1579., -0.29493951828574594}, {1420.5, -0.26922887757894537}, {1271.2, -0.24769184055922683}, {1136.4, -0.23128674430133148}, {1024.6, -0.21891950648063485}, {914.63, -0.20509191783452443}, {821.92, -0.19588407914558903}, {735.29, -0.18832306390955586}, {659.34, -0.18281660459319754}, {590.55, -0.179378574408375}, {530.97, -0.1772840467087956}, {476.19, -0.17707347917215704}, {426.14, -0.17882087644062922}, {382.65, -0.18222934498971327}, {342.86, -0.18775798997799972}, {307.38, -0.19493904456445552}, {275.74, -0.2046678175194333}, {247.04, -0.21582721246306832}, {221.4, -0.2392446677971124}, {198.41, -0.2513096790912874}, {178.04, -0.2632749619699991}, {159.57, -0.27903074690822494}, {143.02, -0.29865118510481575}, {128.21, -0.32121960773647945}, {114.94, -0.34603084094340864}, {103.02, -0.37239743340383524}, {92.365, -0.389406230911017}, {82.781, -0.4175142430634389}, {74.228, -0.44799145123380824}, {66.548, -0.476598279483812}, {59.666, -0.5012600525129888}, {53.476, -0.5277052251186161}, {47.954, -0.5546085157272752}, {42.98, -0.5820686705662514}, {38.533, -0.6096229535939962}, {34.542, -0.6363951591590761}, {30.966, -0.6616584087368211}, {27.757, -0.6900457310093434}, {24.886, -0.715145271340209}, {22.308, -0.7413038100818189}, {20., -0.767636832282519}}",5.
"{{1.*^6, -0.9390026144105285}, {960000., -0.9432232381165603}, {800000., -0.951746065557243}, {666670., -0.9523126951353609}, {640000., -0.9486612899539341}, {600000., -0.941940849383139}, {500000., -0.9224143587985628}, {480000., -0.9167795089242108}, {400000., -0.8885996615603984}, {400000., -0.8883097358707062}, {333330., -0.8599996065333291}, {300000., -0.8390995007190776}, {250000., -0.8040166441413321}, {240000., -0.7922788194753156}, {200000., -0.7611426900727405}, {200000., -0.7613661543913118}, {166670., -0.7295775812293078}, {160000., -0.7274909906897011}, {150000., -0.7233246874550849}, {125000., -0.7114496575266482}, {120000., -0.7082438237997645}, {100000., -0.7215141242218139}, {85714., -0.7365328915405327}, {80000., -0.7457956086271904}, {71429., -0.7669653237403431}, {66667., -0.783023495116167}, {60000., -0.8100482437405213}, {53333., -0.8412037994374203}, {46154., -0.8834148240085553}, {41667., -0.9468498591524037}, {37500., -0.959143990521075}, {33333., -0.9708337303714404}, {30000., -0.9792311045003496}, {27273., -0.9822414423600446}, {24000., -0.9863594780788909}, {21818., -0.9912673305265312}, {19231., -0.9976502065128671}, {17647., -0.9993606919025357}, {15790., -1.0064059359670414}, {14118., -0.9777342156595075}, {12632., -0.9467707766945113}, {11364., -0.9216833688666385}, {10000., -0.8924830298838821}, {9230.8, -0.8963230400574832}, {8000., -0.8497493852179975}, {7352.9, -0.8193778748537759}, {6578.9, -0.7771985279495368}, {5952.4, -0.757614725298084}, {5217.4, -0.6992715410809747}, {4687.5, -0.6486622055607537}, {4285.7, -0.6089865778159684}, {3750., -0.5546823831997802}, {3409.1, -0.5194031809417958}, {3000., -0.47549320020201025}, {2727.3, -0.4450728877668143}, {2419.3, -0.41051862623620927}, {2205.9, -0.386699376149945}, {1973.7, -0.3607055769074583}, {1764.7, -0.3375576636802362}, {1579., -0.33292002042273333}, {1420.5, -0.3103212842792809}, {1271.2, -0.2926834162987509}, {1136.4, -0.2801765037916807}, {1024.6, -0.2716528921808168}, {914.63, -0.26254281156884546}, {821.92, -0.2575882836039039}, {735.29, -0.2547689918520551}, {659.34, -0.2540540458055536}, {590.55, -0.2559253298408247}, {530.97, -0.25898735609290824}, {476.19, -0.2644564249828444}, {426.14, -0.2725290137180708}, {382.65, -0.2824093151682615}, {342.86, -0.2948622739095662}, {307.38, -0.3096466865428632}, {275.74, -0.3268351827260646}, {247.04, -0.35494503916370357}, {221.4, -0.3721926172312232}, {198.41, -0.3924672891438561}, {178.04, -0.4136301548564181}, {159.57, -0.4398848941687653}, {143.02, -0.469024163871626}, {128.21, -0.5002404380701942}, {114.94, -0.533096855441877}, {103.02, -0.566895812921183}, {92.365, -0.5976770543538609}, {82.781, -0.6281477309539966}, {74.228, -0.6568152569676228}, {66.548, -0.6857740267436002}, {59.666, -0.7132012715578129}, {53.476, -0.7405703429222921}, {47.954, -0.7675604201651925}, {42.98, -0.7945167503142171}, {38.533, -0.8183252532128206}, {34.542, -0.8405593114671123}, {30.966, -0.8600737516177952}, {27.757, -0.8769734894485122}, {24.886, -0.8905033023309874}, {22.308, -0.9014141377280138}, {20., -0.9111612086888008}}",9.
"{{1.*^6, -0.9436655413383694}, {960000., -0.9479576794029171}, {800000., -0.9567003494420967}, {666670., -0.9572513512308181}, {640000., -0.9534296640108177}, {600000., -0.946590537323235}, {500000., -0.927029472740234}, {480000., -0.9213043163268277}, {400000., -0.8926924908909285}, {400000., -0.8928074784751328}, {333330., -0.8627460531647436}, {300000., -0.8414284560731241}, {250000., -0.8050432128263573}, {240000., -0.7930523091562937}, {200000., -0.760758273696237}, {200000., -0.7606343480778305}, {166670., -0.7278248788871735}, {160000., -0.7255239061308842}, {150000., -0.7208446461290473}, {125000., -0.7004217914809927}, {120000., -0.7048619233290284}, {100000., -0.7172068037865352}, {85714., -0.7318385838777922}, {80000., -0.7408366714633736}, {71429., -0.7616790851824378}, {66667., -0.777738268331064}, {60000., -0.8047458629004188}, {53333., -0.8362399285529694}, {46154., -0.8792906766425935}, {41667., -0.9422364626273538}, {37500., -0.9560091492318822}, {33333., -0.96851388086598}, {30000., -0.9779119276513568}, {27273., -0.9816333316270859}, {24000., -0.9874983969356388}, {21818., -0.9932954724158721}, {19231., -1.001366243456818}, {17647., -1.0039506797753044}, {15790., -1.0054806630941708}, {14118., -0.9836791781146221}, {12632., -0.9536305801317982}, {11364., -0.9284841686985533}, {10000., -0.9034163942410405}, {9230.8, -0.9087969463070745}, {8000., -0.8643663345224276}, {7352.9, -0.8354355685808948}, {6578.9, -0.7950787448223463}, {5952.4, -0.7755976652532703}, {5217.4, -0.719787861679248}, {4687.5, -0.6717856171768678}, {4285.7, -0.6336364772585453}, {3750., -0.5827821540811685}, {3409.1, -0.5500710148583684}, {3000., -0.5099451735093711}, {2727.3, -0.48264444930781314}, {2419.3, -0.45242353308135147}, {2205.9, -0.4323453326748236}, {1973.7, -0.4112525002140368}, {1764.7, -0.3934799796893873}, {1579., -0.3916625569679635}, {1420.5, -0.3756447141791956}, {1271.2, -0.36602858793010434}, {1136.4, -0.3621053330357258}, {1024.6, -0.3619321065923568}, {914.63, -0.3630524383542233}, {821.92, -0.36804019729431764}, {735.29, -0.3762963479175112}, {659.34, -0.3872103533799746}, {590.55, -0.4017300966085839}, {530.97, -0.41748045623996727}, {476.19, -0.4360891049002004}, {426.14, -0.4579500276681799}, {382.65, -0.48147207687922844}, {342.86, -0.5076753446599983}, {307.38, -0.5356166647799923}, {275.74, -0.5673929620024274}, {247.04, -0.592408274431274}, {221.4, -0.6192742531980042}, {198.41, -0.6480333540007244}, {178.04, -0.6778130742776866}, {159.57, -0.7090106933283737}, {143.02, -0.7407492138408415}, {128.21, -0.7717196045406768}, {114.94, -0.8022683015846263}, {103.02, -0.8311014213491483}, {92.365, -0.8481539541954431}, {82.781, -0.8695968503908283}, {74.228, -0.8894324990649518}, {66.548, -0.907923013495362}, {59.666, -0.9236408825328676}, {53.476, -0.9383776599128631}, {47.954, -0.9514126398214509}, {42.98, -0.9622245638952327}, {38.533, -0.9695313638624313}, {34.542, -0.9742389473702361}, {30.966, -0.9764561804389522}, {27.757, -0.9442110390288337}, {24.886, -0.9332157335054598}, {22.308, -0.927021742122939}, {20., -0.9245027107902102}}",16.
"{{1.*^6, -0.9539574990649008}, {960000., -0.9582232207393147}, {800000., -0.9678003168908682}, {666670., -0.968754381692705}, {640000., -0.9654707497809839}, {600000., -0.9580752335856391}, {500000., -0.9379688274098488}, {480000., -0.9316581918593515}, {400000., -0.9015310821698703}, {400000., -0.9012474227183581}, {333330., -0.8698038756352005}, {300000., -0.8470365499054704}, {250000., -0.8078548465888417}, {240000., -0.7956839352220959}, {200000., -0.7613001876564859}, {200000., -0.7615667800468227}, {166670., -0.7279296198413009}, {160000., -0.7256422600204305}, {150000., -0.7210443901839374}, {125000., -0.7070743403218587}, {120000., -0.7062707978245197}, {100000., -0.7208339712989299}, {85714., -0.7377293185196593}, {80000., -0.747532170813937}, {71429., -0.7697104817593516}, {66667., -0.7865252333908377}, {60000., -0.8147100491891981}, {53333., -0.8472585480089724}, {46154., -0.8911784334349331}, {41667., -0.9552619469466842}, {37500., -0.9682612979373733}, {33333., -0.9814089599174695}, {30000., -0.991447623591623}, {27273., -0.9961787888270376}, {24000., -1.0040756774221415}, {21818., -1.011333385614462}, {19231., -1.02129203602888}, {17647., -1.0254869182152395}, {15790., -1.0293393656209093}, {14118., -1.028368180604906}, {12632., -0.9834189761220447}, {11364., -0.9650041932658454}, {10000., -0.9432572477531499}, {9230.8, -0.9530674045799801}, {8000., -0.9164607646315697}, {7352.9, -0.8924911548190149}, {6578.9, -0.859107766163588}, {5952.4, -0.8413883487600532}, {5217.4, -0.795619922456465}, {4687.5, -0.7549583275859434}, {4285.7, -0.7249157147231599}, {3750., -0.6865078635389209}, {3409.1, -0.6631249013841073}, {3000., -0.6355120796651423}, {2727.3, -0.6182074186334005}, {2419.3, -0.6013372369979451}, {2205.9, -0.5919942757196783}, {1973.7, -0.5843317054959515}, {1764.7, -0.5808482425816541}, {1579., -0.5832576048731037}, {1420.5, -0.5835173477604364}, {1271.2, -0.5915142857060293}, {1136.4, -0.6048004591355877}, {1024.6, -0.6203028690998614}, {914.63, -0.6404833022764853}, {821.92, -0.6608702722594517}, {735.29, -0.6847136821757897}, {659.34, -0.7101208309988744}, {590.55, -0.7383180253989047}, {530.97, -0.765487622924121}, {476.19, -0.794526946683504}, {426.14, -0.8241543398206709}, {382.65, -0.8485581888837864}, {342.86, -0.8721922922794028}, {307.38, -0.895685662063491}, {275.74, -0.9197810653967579}, {247.04, -0.9448335190126913}, {221.4, -0.9691813239344902}, {198.41, -0.9916506601227092}, {178.04, -1.0128617962437942}, {159.57, -1.034285940011621}, {143.02, -1.0538327008155546}, {128.21, -1.0322210965956846}, {114.94, -1.045421240273077}, {103.02, -1.06267867381201}, {92.365, -1.0937675863807257}, {82.781, -1.1029476377609264}, {74.228, -1.1100760363535456}, {66.548, -1.1153663460165952}, {59.666, -1.1169655966941314}, {53.476, -1.0860410306791224}, {47.954, -1.0767058945679866}, {42.98, -1.0719281075683593}, {38.533, -1.0655423717658292}, {34.542, -1.0574095311498015}, {30.966, -1.0473219145442119}, {27.757, -1.0340083136384162}, {24.886, -1.0209141209845511}, {22.308, -1.0053629138029037}, {20., -0.954430304258218}}",60.
"{{1.*^6, -0.9580288402821078}, {960000., -0.9625024535746431}, {800000., -0.9718302681641239}, {666670., -0.9727947167692522}, {640000., -0.9693079972672773}, {600000., -0.9619807069523955}, {500000., -0.9416019444137147}, {480000., -0.9350939400168875}, {400000., -0.9043855822368702}, {400000., -0.9041516174775338}, {333330., -0.8718746158809156}, {300000., -0.8482427259805245}, {250000., -0.8087108139451206}, {240000., -0.7955595591453478}, {200000., -0.760825240649587}, {200000., -0.7607738704601029}, {166670., -0.7270066898030803}, {160000., -0.7246509385679232}, {150000., -0.7201838084018681}, {125000., -0.709976972086199}, {120000., -0.7060932282153396}, {100000., -0.7220717724986613}, {85714., -0.7405310825202014}, {80000., -0.7511544710338213}, {71429., -0.7750994564456031}, {66667., -0.7930485785048247}, {60000., -0.8233866735833651}, {53333., -0.8585598297789788}, {46154., -0.906242552089979}, {41667., -0.9702827862893224}, {37500., -0.9883836576761961}, {33333., -1.0052856950069045}, {30000., -1.018595072951748}, {27273., -1.0265821403120636}, {24000., -1.0388194914984905}, {21818., -1.049145972268613}, {19231., -1.0631358959136448}, {17647., -1.0704389138338466}, {15790., -1.0782357174119945}, {14118., -1.0613797116653645}, {12632., -1.0404336518677106}, {11364., -1.0238721024995534}, {10000., -1.0102186616009512}, {9230.8, -1.0269242074838902}, {8000., -0.997589117614937}, {7352.9, -0.9783123602120327}, {6578.9, -0.9588368213482675}, {5952.4, -0.9315674038076164}, {5217.4, -0.8917689031509636}, {4687.5, -0.859100963773163}, {4285.7, -0.83573441558975}, {3750., -0.8073168824900324}, {3409.1, -0.7907380207779159}, {3000., -0.7717352824744134}, {2727.3, -0.7613049085119894}, {2419.3, -0.7529531581715102}, {2205.9, -0.7502557012978152}, {1973.7, -0.7494860152613848}, {1764.7, -0.748442529535206}, {1579., -0.748935634216993}, {1420.5, -0.7586784558989725}, {1271.2, -0.7739938217464191}, {1136.4, -0.7924299324561643}, {1024.6, -0.8115315893720559}, {914.63, -0.83562263963786}, {821.92, -0.8565444221779025}, {735.29, -0.8803037047031608}, {659.34, -0.9040506425256101}, {590.55, -0.9254720122482059}, {530.97, -0.9442201142741099}, {476.19, -0.9625669681751132}, {426.14, -0.9813715295979372}, {382.65, -1.001128589701722}, {342.86, -1.0214809592470517}, {307.38, -1.040772824595075}, {275.74, -1.05831788838289}, {247.04, -1.076054814340368}, {221.4, -1.093247405014913}, {198.41, -1.1075869463449253}, {178.04, -1.085797432071759}, {159.57, -1.0884957483453828}, {143.02, -1.1023624211824963}, {128.21, -1.1164446442970228}, {114.94, -1.1297244063903578}, {103.02, -1.1402260014541112}, {92.365, -1.1384157820483938}, {82.781, -1.1350194237446605}, {74.228, -1.1308436181991137}, {66.548, -1.1278811335683003}, {59.666, -1.1221887240093924}, {53.476, -1.1157784132890718}, {47.954, -1.1085487859639962}, {42.98, -1.100230142332476}, {38.533, -1.0869598884056217}, {34.542, -1.0756238233752606}, {30.966, -1.0290558943548629}, {27.757, -1.005479799144265}, {24.886, -0.9870385940779367}, {22.308, -0.9699139046027927}, {20., -0.9533945896227788}}",140.
"{{1.*^6, -0.9596813835893752}, {960000., -0.9640434944253311}, {800000., -0.9733321290581793}, {666670., -0.9745096023590839}, {640000., -0.9708568557974618}, {600000., -0.9631277896725875}, {500000., -0.9431713178972387}, {480000., -0.9361995335645851}, {400000., -0.9050115323957039}, {400000., -0.9053300434917936}, {333330., -0.8723962210330095}, {300000., -0.8483867203681656}, {250000., -0.8085444820042657}, {240000., -0.7956208308762417}, {200000., -0.7604127398513694}, {200000., -0.7605643461171263}, {166670., -0.7266368855678028}, {160000., -0.7242731035047987}, {150000., -0.7198849462532526}, {125000., -0.7101312667228203}, {120000., -0.7065026085361757}, {100000., -0.7230903280508889}, {85714., -0.7424575916750665}, {80000., -0.7534201831863124}, {71429., -0.7781456897665568}, {66667., -0.7968517344702489}, {60000., -0.8279002379217424}, {53333., -0.8642216621957585}, {46154., -0.9135903884758848}, {41667., -0.9793623421896032}, {37500., -0.9982358855427789}, {33333., -1.017461152788979}, {30000., -1.0327883388679149}, {27273., -1.0429940935870268}, {24000., -1.0580262784783634}, {21818., -1.0706016939290754}, {19231., -1.0876281985116636}, {17647., -1.0969350864876455}, {15790., -1.1082215029792806}, {14118., -1.0961191694191912}, {12632., -1.0791314728447243}, {11364., -1.0671052659307845}, {10000., -1.058045815896263}, {9230.8, -1.0795019689593586}, {8000., -1.0573084752384885}, {7352.9, -1.042426235215906}, {6578.9, -1.023805079165811}, {5952.4, -1.0020380645863414}, {5217.4, -0.9703094785162667}, {4687.5, -0.9426022382488886}, {4285.7, -0.9247375897795418}, {3750., -0.9042114489473687}, {3409.1, -0.8929798497489375}, {3000., -0.8803242318283312}, {2727.3, -0.874068413679675}, {2419.3, -0.870589717471723}, {2205.9, -0.8707105983192537}, {1973.7, -0.868168517780644}, {1764.7, -0.8607293877930376}, {1579., -0.8648684931262608}, {1420.5, -0.8760294385434776}, {1271.2, -0.8897516572624795}, {1136.4, -0.9058105258077233}, {1024.6, -0.9215987633792723}, {914.63, -0.9416401478358627}, {821.92, -0.9564700634634293}, {735.29, -0.9707909809453792}, {659.34, -0.9847682553549069}, {590.55, -0.999207102255725}, {530.97, -1.0117573596397373}, {476.19, -1.0267072563318171}, {426.14, -1.0434396316429984}, {382.65, -1.0593892243040812}, {342.86, -1.0757752419945503}, {307.38, -1.0908404584970535}, {275.74, -1.104542858531857}, {247.04, -1.1182113185835791}, {221.4, -1.1011835144948323}, {198.41, -1.1018047108820723}, {178.04, -1.1079779054957692}, {159.57, -1.1201130519867712}, {143.02, -1.1326481455992194}, {128.21, -1.1425505241476162}, {114.94, -1.150844312095672}, {103.02, -1.1564397134198943}, {92.365, -1.142269927886584}, {82.781, -1.1403646212081042}, {74.228, -1.1378902812070635}, {66.548, -1.1334874887449795}, {59.666, -1.1267049581871327}, {53.476, -1.1185192308579555}, {47.954, -1.1097552820795986}, {42.98, -1.0985678405997557}, {38.533, -1.0597952873330898}, {34.542, -1.0348389568387684}, {30.966, -1.0168316814440241}, {27.757, -0.9983197308236413}, {24.886, -0.9814432746569324}, {22.308, -0.9611723490308299}, {20., -0.940754066722835}}",220.
"{{1.*^6, -0.9604040022994613}, {960000., -0.9644524108055097}, {800000., -0.974141361722228}, {666670., -0.9754164452845618}, {640000., -0.971558240670005}, {600000., -0.9643561515212029}, {500000., -0.9432557391483739}, {480000., -0.9373359602291793}, {400000., -0.9054256629951254}, {400000., -0.9054256629951254}, {333330., -0.8723541553043452}, {300000., -0.8485401914730805}, {250000., -0.8086088715002472}, {240000., -0.7954636096009958}, {200000., -0.7605346691818121}, {200000., -0.760512464300919}, {166670., -0.7265853631120942}, {160000., -0.7245404829527772}, {150000., -0.7198740369228969}, {125000., -0.7047337499095185}, {120000., -0.7070597943976604}, {100000., -0.7243472610799695}, {85714., -0.7440993626585277}, {80000., -0.755471135216522}, {71429., -0.7807173221360336}, {66667., -0.7997171517704083}, {60000., -0.8315100679197569}, {53333., -0.8686605883214416}, {46154., -0.9191373666269891}, {41667., -0.9829579487070504}, {37500., -1.0057519824061592}, {33333., -1.026375982041123}, {30000., -1.0434688031321204}, {27273., -1.0551557869399635}, {24000., -1.072310240358016}, {21818., -1.0863647628301938}, {19231., -1.105468901061664}, {17647., -1.1165781681812696}, {15790., -1.134563093966107}, {14118., -1.1221146497349912}, {12632., -1.1075346121347154}, {11364., -1.0968217028324518}, {10000., -1.09268816138526}, {9230.8, -1.1179795645840147}, {8000., -1.100791562585918}, {7352.9, -1.089064586136385}, {6578.9, -1.070642743862509}, {5952.4, -1.0524952617483403}, {5217.4, -1.0257164815185804}, {4687.5, -1.0023864755661296}, {4285.7, -0.9878836637802115}, {3750., -0.9725682762638365}, {3409.1, -0.9649954361556896}, {3000., -0.9568823746374887}, {2727.3, -0.95381868303529}, {2419.3, -0.9540573602398981}, {2205.9, -0.9571218613237888}, {1973.7, -0.9472330257025762}, {1764.7, -0.9431204522059876}, {1579., -0.9509437957980049}, {1420.5, -0.9638610452549982}, {1271.2, -0.9780393412586759}, {1136.4, -0.9933129494711243}, {1024.6, -1.0073123934637882}, {914.63, -1.0216764501779414}, {821.92, -1.0304920707273924}, {735.29, -1.0389625879441489}, {659.34, -1.0470623101184615}, {590.55, -1.056479734062992}, {530.97, -1.0656352880125384}, {476.19, -1.0765224873454715}, {426.14, -1.0885752087154796}, {382.65, -1.100029269631704}, {342.86, -1.1116770023389724}, {307.38, -1.1227585288010338}, {275.74, -1.132837904951625}, {247.04, -1.1104101145308298}, {221.4, -1.1086333259911523}, {198.41, -1.1161829551585107}, {178.04, -1.1257248008872514}, {159.57, -1.1360411031606283}, {143.02, -1.1449570168055407}, {128.21, -1.1507596079410247}, {114.94, -1.1560596625009056}, {103.02, -1.110446323497338}, {92.365, -1.141656099800787}, {82.781, -1.139266868555018}, {74.228, -1.13638652069508}, {66.548, -1.1312968649119568}, {59.666, -1.1227566006767382}, {53.476, -1.1141849333963965}, {47.954, -1.103880982235896}, {42.98, -1.0611201011941938}, {38.533, -1.0393120766838229}, {34.542, -1.024500085539905}, {30.966, -1.0063562294708301}, {27.757, -0.9864336729420681}, {24.886, -0.966770310915342}, {22.308, -0.9445043698274687}, {20., -0.922169132780793}}",300.
"{{1.*^6, -0.9610530702513578}, {960000., -0.9651584781971886}, {800000., -0.9748236379139669}, {666670., -0.9757345013653432}, {640000., -0.9722074489868896}, {600000., -0.9643270148132144}, {500000., -0.9438693137935197}, {480000., -0.9370400973875675}, {400000., -0.9053637609410529}, {400000., -0.9056749713163492}, {333330., -0.8725130196947779}, {300000., -0.8485578363582096}, {250000., -0.808680702571106}, {240000., -0.7955204942784291}, {200000., -0.7603995297910122}, {200000., -0.7602769686208549}, {166670., -0.7265338640225867}, {160000., -0.7242281999035239}, {150000., -0.7199535847300238}, {125000., -0.710620576785603}, {120000., -0.7072044350146148}, {100000., -0.7247741678676717}, {85714., -0.744823890991981}, {80000., -0.7564257807053469}, {71429., -0.7820831731059419}, {66667., -0.8013633532532565}, {60000., -0.8338098955134134}, {53333., -0.8718199296366428}, {46154., -0.9235194283495433}, {41667., -0.989448509403477}, {37500., -1.0119970876107645}, {33333., -1.0337284087938703}, {30000., -1.0518982226842533}, {27273., -1.0648188826073925}, {24000., -1.0837855086016073}, {21818., -1.0994349826525316}, {19231., -1.1207188341964338}, {17647., -1.1330495597202628}, {15790., -1.148579642647174}, {14118., -1.1426930024581503}, {12632., -1.1305783726154934}, {11364., -1.1249259179672102}, {10000., -1.1217234391899786}, {9230.8, -1.1502129401693348}, {8000., -1.1369774947422395}, {7352.9, -1.127601955073719}, {6578.9, -1.108668430629792}, {5952.4, -1.0928864312216269}, {5217.4, -1.0677616212059688}, {4687.5, -1.048252435611842}, {4285.7, -1.0363842426405772}, {3750., -1.0243743318052945}, {3409.1, -1.0187924434019666}, {3000., -1.0130794829675507}, {2727.3, -1.011706101329657}, {2419.3, -1.0139747073204228}, {2205.9, -1.018001980954184}, {1973.7, -1.0004206558479167}, {1764.7, -0.9993531472236913}, {1579., -1.00977184011542}, {1420.5, -1.0227565950016595}, {1271.2, -1.0385501085601772}, {1136.4, -1.0537357831248262}, {1024.6, -1.0672185704340107}, {914.63, -1.0769204928660652}, {821.92, -1.083471737369889}, {735.29, -1.0896416563850284}, {659.34, -1.096315858879088}, {590.55, -1.1044439830035742}, {530.97, -1.1116023894108447}, {476.19, -1.1194982952339103}, {426.14, -1.128454424827308}, {382.65, -1.1367421783267744}, {342.86, -1.144897369985014}, {307.38, -1.152435641755587}, {275.74, -1.1279337893518648}, {247.04, -1.1211253161237793}, {221.4, -1.126473353853937}, {198.41, -1.1334254129380097}, {178.04, -1.1412178064288965}, {159.57, -1.1484033818844142}, {143.02, -1.153439891339007}, {128.21, -1.1571684993261835}, {114.94, -1.112063872267924}, {103.02, -1.1130133009065213}, {92.365, -1.1411308649494438}, {82.781, -1.1377036611458315}, {74.228, -1.1337984011612798}, {66.548, -1.1281120273180818}, {59.666, -1.11860017162458}, {53.476, -1.1085197414432328}, {47.954, -1.0668720979855957}, {42.98, -1.0494986975001677}, {38.533, -1.0281847432046667}, {34.542, -1.0132663163690847}, {30.966, -0.9936575946286266}, {27.757, -0.9724975811853686}, {24.886, -0.9506067163515661}, {22.308, -0.9283995245989372}, {20., -0.8942663750689617}}",380.
"{{1.*^6, -0.9609600468422392}, {960000., -0.9655559363818101}, {800000., -0.9750904435056843}, {666670., -0.9762088477015723}, {640000., -0.9726950370324143}, {600000., -0.9647000424671394}, {500000., -0.9440282584986819}, {480000., -0.9377476449946989}, {400000., -0.9058900344243688}, {400000., -0.9059191887454721}, {333330., -0.8727778290914673}, {300000., -0.848435699829544}, {250000., -0.8084998108879538}, {240000., -0.795375069870069}, {200000., -0.7605300391201069}, {200000., -0.7604185386094079}, {166670., -0.7265778368862633}, {160000., -0.7245532474483171}, {150000., -0.7202182906678231}, {125000., -0.7075848592174688}, {120000., -0.7077055251677493}, {100000., -0.7257726250249491}, {85714., -0.7464755428563479}, {80000., -0.7583210725112345}, {71429., -0.784341038654677}, {66667., -0.8039149238579908}, {60000., -0.8368733769328759}, {53333., -0.8753415340822799}, {46154., -0.9277911825986933}, {41667., -0.9962027845360121}, {37500., -1.0174986082521438}, {33333., -1.0406296427379713}, {30000., -1.0600978204034666}, {27273., -1.0740857832557813}, {24000., -1.094650983448408}, {21818., -1.11121683574865}, {19231., -1.1341663238260444}, {17647., -1.147709856422274}, {15790., -1.1645213973113189}, {14118., -1.1622376522743938}, {12632., -1.1524213418905558}, {11364., -1.1471019361202008}, {10000., -1.1473680358361378}, {9230.8, -1.1779038575091376}, {8000., -1.1678671919100845}, {7352.9, -1.160260069567276}, {6578.9, -1.140997462601652}, {5952.4, -1.127301268076238}, {5217.4, -1.105464987306867}, {4687.5, -1.0871223281960773}, {4285.7, -1.0766899385586937}, {3750., -1.066457811442631}, {3409.1, -1.0619613217389896}, {3000., -1.0574026156229372}, {2727.3, -1.0566721760277795}, {2419.3, -1.05955955452094}, {2205.9, -1.0640315773864442}, {1973.7, -1.040266593954123}, {1764.7, -1.0414871517572497}, {1579., -1.0523040580941456}, {1420.5, -1.065120562469767}, {1271.2, -1.080932861492387}, {1136.4, -1.0956096569866713}, {1024.6, -1.1082445921656268}, {914.63, -1.1143892984370822}, {821.92, -1.1194416754746543}, {735.29, -1.1247491215653234}, {659.34, -1.1317453681760552}, {590.55, -1.138931408035197}, {530.97, -1.14474936999735}, {476.19, -1.1514102765182423}, {426.14, -1.15871262551728}, {382.65, -1.1650176222326385}, {342.86, -1.171039895884861}, {307.38, -1.1478123020354933}, {275.74, -1.1401956378480378}, {247.04, -1.1383400852389258}, {221.4, -1.1442404239489667}, {198.41, -1.1494378277099402}, {178.04, -1.1546419384696498}, {159.57, -1.1585829127016716}, {143.02, -1.1616723528137083}, {128.21, -1.1177048422966853}, {114.94, -1.114386630817463}, {103.02, -1.1182549247235687}, {92.365, -1.1412277379689235}, {82.781, -1.137067814856557}, {74.228, -1.132229268483255}, {66.548, -1.124635953914254}, {59.666, -1.1127608702184315}, {53.476, -1.076018857409416}, {47.954, -1.0555772169432223}, {42.98, -1.036959787393374}, {38.533, -1.024095438308276}, {34.542, -1.0005873439851876}, {30.966, -0.9803495802319139}, {27.757, -0.9575165763220986}, {24.886, -0.9363700278961388}, {22.308, -0.906209417443439}, {20., -0.8649837946179427}}",460.
"{{1.*^6, -0.9614298197087532}, {960000., -0.9661720586220806}, {800000., -0.975494266016409}, {666670., -0.9761717154459708}, {640000., -0.9725476608123583}, {600000., -0.9649118757590383}, {500000., -0.9441505547510076}, {480000., -0.9376955736042054}, {400000., -0.9061618142765923}, {400000., -0.9058147497265232}, {333330., -0.8725323770848473}, {300000., -0.8485562794850093}, {250000., -0.8082752556423005}, {240000., -0.7950765032687501}, {200000., -0.7601870201729372}, {200000., -0.7604530217566177}, {166670., -0.7266587332726326}, {160000., -0.7242737543044431}, {150000., -0.720214723468364}, {125000., -0.7053577946422915}, {120000., -0.7079381290468452}, {100000., -0.7262909850557355}, {85714., -0.7470740759529151}, {80000., -0.7590938986132107}, {71429., -0.7855395351449384}, {66667., -0.8054375315541138}, {60000., -0.8387582094812157}, {53333., -0.8779425387904292}, {46154., -0.9315180136280449}, {41667., -0.9978721033604032}, {37500., -1.0226104884225284}, {33333., -1.0467361014468486}, {30000., -1.0670949261008436}, {27273., -1.0820762807103352}, {24000., -1.1041202372707526}, {21818., -1.1219855964136916}, {19231., -1.1465736967870164}, {17647., -1.1613707666003565}, {15790., -1.1805421801220828}, {14118., -1.1794262834498812}, {12632., -1.1713071976773932}, {11364., -1.1672350797334297}, {10000., -1.1704552652006095}, {9230.8, -1.2041233221803989}, {8000., -1.1969056374937859}, {7352.9, -1.1910491532529226}, {6578.9, -1.1706386745646438}, {5952.4, -1.1583121915180135}, {5217.4, -1.1382671785979142}, {4687.5, -1.1208910317008514}, {4285.7, -1.1120481663360642}, {3750., -1.1032344110020929}, {3409.1, -1.099531608518093}, {3000., -1.0955553492106704}, {2727.3, -1.0952043185656644}, {2419.3, -1.098293517844993}, {2205.9, -1.0757130990420825}, {1973.7, -1.0717006484757308}, {1764.7, -1.07486384958017}, {1579., -1.086076841422846}, {1420.5, -1.099579053239677}, {1271.2, -1.114197959529934}, {1136.4, -1.1279844184535903}, {1024.6, -1.140106614249802}, {914.63, -1.1420888960282838}, {821.92, -1.1461087534602166}, {735.29, -1.1517755666066425}, {659.34, -1.1583720110202769}, {590.55, -1.164925870413339}, {530.97, -1.169865958645842}, {476.19, -1.1757240593389977}, {426.14, -1.1821447667919958}, {382.65, -1.1874757458377023}, {342.86, -1.1922963075939808}, {307.38, -1.158317807098011}, {275.74, -1.1521914687468369}, {247.04, -1.154492396189245}, {221.4, -1.1598256896853616}, {198.41, -1.1631613683837916}, {178.04, -1.1663464135195296}, {159.57, -1.1683666036597757}, {143.02, -1.1699668146204232}, {128.21, -1.1175146383598358}, {114.94, -1.1197396787259375}, {103.02, -1.122972190338313}, {92.365, -1.1432003828412225}, {82.781, -1.1375833191277964}, {74.228, -1.131724694648428}, {66.548, -1.123443345433698}, {59.666, -1.0873728496631583}, {53.476, -1.0656364284239224}, {47.954, -1.0474305613017236}, {42.98, -1.0317545867956255}, {38.533, -1.0135937772029366}, {34.542, -0.9896886523319719}, {30.966, -0.9690732365599183}, {27.757, -0.9437910195964173}, {24.886, -0.9225606151896164}, {22.308, -0.8753271046674257}, {20., -0.8438518119335318}}",540.
"{{1.*^6, -0.9615434803713109}, {960000., -0.966109504292477}, {800000., -0.975423130565021}, {666670., -0.9766012711802152}, {640000., -0.9730401139002302}, {600000., -0.9654210572611303}, {500000., -0.9445599772831758}, {480000., -0.937962046434503}, {400000., -0.9058840739480284}, {400000., -0.9061148188418308}, {333330., -0.8726455136503164}, {300000., -0.848576844594915}, {250000., -0.8080589230404629}, {240000., -0.7953520151882544}, {200000., -0.7603668317485639}, {200000., -0.7606009220833365}, {166670., -0.7268815896377205}, {160000., -0.7244950323553906}, {150000., -0.720627536932022}, {125000., -0.7116779597357554}, {120000., -0.7087504344978752}, {100000., -0.7271672293526708}, {85714., -0.7484890019880979}, {80000., -0.7606740782469311}, {71429., -0.7874352522441836}, {66667., -0.8075662233323894}, {60000., -0.841379594478087}, {53333., -0.8810537629339499}, {46154., -0.9352786638741674}, {41667., -1.0012842073741757}, {37500., -1.0275037151587718}, {33333., -1.052892098380096}, {30000., -1.0741772903678148}, {27273., -1.0904812236645702}, {24000., -1.1137487407928663}, {21818., -1.132635496715377}, {19231., -1.158497514572171}, {17647., -1.1744617725596114}, {15790., -1.200966268541834}, {14118., -1.211731469590331}, {12632., -1.1903727800128856}, {11364., -1.1897808262351315}, {10000., -1.1929579386519915}, {9230.8, -1.2284765385733871}, {8000., -1.223945245589491}, {7352.9, -1.2194011430234732}, {6578.9, -1.1982772485527449}, {5952.4, -1.1874852272070726}, {5217.4, -1.1682073129864279}, {4687.5, -1.1523501239930323}, {4285.7, -1.1446965971213787}, {3750., -1.1366130023070513}, {3409.1, -1.1332471969252311}, {3000., -1.1295514763107997}, {2727.3, -1.1290757547705237}, {2419.3, -1.1318177397486175}, {2205.9, -1.1037219372839704}, {1973.7, -1.0997899714402803}, {1764.7, -1.1042266847043194}, {1579., -1.1150321653478894}, {1420.5, -1.1276676808607013}, {1271.2, -1.1416493864921744}, {1136.4, -1.154618835637626}, {1024.6, -1.1658675717587743}, {914.63, -1.164341533952729}, {821.92, -1.1680515108457243}, {735.29, -1.1737659529184676}, {659.34, -1.1797778439815383}, {590.55, -1.1854113258158339}, {530.97, -1.1897837002236777}, {476.19, -1.194865910120982}, {426.14, -1.2003570721404493}, {382.65, -1.2046771042591373}, {342.86, -1.1775570685947787}, {307.38, -1.1678500962060832}, {275.74, -1.165782126517003}, {247.04, -1.1687538917597953}, {221.4, -1.1728526662270904}, {198.41, -1.1747230762619683}, {178.04, -1.1757610783841603}, {159.57, -1.1764747448135393}, {143.02, -1.1298583074813011}, {128.21, -1.1228385561477128}, {114.94, -1.1258346361409985}, {103.02, -1.1285637408437712}, {92.365, -1.1450744002077862}, {82.781, -1.1386638215960243}, {74.228, -1.1312656362320357}, {66.548, -1.1007067541538325}, {59.666, -1.0803497245164997}, {53.476, -1.0591981470435434}, {47.954, -1.042399625888982}, {42.98, -1.0196738922298911}, {38.533, -1.0010440666945852}, {34.542, -0.9789659179823186}, {30.966, -0.956656754032895}, {27.757, -0.9301901491796385}, {24.886, -0.8907808155899193}, {22.308, -0.8570999259508372}, {20., -0.8307656768731358}}",620.
"{{1.*^6, -0.9616476021523893}, {960000., -0.9662721649417583}, {800000., -0.9753792367589343}, {666670., -0.9769185138084364}, {640000., -0.9733448615577643}, {600000., -0.9655799696648962}, {500000., -0.9448757176199938}, {480000., -0.9383384961548256}, {400000., -0.9062028255018252}, {400000., -0.9059714494747432}, {333330., -0.8730395431199384}, {300000., -0.8488918486648258}, {250000., -0.8084395783413806}, {240000., -0.7953771388932627}, {200000., -0.7604928665565652}, {200000., -0.7604037150358355}, {166670., -0.727035458166857}, {160000., -0.724999017704345}, {150000., -0.7208193314241567}, {125000., -0.7089624229073029}, {120000., -0.7090479000139367}, {100000., -0.7280255831785275}, {85714., -0.7498384789600052}, {80000., -0.762233893974199}, {71429., -0.7894215933790381}, {66667., -0.8097788427646144}, {60000., -0.8439221920292401}, {53333., -0.8841203635659868}, {46154., -0.9389428166738925}, {41667., -1.005230478092396}, {37500., -1.032358256336972}, {33333., -1.0586359703875623}, {30000., -1.0811864239171232}, {27273., -1.0984510965981509}, {24000., -1.1231398950708762}, {21818., -1.142960615120309}, {19231., -1.1702065741334844}, {17647., -1.1870458760061753}, {15790., -1.209029670549973}, {14118., -1.227029957936667}, {12632., -1.20878105464864}, {11364., -1.2104225374611355}, {10000., -1.215114304919519}, {9230.8, -1.2520249870067217}, {8000., -1.2499545053811816}, {7352.9, -1.2469072239479384}, {6578.9, -1.2250335134756702}, {5952.4, -1.2154250066968262}, {5217.4, -1.1969303644218172}, {4687.5, -1.1834321179345364}, {4285.7, -1.1760116592353465}, {3750., -1.1684757488646795}, {3409.1, -1.165204109613605}, {3000., -1.1614052101778078}, {2727.3, -1.1606897663449487}, {2419.3, -1.1630774480020998}, {2205.9, -1.1294249389494584}, {1973.7, -1.1260850141764056}, {1764.7, -1.1309102111334821}, {1579., -1.1410954403528113}, {1420.5, -1.1541646540018895}, {1271.2, -1.1665265363894235}, {1136.4, -1.1785593541566568}, {1024.6, -1.1887857611631218}, {914.63, -1.1844472225685498}, {821.92, -1.1882515309812243}, {735.29, -1.1933958255919423}, {659.34, -1.1987859267312684}, {590.55, -1.2036055632972273}, {530.97, -1.207447721288035}, {476.19, -1.2117924514225906}, {426.14, -1.216490678154898}, {382.65, -1.2201995019965908}, {342.86, -1.1863600564473302}, {307.38, -1.1783840865400768}, {275.74, -1.1794525539523626}, {247.04, -1.1822832362512157}, {221.4, -1.1845499406557718}, {198.41, -1.1849845600064108}, {178.04, -1.1853053793765198}, {159.57, -1.1846397510230948}, {143.02, -1.1319236604920546}, {128.21, -1.1298682884410267}, {114.94, -1.1326066587742092}, {103.02, -1.1354921331173917}, {92.365, -1.1477379220954835}, {82.781, -1.139826706095888}, {74.228, -1.114915784706643}, {66.548, -1.0961700404202117}, {59.666, -1.0741703528621245}, {53.476, -1.055517760387375}, {47.954, -1.0369483048892707}, {42.98, -1.0116504012971246}, {38.533, -0.9910561179426529}, {34.542, -0.9707658924207143}, {30.966, -0.9450978191548384}, {27.757, -0.9175175212466089}, {24.886, -0.8732063843255624}, {22.308, -0.8418970846477029}, {20., -0.8155100631664678}}",700.
"{{1.*^6, -0.9621149263849622}, {960000., -0.9662305986261867}, {800000., -0.9759086077093975}, {666670., -0.9768330318603179}, {640000., -0.9730994989309361}, {600000., -0.9655960464060909}, {500000., -0.9445960547311882}, {480000., -0.9382816563056433}, {400000., -0.9064829680169845}, {400000., -0.9061649979675209}, {333330., -0.8728221810114595}, {300000., -0.8488406750120294}, {250000., -0.8084308303965203}, {240000., -0.7954473386299717}, {200000., -0.7604538667708138}, {200000., -0.7603915180944789}, {166670., -0.7270812296262948}, {160000., -0.7249333134383668}, {150000., -0.720950212015912}, {125000., -0.7082392698104397}, {120000., -0.7093528237363752}, {100000., -0.7286268996825336}, {85714., -0.7503422013915627}, {80000., -0.7629454455682104}, {71429., -0.7904083452127899}, {66667., -0.8109465499504965}, {60000., -0.8456372658371427}, {53333., -0.8865213281136863}, {46154., -0.9424396187403639}, {41667., -1.0126786185499967}, {37500., -1.0370594978017074}, {33333., -1.0643830894304669}, {30000., -1.0876812844508497}, {27273., -1.105879602377147}, {24000., -1.1320741456706775}, {21818., -1.1529558373714046}, {19231., -1.1819147602070876}, {17647., -1.1999500821827926}, {15790., -1.2300995379532575}, {14118., -1.2434627056080068}, {12632., -1.2265186973640751}, {11364., -1.228665400022318}, {10000., -1.2372430522158615}, {9230.8, -1.2766490240683355}, {8000., -1.2772642551164624}, {7352.9, -1.2759765734997208}, {6578.9, -1.2523974765149537}, {5952.4, -1.2441704284773967}, {5217.4, -1.2276877770495358}, {4687.5, -1.2144408823544142}, {4285.7, -1.207931696750511}, {3750., -1.200872213951199}, {3409.1, -1.1978189554218461}, {3000., -1.1938356910327803}, {2727.3, -1.1928212361242176}, {2419.3, -1.1947250987176028}, {2205.9, -1.1537701188738083}, {1973.7, -1.1515109881159673}, {1764.7, -1.1568965411160241}, {1579., -1.1670082322124984}, {1420.5, -1.1794343003369523}, {1271.2, -1.1913745807918508}, {1136.4, -1.2024310931028865}, {1024.6, -1.1634167339521357}, {914.63, -1.2046750341786128}, {821.92, -1.2082048256184732}, {735.29, -1.2130168589991683}, {659.34, -1.217854500732439}, {590.55, -1.2221102911391712}, {530.97, -1.2253964674587754}, {476.19, -1.2292857605145753}, {426.14, -1.233432182037434}, {382.65, -1.2049532558990932}, {342.86, -1.1950101466563818}, {307.38, -1.1913226793676632}, {275.74, -1.1933732012685911}, {247.04, -1.1953866844472034}, {221.4, -1.1971144024850333}, {198.41, -1.1964645801480667}, {178.04, -1.1959310441650288}, {159.57, -1.149240174238813}, {143.02, -1.1381357538755337}, {128.21, -1.137542577534197}, {114.94, -1.1406550591727165}, {103.02, -1.1433729433351254}, {92.365, -1.1522496994868139}, {82.781, -1.1436536724111999}, {74.228, -1.1113629633929913}, {66.548, -1.091532099054408}, {59.666, -1.071014729551082}, {53.476, -1.0508252958955517}, {47.954, -1.0314401358783052}, {42.98, -1.010491761540767}, {38.533, -0.9831960328309666}, {34.542, -0.960148750281656}, {30.966, -0.9349175364748809}, {27.757, -0.8901179501048379}, {24.886, -0.8549775935467088}, {22.308, -0.8249679130875078}, {20., -0.8000173876931791}}",780.
"{{1.*^6, -0.9618159295620387}, {960000., -0.9664871655332457}, {800000., -0.9758789276249573}, {666670., -0.9771684710767583}, {640000., -0.9736511986481394}, {600000., -0.9658132251459184}, {500000., -0.9451026654022376}, {480000., -0.9385478772101878}, {400000., -0.9066471477856594}, {400000., -0.9065892393970946}, {333330., -0.8732276775219902}, {300000., -0.8486945404939834}, {250000., -0.8085605616541087}, {240000., -0.795429876084612}, {200000., -0.7607502621934117}, {200000., -0.7607089474810403}, {166670., -0.7274429817152372}, {160000., -0.7255125934314492}, {150000., -0.7214080106033124}, {125000., -0.7091508510849228}, {120000., -0.7101499097801696}, {100000., -0.729708935220697}, {85714., -0.7519333774434617}, {80000., -0.7647466114922263}, {71429., -0.7925051458634313}, {66667., -0.8132873646203136}, {60000., -0.8482901710511813}, {53333., -0.8895586302504749}, {46154., -0.9459732871314901}, {41667., -1.0131985098926146}, {37500., -1.0417977877244597}, {33333., -1.0700240635749672}, {30000., -1.0943901761361254}, {27273., -1.113574980699518}, {24000., -1.141062876454003}, {21818., -1.1629087460492744}, {19231., -1.1932323158948597}, {17647., -1.2121805506159153}, {15790., -1.2445246570280772}, {14118., -1.2586966401603537}, {12632., -1.2450116300261747}, {11364., -1.2480498971581149}, {10000., -1.2592321222707634}, {9230.8, -1.3000302348871233}, {8000., -1.3033765070215346}, {7352.9, -1.3032454715360695}, {6578.9, -1.2798475288414641}, {5952.4, -1.2729196537382153}, {5217.4, -1.2575164666007788}, {4687.5, -1.246126580045566}, {4285.7, -1.240594678978897}, {3750., -1.2340215276698026}, {3409.1, -1.231006381812408}, {3000., -1.2267615860651457}, {2727.3, -1.2253083714034376}, {2419.3, -1.1924106116328355}, {2205.9, -1.1802730959484273}, {1973.7, -1.1785165657320174}, {1764.7, -1.1830226695755883}, {1579., -1.1924189901977735}, {1420.5, -1.2040400845668517}, {1271.2, -1.215435071571144}, {1136.4, -1.2258231481984192}, {1024.6, -1.1815792115008064}, {914.63, -1.2254351592450232}, {821.92, -1.2286477918369325}, {735.29, -1.232545822727849}, {659.34, -1.236619604030368}, {590.55, -1.2402979821673306}, {530.97, -1.2429613912591049}, {476.19, -1.246072170785876}, {426.14, -1.2495508897843017}, {382.65, -1.2149092945152087}, {342.86, -1.2060973077894046}, {307.38, -1.2062547368292937}, {275.74, -1.2083006035258275}, {247.04, -1.208911699607595}, {221.4, -1.2086504150264286}, {198.41, -1.207396561932519}, {178.04, -1.206086919666576}, {159.57, -1.1526361438250927}, {143.02, -1.1469667090657993}, {128.21, -1.1465960583223254}, {114.94, -1.149917714094162}, {103.02, -1.1502478701858527}, {92.365, -1.1557427502742108}, {82.781, -1.126575440332326}, {74.228, -1.1085469480235428}, {66.548, -1.0889722151646481}, {59.666, -1.0687862317203332}, {53.476, -1.0447882576405367}, {47.954, -1.0239871521943045}, {42.98, -0.9994457924744303}, {38.533, -0.9753015740120636}, {34.542, -0.9468931209094741}, {30.966, -0.9058835347848299}, {27.757, -0.8706197121612861}, {24.886, -0.8397341748472958}, {22.308, -0.8098434228900164}, {20., -0.7842252223358889}}",860.
"{{1.*^6, -0.9619614940722081}, {960000., -0.9666161029376421}, {800000., -0.9760445314168499}, {666670., -0.9775387517817137}, {640000., -0.973825122017178}, {600000., -0.9659269383694494}, {500000., -0.9451721080704966}, {480000., -0.9387734445513976}, {400000., -0.9064064537907968}, {400000., -0.9063870171323379}, {333330., -0.8733257915062614}, {300000., -0.8487464392471908}, {250000., -0.8085431868898793}, {240000., -0.7955419506454654}, {200000., -0.7608249123751815}, {200000., -0.7607647298817783}, {166670., -0.7276906201438228}, {160000., -0.7254514765073417}, {150000., -0.7215124062222267}, {125000., -0.7132887078528349}, {120000., -0.7104466400501132}, {100000., -0.7304152896085038}, {85714., -0.7528315281702641}, {80000., -0.7657145174025021}, {71429., -0.7939150026088213}, {66667., -0.8148231752930378}, {60000., -0.8502998575521581}, {53333., -0.892112134411965}, {46154., -0.9493445649825765}, {41667., -1.0184135735467081}, {37500., -1.046153601509852}, {33333., -1.0753647419539356}, {30000., -1.1006029483045405}, {27273., -1.1206066351507056}, {24000., -1.149397058685848}, {21818., -1.1721843634491402}, {19231., -1.2041009837744088}, {17647., -1.224131276739598}, {15790., -1.2500580316337884}, {14118., -1.2618407983635334}, {12632., -1.2623195970905503}, {11364., -1.2679944270955652}, {10000., -1.280648982264627}, {9230.8, -1.3235568699026}, {8000., -1.3296002409977643}, {7352.9, -1.3312237711495643}, {6578.9, -1.3070822710855263}, {5952.4, -1.3018119375172925}, {5217.4, -1.2882883817591697}, {4687.5, -1.279024786300834}, {4285.7, -1.2743821447066999}, {3750., -1.2688968128986295}, {3409.1, -1.266187536753471}, {3000., -1.2621168444640094}, {2727.3, -1.2600238159510366}, {2419.3, -1.2208255089209523}, {2205.9, -1.2085539919736146}, {1973.7, -1.2068917966346113}, {1764.7, -1.210615730402093}, {1579., -1.218934632123551}, {1420.5, -1.2290667898980485}, {1271.2, -1.240269260946032}, {1136.4, -1.2497207132629693}, {1024.6, -1.200591327812942}, {914.63, -1.24702709807141}, {821.92, -1.2497365720954106}, {735.29, -1.2532932765038545}, {659.34, -1.25688136647757}, {590.55, -1.259772236270398}, {530.97, -1.2617989321746284}, {476.19, -1.2642703447123733}, {426.14, -1.235629550248255}, {382.65, -1.225655328783091}, {342.86, -1.2199184891491097}, {307.38, -1.2217157234612512}, {275.74, -1.223516571982985}, {247.04, -1.2224802123123464}, {221.4, -1.2213974854761669}, {198.41, -1.2195906981994555}, {178.04, -1.1896403938370381}, {159.57, -1.1580339106010058}, {143.02, -1.1558775202036224}, {128.21, -1.1549657059833385}, {114.94, -1.1577905510965283}, {103.02, -1.1572966349253229}, {92.365, -1.1409387722948692}, {82.781, -1.122480318261908}, {74.228, -1.103587179260784}, {66.548, -1.084719667821394}, {59.666, -1.0645064421757928}, {53.476, -1.0377826755046777}, {47.954, -1.0133719223101}, {42.98, -0.9842781505513291}, {38.533, -0.9596567069403571}, {34.542, -0.9312791204343188}, {30.966, -0.8812415995895828}, {27.757, -0.8480095826457884}, {24.886, -0.8183730162841386}, {22.308, -0.7883082990143776}, {20., -0.7611220439439003}}",940.
"{{1.*^6, -0.9621680771489944}, {960000., -0.9665045833587306}, {800000., -0.9761260997240946}, {666670., -0.9777380968819357}, {640000., -0.9740194703161847}, {600000., -0.9663284784378039}, {500000., -0.9452068286542266}, {480000., -0.9389532532625066}, {400000., -0.9068689557964648}, {400000., -0.906589514443991}, {333330., -0.8732047293586217}, {300000., -0.848915064874449}, {250000., -0.8084820188830458}, {240000., -0.7958342799658685}, {200000., -0.7609995247210123}, {200000., -0.7608625821719467}, {166670., -0.7276526905618014}, {160000., -0.7257510472918977}, {150000., -0.721745984370298}, {125000., -0.7117764501453582}, {120000., -0.7109459047918814}, {100000., -0.7307703904323224}, {85714., -0.7536686485696207}, {80000., -0.7666981932607323}, {71429., -0.7951757479873471}, {66667., -0.8163180607301677}, {60000., -0.8521102872259085}, {53333., -0.8943769323038592}, {46154., -0.9523900870214956}, {41667., -1.0201613061495458}, {37500., -1.0501972250260283}, {33333., -1.0803188754889108}, {30000., -1.1064814545948267}, {27273., -1.127643571333894}, {24000., -1.1574776580591966}, {21818., -1.1813810342280129}, {19231., -1.2144475425241519}, {17647., -1.2356576657253295}, {15790., -1.2631552364953622}, {14118., -1.288175616675361}, {12632., -1.2791552748936417}, {11364., -1.287203484123097}, {10000., -1.301332974806777}, {9230.8, -1.3463279813220468}, {8000., -1.3552224982013894}, {7352.9, -1.3587238922726623}, {6578.9, -1.3340332832942141}, {5952.4, -1.3306694412309656}, {5217.4, -1.3192479791446956}, {4687.5, -1.3118838127556554}, {4285.7, -1.309286099499573}, {3750., -1.3053003877221068}, {3409.1, -1.3033536461708668}, {3000., -1.299762418903867}, {2727.3, -1.2978879285896179}, {2419.3, -1.2528984851155267}, {2205.9, -1.2411416530213295}, {1973.7, -1.2388640372384605}, {1764.7, -1.2413196649198883}, {1579., -1.2479341551463705}, {1420.5, -1.2568570346544978}, {1271.2, -1.2667395603439102}, {1136.4, -1.2224229895857741}, {1024.6, -1.2210849262627663}, {914.63, -1.269158231756264}, {821.92, -1.2710500101206452}, {735.29, -1.2736163188943797}, {659.34, -1.2765194732862908}, {590.55, -1.2791488852313129}, {530.97, -1.2803421258169538}, {476.19, -1.282212989676364}, {426.14, -1.2464674270228673}, {382.65, -1.2370724593655615}, {342.86, -1.2358633318836585}, {307.38, -1.2374193969634784}, {275.74, -1.2380204092170493}, {247.04, -1.2355101629440886}, {221.4, -1.233111136366426}, {198.41, -1.230207865679734}, {178.04, -1.1770139732875895}, {159.57, -1.164525866285514}, {143.02, -1.163647389496445}, {128.21, -1.1621198180988823}, {114.94, -1.1636989376590232}, {103.02, -1.1605846423711532}, {92.365, -1.1351765354899346}, {82.781, -1.1141000580048315}, {74.228, -1.0961309858286257}, {66.548, -1.0753140105380654}, {59.666, -1.048602068375183}, {53.476, -1.022406522826165}, {47.954, -0.995654164190847}, {42.98, -0.9633620637313842}, {38.533, -0.937608348700048}, {34.542, -0.8943154834441766}, {30.966, -0.8545393765387621}, {27.757, -0.8214944932065944}, {24.886, -0.7916261771752947}, {22.308, -0.7621124351890458}, {20., -0.7321030915756263}}",1020.
"{{1.*^6, -0.961846456500421}, {960000., -0.9666744306943297}, {800000., -0.9760196547077503}, {666670., -0.9781519819337916}, {640000., -0.9746192994244228}, {600000., -0.9666699959629299}, {500000., -0.9458331652003843}, {480000., -0.9390315797396988}, {400000., -0.9067532734148086}, {400000., -0.907148033656026}, {333330., -0.873616582729746}, {300000., -0.848872373299476}, {250000., -0.8088629262613618}, {240000., -0.7957312483630736}, {200000., -0.7611813502171055}, {200000., -0.7608901255283861}, {166670., -0.7281357804895865}, {160000., -0.72595480806164}, {150000., -0.7222712912929433}, {125000., -0.7091281606792813}, {120000., -0.7115332905891929}, {100000., -0.7320957957779621}, {85714., -0.754916880842128}, {80000., -0.7679943457757014}, {71429., -0.7968994800945439}, {66667., -0.8183913680595031}, {60000., -0.8542668891380917}, {53333., -0.8968859339006295}, {46154., -0.955310891319656}, {41667., -1.0262590789946764}, {37500., -1.054074915629979}, {33333., -1.0850650588056052}, {30000., -1.1119545029671198}, {27273., -1.1338334204627032}, {24000., -1.1648422124399516}, {21818., -1.1895864590029281}, {19231., -1.2236887706843687}, {17647., -1.245576649192186}, {15790., -1.27450476321347}, {14118., -1.300340810412152}, {12632., -1.2945882750863906}, {11364., -1.3015241865431748}, {10000., -1.319870295323214}, {9230.8, -1.3661002633563002}, {8000., -1.3777231812922899}, {7352.9, -1.3827185069222652}, {6578.9, -1.358484396284164}, {5952.4, -1.356945026454048}, {5217.4, -1.3484847249285465}, {4687.5, -1.3429142188066472}, {4285.7, -1.3420740210996343}, {3750., -1.3400443159189308}, {3409.1, -1.3390524210218844}, {3000., -1.3367517525283856}, {2727.3, -1.3354297933882529}, {2419.3, -1.2874243582087086}, {2205.9, -1.2761590966882561}, {1973.7, -1.2733674168880382}, {1764.7, -1.2745246534381445}, {1579., -1.2797451858496478}, {1420.5, -1.2870448415013909}, {1271.2, -1.294643512066837}, {1136.4, -1.2433276948828764}, {1024.6, -1.242989976015567}, {914.63, -1.2911408019954314}, {821.92, -1.2916785060166052}, {735.29, -1.2930890976642175}, {659.34, -1.2947819326915302}, {590.55, -1.2959640906990575}, {530.97, -1.2966366856486387}, {476.19, -1.2660521878895823}, {426.14, -1.2556263491597874}, {382.65, -1.2487847818589783}, {342.86, -1.2494361506159815}, {307.38, -1.2496215901199046}, {275.74, -1.2489252978000691}, {247.04, -1.2443338531713806}, {221.4, -1.2408646023506213}, {198.41, -1.2372536694648728}, {178.04, -1.1757931537645887}, {159.57, -1.1688448964607991}, {143.02, -1.1663981746618446}, {128.21, -1.1638787545225031}, {114.94, -1.1622626125454416}, {103.02, -1.155314877697758}, {92.365, -1.1231296562939246}, {82.781, -1.1016466520829156}, {74.228, -1.0806884636460596}, {66.548, -1.0578962754798327}, {59.666, -1.0283927838548175}, {53.476, -0.9986867716913924}, {47.954, -0.9692335836560066}, {42.98, -0.9402904038711488}, {38.533, -0.9020772195021499}, {34.542, -0.8591388525135936}, {30.966, -0.821064325916294}, {27.757, -0.7879846075738891}, {24.886, -0.7581583556260937}, {22.308, -0.726411964610169}, {20., -0.700451979446595}}",1100.


==> Plots/StripUnirradCm2-20.csv <==
"{{0., 0.00005814481385813212}, {1., 0.0017960748508008384}, {2., 0.005071497914200677}, {3., 0.008755267046081185}, {4., 0.013656657429303583}, {10., 0.0390625}, {20., 0.08318824194761111}, {40., 0.1909338170119701}, {60., 0.2992120202674696}, {80., 0.43037978439288904}, {100., 0.5212568545276371}, {120., 0.6003772732360871}, {140., 0.6865817031512705}, {160., 0.7684425387055824}, {180., 0.8557644484941807}, {200., 0.9324035396533475}, {220., 0.9999858711996258}, {240., 1.0842025294661854}, {260., 1.1661887969002664}, {280., 1.2381760977159462}, {300., 1.3051722409702962}, {320., 1.399594033754569}, {340., 1.4865995773395224}, {360., 1.5464697751660739}, {380., 1.611582507947922}, {400., 1.633146271398452}, {420., 1.6436242706737811}, {440., 1.6409621002802572}, {460., 1.667878113255449}, {480., 1.6460257669136915}, {500., 1.65366532662393}, {520., 1.663798677059099}, {540., 1.6789678343762036}, {560., 1.6744364873213242}, {580., 1.648432530233489}, {600., 1.6769058538100303}, {620., 1.6704695211568543}, {640., 1.6658365220234639}, {660., 1.6640701735995946}, {680., 1.6567630232972161}, {700., 1.6785551341173612}, {720., 1.6767685235188443}, {740., 1.6623066330743972}, {760., 1.6671971660262344}, {780., 1.6657005492434351}, {800., 1.6775927584024437}, {820., 1.6642059467906525}, {840., 1.6893350084779275}, {860., 1.6640701735995946}, {880., 1.6789678343762036}, {900., 1.6699234599432728}, {920., 1.6797936916359149}, {940., 1.6636629537042416}, {960., 1.668150608964385}, {980., 1.6777301899675774}, {1000., 1.6826889957073325}, {1020., 1.6793806868574312}, {1040., 1.6733407415920867}, {1060., 1.640297568284608}, {1080., 2.6469243589934677}, {1100., 1.0862044857021405}}",143.02
"{{0., 0.00039367003154289}, {1., 0.002670960614061794}, {2., 0.0061726013656880525}, {3., 0.011766125998390943}, {4., 0.016738884799653724}, {10., 0.03965010196558997}, {20., 0.08407541376285602}, {40., 0.19156858754085798}, {60., 0.30128263150604834}, {80., 0.4325486409035355}, {100., 0.5199976513370081}, {120., 0.603953182440732}, {140., 0.6863658704845448}, {160., 0.7677187878262967}, {180., 0.8477600727089905}, {200., 0.9272432982563377}, {220., 1.005829828915759}, {240., 1.0834888862210983}, {260., 1.1609496461762734}, {280., 1.238088965111148}, {300., 1.315417030660098}, {320., 1.3937480443275878}, {340., 1.4741825851052057}, {360., 1.5540385297341552}, {380., 1.6141734761919904}, {400., 1.6348635996677852}, {420., 1.64269177460155}, {440., 1.6477634556466774}, {460., 1.6516497678781321}, {480., 1.6544725833005232}, {500., 1.6568979031557722}, {520., 1.6589230791608367}, {540., 1.6608165952195546}, {560., 1.6623066330743972}, {580., 1.6635272469560303}, {600., 1.66488506206252}, {620., 1.6661085175364445}, {640., 1.6671971660262344}, {660., 1.668150608964385}, {680., 1.668968496891122}, {700., 1.66951408972726}, {720., 1.6704695211568543}, {740., 1.6710158502554173}, {760., 1.6716991386088735}, {780., 1.6725196379896803}, {800., 1.673066973218936}, {820., 1.6736145771669009}, {840., 1.6740254565803572}, {860., 1.6744364873213242}, {880., 1.6748476694641228}, {900., 1.6752590030831194}, {920., 1.6756704882527278}, {940., 1.6758076836667126}, {960., 1.6762193710196336}, {980., 1.6766312100969738}, {1000., 1.6769058538100303}, {1020., 1.6771805650114064}, {1040., 1.6773179459271235}, {1060., 1.670332980746085}, {1080., 1.6586528412335044}, {1100., 1.702043293271926}}",4285.7
"{{0., 0.0017216381809644153}, {1., 0.0055407639045321954}, {2., 0.01038973370630427}, {3., 0.017110670748987526}, {4., 0.020246760388758528}, {10., 0.043643581046778124}, {20., 0.0883981838911353}, {40., 0.19661925553525908}, {60., 0.3098274147778923}, {80., 0.4399285623059928}, {100., 0.5278402264963257}, {120., 0.6123212216750858}, {140., 0.6954092083365536}, {160., 0.777337992503444}, {180., 0.8580219710099584}, {200., 0.9380665042248172}, {220., 1.017218129842922}, {240., 1.0954997899494183}, {260., 1.1736316423296542}, {280., 1.2514394306619363}, {300., 1.3295562855188885}, {320., 1.4085379443043675}, {340., 1.4895846010318947}, {360., 1.570214424210787}, {380., 1.6309046143190777}, {400., 1.6516497678781321}, {420., 1.6597341893206607}, {440., 1.6647492057568938}, {460., 1.6686958007603914}, {480., 1.6714257729842776}, {500., 1.6740254565803572}, {520., 1.6760821250474054}, {540., 1.6780051037666275}, {560., 1.6795183381913092}, {580., 1.6808957828461224}, {600., 1.6821369323922455}, {620., 1.6832413308408882}, {640., 1.6844850796523505}, {660., 1.6854533931315117}, {680., 1.686284040813578}, {700., 1.6871153027033412}, {720., 1.6879471794065042}, {740., 1.6886408800790993}, {760., 1.6893350084779275}, {780., 1.6901685276503868}, {800., 1.6907245498614958}, {820., 1.6914199635507456}, {840., 1.692115806375249}, {860., 1.6925335182017733}, {880., 1.6929513847204662}, {900., 1.6933694060077198}, {920., 1.6937875821399748}, {940., 1.6942059131937177}, {960., 1.694763929053311}, {980., 1.695182621888241}, {1000., 1.6954618366494547}, {1020., 1.6960204731651534}, {1040., 1.6962998949651107}, {1060., 1.6972784152492428}, {1080., 1.6990979149350032}, {1100., 1.686284040813578}}",12632.
"{{0., 0.031230945609696702}, {1., 0.054699376302942575}, {2., 0.1861906909094821}, {3., 0.2605910177337089}, {4., 0.310899083849917}, {10., 0.5481253002311797}, {20., 0.8821965661267939}, {40., 1.6243381893941422}, {60., 3.1689725040171166}, {80., 3.705812873963537}, {100., 3.9140742343945543}, {120., 4.0944275888688955}, {140., 4.260158671058157}, {160., 4.417310067019605}, {180., 4.564759306792183}, {200., 4.705481910894698}, {220., 4.843361781093211}, {240., 4.974034520127857}, {260., 5.1020408163265305}, {280., 5.225974016906622}, {300., 5.350562401091845}, {320., 5.472365745958643}, {340., 5.595863680821247}, {360., 5.715803537749731}, {380., 5.809414039262343}, {400., 5.850366030490845}, {420., 5.874605062785165}, {440., 5.892657153439177}, {460., 5.910792580600556}, {480., 5.921714051975774}, {500., 5.929925032227363}, {520., 5.940899598107647}, {540., 5.94639830935809}, {560., 5.953741807651273}, {580., 5.961098917617041}, {600., 5.964782587492146}, {620., 5.972160178113706}, {640., 5.9758541073144835}, {660., 5.9804763402757315}, {680., 5.984177988985749}, {700., 5.985103938152904}, {720., 5.9888098847750575}, {740., 5.990664148990214}, {760., 5.991591604056981}, {780., 5.99251927451877}, {800., 5.99251927451877}, {820., 5.993447160442283}, {840., 5.991591604056981}, {860., 5.990664148990214}, {880., 5.98695648134019}, {900., 5.985103938152904}, {920., 5.983252254680915}, {940., 5.97955146475571}, {960., 5.978626803765905}, {980., 5.9758541073144835}, {1000., 5.974006714449002}, {1020., 5.9703144977791744}, {1040., 5.968469672916403}, {1060., 5.96386134998049}, {1080., 5.960178533333452}, {1100., 5.955579807735302}}",1.e6


==> Plots/StripUnirradCm2-40.csv <==
"{{0., 0.00007913519138288923}, {1., 0.002051470103128986}, {2., 0.004494935780378291}, {3., 0.007056810747660517}, {4., 0.009545421366871526}, {10., 0.03722109105879008}, {20., 0.08029187703138449}, {40., 0.17602725683778514}, {60., 0.28214338583522536}, {80., 0.4194840922456006}, {100., 0.5193815965776879}, {120., 0.6102958964666356}, {140., 0.694529801674758}, {160., 0.7823905781534715}, {180., 0.8708821456824962}, {200., 0.9437232318567624}, {220., 1.0327058734993715}, {240., 1.1138569305730381}, {260., 1.1766933238223878}, {280., 1.2557892496606617}, {300., 1.3331510578105705}, {320., 1.4241017813745978}, {340., 1.5099120630989231}, {360., 1.586770608519673}, {380., 1.6334102995722024}, {400., 1.6457586741768122}, {420., 1.6495038975170884}, {440., 1.6409621002802572}, {460., 1.6543379994774803}, {480., 1.6684231714587576}, {500., 1.6560888709885553}, {520., 1.6726564466142315}, {540., 1.6639344170233137}, {560., 1.6508445760471324}, {580., 1.6640701735995946}, {600., 1.652455548945733}, {620., 1.6729301142261122}, {640., 1.6793806868574312}, {660., 1.6658365220234639}, {680., 1.6716991386088735}, {700., 1.7273194121625959}, {720., 1.055579600544633}, {740., 1.833956508392631}, {760., 1.5783345401621198}, {780., 0.42036180880536217}}",143.02
"{{0., 0.00043974136172069035}, {1., 0.002724662952953242}, {2., 0.005942750721299733}, {3., 0.011297877567953482}, {4., 0.016474959398656994}, {10., 0.039028342729842666}, {20., 0.08119149888632868}, {40., 0.1773471542635587}, {60., 0.2893789622897904}, {80., 0.4224726548490543}, {100., 0.5189793832824335}, {120., 0.6104466929268951}, {140., 0.6985003209982672}, {160., 0.7837491801983575}, {180., 0.8667846055406625}, {200., 0.9484374029526244}, {220., 1.0285370050247562}, {240., 1.1074903547474453}, {260., 1.1858689189046518}, {280., 1.2638380135986975}, {300., 1.3422512056016436}, {320., 1.4213113195898452}, {340., 1.502080673135944}, {360., 1.5782091386692576}, {380., 1.6231604452823187}, {400., 1.6381737763897282}, {420., 1.645358156948375}, {440., 1.6500399728783592}, {460., 1.653530841286861}, {480., 1.6567630232972161}, {500., 1.6594637531828844}, {520., 1.6614936366895503}, {540., 1.663120226324186}, {560., 1.66488506206252}, {580., 1.6662445402748336}, {600., 1.667878113255449}, {620., 1.6692412598727941}, {640., 1.6699234599432728}, {660., 1.6712891153163265}, {680., 1.6722460710896285}, {700., 1.678280085142505}, {720., 1.7310585089553499}, {740., 1.7203055056141308}, {760., 1.7234493120045495}, {780., 2.0884590906910936}}",4285.7
"{{0., 0.0028413485111067425}, {1., 0.0055246267765870355}, {2., 0.010787964630786292}, {3., 0.017750947024118075}, {4., 0.021417602678728696}, {10., 0.044278981957483816}, {20., 0.08662993742130534}, {40., 0.18360617210508143}, {60., 0.3008647058641453}, {80., 0.43159663272191523}, {100., 0.5286415202972262}, {120., 0.6207097149693293}, {140., 0.7094453027660556}, {160., 0.7953293925117183}, {180., 0.8790606130436505}, {200., 0.9613614379223}, {220., 1.0421285369486917}, {240., 1.1217047852388278}, {260., 1.2008745503410807}, {280., 1.2795284194624175}, {300., 1.3586275362009699}, {320., 1.4387236877291905}, {340., 1.5198173521197693}, {360., 1.5968047936079905}, {380., 1.6422923763395223}, {400., 1.6573026415733545}, {420., 1.6646133660796072}, {440., 1.6693776664395614}, {460., 1.673066973218936}, {480., 1.6762193710196336}, {500., 1.6788302507133532}, {520., 1.6808957828461224}, {540., 1.6828270540007706}, {560., 1.6844850796523505}, {580., 1.6857302074842595}, {600., 1.6873925265951966}, {620., 1.6887796715295167}, {640., 1.6897516909721144}, {660., 1.6908635982854647}, {680., 1.692115806375249}, {700., 1.6943453913185227}, {720., 1.74191264795806}, {740., 1.7403143297615917}, {760., 1.7426398842085506}, {780., 1.9728527724922205}}",12632.
"{{0., 0.029597956658889243}, {1., 0.053333831400206824}, {2., 0.19892209669704808}, {3., 0.2728985669898668}, {4., 0.32447355848342646}, {10., 0.5786819696413023}, {20., 0.9262276668864879}, {40., 1.670332980746085}, {60., 3.370792091916808}, {80., 3.9028342729842658}, {100., 4.13029255688239}, {120., 4.32086074103911}, {140., 4.495849063484968}, {160., 4.656800421585729}, {180., 4.809829883964633}, {200., 4.954447594972165}, {220., 5.091852020433642}, {240., 5.2252185181159065}, {260., 5.356045938934564}, {280., 5.481282683072965}, {300., 5.605084291247377}, {320., 5.727922457493644}, {340., 5.852156365123621}, {360., 5.9703144977791744}, {380., 6.045754719099998}, {400., 6.083537642354553}, {420., 6.107332111150318}, {440., 6.130306380942733}, {460., 6.1582403330760656}, {480., 6.1961087247555655}, {500., 6.202942577952487}, {520., 6.215664050220177}, {540., 6.2225302900173896}, {560., 6.230391361846484}, {580., 6.236296945744259}, {600., 6.242210930187493}, {620., 6.248133331116495}, {640., 6.252086282116803}, {660., 6.257032748383363}, {680., 6.206852714221624}, {700., 6.248133331116495}, {720., 6.275882957268095}, {740., 6.282849249013543}, {760., 6.277872143612904}, {780., 6.301816330298712}}",1.e6


==> Plots/StripVoltageDepHighFKink.csv <==
"{{1.*^6, 178.94}, {960000., 181.31}, {800000., 207.45}, {666670., 216.34}, {640000., 218.04}, {600000., 220.27}, {500000., 224.95999999999998}, {480000., 225.57}, {400000., 226.97}, {400000., 227.04}, {333330., 228.84}, {300000., 229.15}, {250000., 232.70999999999998}, {240000., 233.91000000000003}, {200000., 243.11}, {200000., 243.11999999999998}, {166670., 255.53999999999996}, {160000., 259.13}, {150000., 264.41}, {125000., 281.65}, {120000., 286.26}, {100000., 307.40999999999997}, {85714., 337.18}, {80000., 348.52}, {71429., 370.25}, {66667., 384.96}, {60000., 404.34000000000003}, {53333., 432.31}, {46154., 468.48}, {41667., 495.54}, {37500., 370.92}, {33333., 396.77000000000004}, {30000., 425.28999999999996}, {27273., 448.91}, {24000., 484.69}, {21818., 515.08}, {19231., 564.24}, {17647., 595.41}, {15790., 645.77}, {14118., 554.38}, {12632., 762.13}, {11364., 809.1}, {10000., 676.35}, {9230.8, 1040.}, {8000., 1120.8000000000002}, {7352.9, 1171.3999999999999}, {6578.9, 1238.5}, {5952.4, 1311.4}, {5217.4, 1407.2}, {4687.5, 1529.6}, {4285.7, 1593.8}, {3750., 1694.4}, {3409.1, 1766.6999999999998}, {3000., 1935.6999999999998}, {2727.3, 2003.8}, {2419.3, 2076.5}, {2205.9, 2134.9}, {1973.7, 2390.6}, {1764.7, 2445.2000000000003}, {1579., 2468.2999999999997}, {1420.5, 2487.4}, {1271.2, 2558.}, {1136.4, 2676.4}, {1024.6, 2809.9}, {914.63, 3007.7}, {821.92, 3080.6}, {735.29, 3195.6}, {659.34, 3228.1}, {590.55, 3299.3}, {530.97, 3283.2}, {476.19, 3193.2000000000003}, {426.14, 3141.2999999999997}, {382.65, 3077.5}, {342.86, 3041.}, {307.38, 3051.8}, {275.74, 2769.2999999999997}, {247.04, 2721.3}, {221.4, 2840.9}, {198.41, 2520.2}, {178.04, 2543.5}, {159.57, 3616.8}, {143.02, 4147.1}, {128.21, 4713.9}, {114.94, 4107.5}, {103.02, 4100.1}, {92.365, 3908.5}, {82.781, 4728.099999999999}, {74.228, 5187.4}, {66.548, 5555.7}, {59.666, 5802.7}, {53.476, 7305.2}, {47.954, 8703.199999999999}, {42.98, 9298.900000000001}, {38.533, 8756.5}, {34.542, 8619.2}, {30.966, 16082.000000000002}, {27.757, 19294.}, {24.886, 17620.}, {22.308, 31458.999999999996}, {20., 36394.}}",0.
"{{1.*^6, 135.20999999999998}, {960000., 137.62}, {800000., 144.09}, {666670., 147.92}, {640000., 148.26}, {600000., 149.25}, {500000., 152.56}, {480000., 154.85999999999999}, {400000., 156.72}, {400000., 155.78}, {333330., 158.95000000000002}, {300000., 160.41}, {250000., 161.46}, {240000., 160.9}, {200000., 164.69}, {200000., 164.66}, {166670., 175.17}, {160000., 175.45}, {150000., 176.11}, {125000., 178.24}, {120000., 178.66}, {100000., 180.06}, {85714., 183.}, {80000., 184.65}, {71429., 188.6}, {66667., 191.65}, {60000., 197.05}, {53333., 204.1}, {46154., 214.88000000000002}, {41667., 228.57}, {37500., 237.74999999999997}, {33333., 250.56}, {30000., 264.36}, {27273., 278.68}, {24000., 298.82}, {21818., 315.87}, {19231., 342.39}, {17647., 354.54}, {15790., 376.75}, {14118., 399.29}, {12632., 424.83000000000004}, {11364., 446.88}, {10000., 473.42}, {9230.8, 501.78999999999996}, {8000., 527.1800000000001}, {7352.9, 539.9300000000001}, {6578.9, 555.76}, {5952.4, 572.16}, {5217.4, 590.3399999999999}, {4687.5, 603.75}, {4285.7, 611.88}, {3750., 625.1600000000001}, {3409.1, 610.9}, {3000., 620.25}, {2727.3, 626.11}, {2419.3, 635.33}, {2205.9, 642.6899999999999}, {1973.7, 654.59}, {1764.7, 663.25}, {1579., 670.2}, {1420.5, 676.04}, {1271.2, 684.42}, {1136.4, 693.74}, {1024.6, 703.81}, {914.63, 722.31}, {821.92, 724.74}, {735.29, 728.25}, {659.34, 750.24}, {590.55, 757.4300000000001}, {530.97, 767.4599999999999}, {476.19, 767.85}, {426.14, 769.3199999999999}, {382.65, 765.32}, {342.86, 751.13}, {307.38, 742.1800000000001}, {275.74, 752.52}, {247.04, 740.68}, {221.4, 733.15}, {198.41, 769.9799999999999}, {178.04, 764.97}, {159.57, 751.82}, {143.02, 746.1700000000001}, {128.21, 722.41}, {114.94, 785.1}, {103.02, 780.43}, {92.365, 772.53}, {82.781, 758.5400000000001}, {74.228, 759.34}, {66.548, 757.72}, {59.666, 739.0999999999999}, {53.476, 744.82}, {47.954, 749.5600000000001}, {42.98, 742.9300000000001}, {38.533, 875.23}, {34.542, 838.6}, {30.966, 724.24}, {27.757, 972.4799999999999}, {24.886, 940.18}, {22.308, 1026.3}, {20., 1085.8999999999999}}",1.
"{{1.*^6, 73.286}, {960000., 73.883}, {800000., 75.388}, {666670., 76.848}, {640000., 77.129}, {600000., 77.595}, {500000., 79.186}, {480000., 79.558}, {400000., 88.691}, {400000., 88.655}, {333330., 83.889}, {300000., 85.456}, {250000., 88.491}, {240000., 89.922}, {200000., 93.607}, {200000., 93.49799999999999}, {166670., 98.114}, {160000., 99.252}, {150000., 101.69}, {125000., 107.64}, {120000., 109.19}, {100000., 115.35}, {85714., 121.64999999999999}, {80000., 125.55}, {71429., 118.75}, {66667., 122.9}, {60000., 130.68}, {53333., 139.72}, {46154., 152.52}, {41667., 162.67}, {37500., 173.36}, {33333., 185.97}, {30000., 197.63}, {27273., 208.57000000000002}, {24000., 217.75}, {21818., 231.92000000000002}, {19231., 250.39000000000001}, {17647., 263.12}, {15790., 278.96}, {14118., 295.83}, {12632., 310.24}, {11364., 323.13}, {10000., 317.57}, {9230.8, 337.95}, {8000., 351.}, {7352.9, 360.2}, {6578.9, 369.25}, {5952.4, 377.33}, {5217.4, 389.5}, {4687.5, 396.51}, {4285.7, 402.5}, {3750., 408.52}, {3409.1, 412.99}, {3000., 417.29}, {2727.3, 420.77}, {2419.3, 424.75}, {2205.9, 425.90999999999997}, {1973.7, 421.57000000000005}, {1764.7, 425.37}, {1579., 427.76}, {1420.5, 430.37}, {1271.2, 430.73}, {1136.4, 433.59}, {1024.6, 428.83}, {914.63, 436.56}, {821.92, 437.28000000000003}, {735.29, 437.}, {659.34, 437.93}, {590.55, 432.43}, {530.97, 437.40999999999997}, {476.19, 439.67}, {426.14, 440.46999999999997}, {382.65, 440.94}, {342.86, 441.43}, {307.38, 441.61}, {275.74, 441.99}, {247.04, 441.89}, {221.4, 441.94}, {198.41, 442.88000000000005}, {178.04, 443.12}, {159.57, 443.27000000000004}, {143.02, 444.04999999999995}, {128.21, 444.35}, {114.94, 445.15999999999997}, {103.02, 445.09000000000003}, {92.365, 445.04}, {82.781, 445.75}, {74.228, 445.48}, {66.548, 446.69}, {59.666, 446.65}, {53.476, 447.90000000000003}, {47.954, 447.8}, {42.98, 448.08000000000004}, {38.533, 448.37}, {34.542, 446.07}, {30.966, 443.}, {27.757, 446.53000000000003}, {24.886, 447.59}, {22.308, 447.34}, {20., 446.64000000000004}}",2.
"{{1.*^6, 61.947}, {960000., 62.263999999999996}, {800000., 63.42099999999999}, {666670., 64.711}, {640000., 64.904}, {600000., 65.368}, {500000., 66.44300000000001}, {480000., 66.67999999999999}, {400000., 67.71300000000001}, {400000., 67.686}, {333330., 68.767}, {300000., 69.544}, {250000., 70.914}, {240000., 71.241}, {200000., 73.034}, {200000., 73.02}, {166670., 75.392}, {160000., 76.016}, {150000., 77.034}, {125000., 80.914}, {120000., 81.88900000000001}, {100000., 87.21600000000001}, {85714., 93.02300000000001}, {80000., 96.059}, {71429., 101.69}, {66667., 105.52}, {60000., 112.03999999999999}, {53333., 120.17999999999999}, {46154., 131.52}, {41667., 140.34}, {37500., 149.84}, {33333., 160.98}, {30000., 171.12}, {27273., 180.34}, {24000., 192.48}, {21818., 201.23000000000002}, {19231., 212.11999999999998}, {17647., 218.44}, {15790., 226.94}, {14118., 234.72}, {12632., 241.75000000000003}, {11364., 247.94000000000003}, {10000., 255.69000000000003}, {9230.8, 258.69}, {8000., 265.32}, {7352.9, 268.75}, {6578.9, 274.52}, {5952.4, 278.78}, {5217.4, 283.85}, {4687.5, 287.90999999999997}, {4285.7, 291.53}, {3750., 295.81}, {3409.1, 298.23}, {3000., 301.59}, {2727.3, 305.07}, {2419.3, 307.47}, {2205.9, 309.62}, {1973.7, 311.70000000000005}, {1764.7, 314.52000000000004}, {1579., 314.03999999999996}, {1420.5, 315.87}, {1271.2, 318.61}, {1136.4, 320.81}, {1024.6, 321.34999999999997}, {914.63, 322.68}, {821.92, 325.35}, {735.29, 326.92999999999995}, {659.34, 328.39}, {590.55, 329.90000000000003}, {530.97, 330.83}, {476.19, 331.35}, {426.14, 331.90999999999997}, {382.65, 333.14}, {342.86, 333.15}, {307.38, 334.03}, {275.74, 334.67}, {247.04, 334.96}, {221.4, 335.34999999999997}, {198.41, 336.54}, {178.04, 336.93}, {159.57, 337.16}, {143.02, 337.96}, {128.21, 338.21999999999997}, {114.94, 339.28}, {103.02, 339.49}, {92.365, 337.86}, {82.781, 339.02}, {74.228, 339.98}, {66.548, 340.60999999999996}, {59.666, 342.27}, {53.476, 342.19}, {47.954, 342.20000000000005}, {42.98, 341.4}, {38.533, 339.32000000000005}, {34.542, 345.11}, {30.966, 342.49}, {27.757, 344.09}, {24.886, 345.59999999999997}, {22.308, 345.96999999999997}, {20., 343.96000000000004}}",3.
"{{1.*^6, 56.714}, {960000., 57.036}, {800000., 58.147}, {666670., 59.378}, {640000., 59.574000000000005}, {600000., 59.97}, {500000., 61.001000000000005}, {480000., 61.228}, {400000., 62.203}, {400000., 62.19299999999999}, {333330., 63.254}, {300000., 63.916999999999994}, {250000., 65.199}, {240000., 65.556}, {200000., 67.292}, {200000., 67.282}, {166670., 69.62}, {160000., 70.231}, {150000., 71.289}, {125000., 74.98299999999999}, {120000., 76.013}, {100000., 81.265}, {85714., 86.964}, {80000., 89.94800000000001}, {71429., 95.488}, {66667., 99.296}, {60000., 105.62}, {53333., 113.56}, {46154., 124.46000000000001}, {41667., 132.82000000000002}, {37500., 141.94}, {33333., 152.41}, {30000., 161.82}, {27273., 170.29}, {24000., 181.24}, {21818., 188.97}, {19231., 198.23}, {17647., 204.09}, {15790., 210.92999999999998}, {14118., 217.}, {12632., 222.24}, {11364., 226.57}, {10000., 230.93}, {9230.8, 233.74}, {8000., 237.1}, {7352.9, 238.67000000000002}, {6578.9, 240.47}, {5952.4, 242.47}, {5217.4, 244.02}, {4687.5, 245.07000000000002}, {4285.7, 244.42000000000002}, {3750., 245.96}, {3409.1, 246.65000000000003}, {3000., 247.77}, {2727.3, 248.53000000000003}, {2419.3, 249.29000000000002}, {2205.9, 249.73000000000002}, {1973.7, 250.41000000000003}, {1764.7, 251.33999999999997}, {1579., 251.73000000000002}, {1420.5, 252.6}, {1271.2, 253.06}, {1136.4, 254.29000000000002}, {1024.6, 254.20000000000002}, {914.63, 256.25}, {821.92, 257.33}, {735.29, 257.71}, {659.34, 257.99}, {590.55, 258.84000000000003}, {530.97, 259.46}, {476.19, 259.94}, {426.14, 260.63}, {382.65, 261.3}, {342.86, 261.84}, {307.38, 262.49}, {275.74, 263.98}, {247.04, 264.91}, {221.4, 265.96}, {198.41, 267.76}, {178.04, 269.06}, {159.57, 269.36}, {143.02, 270.59999999999997}, {128.21, 271.59}, {114.94, 272.6}, {103.02, 273.19}, {92.365, 274.01}, {82.781, 275.69}, {74.228, 276.64}, {66.548, 277.16999999999996}, {59.666, 277.65000000000003}, {53.476, 279.53000000000003}, {47.954, 279.95}, {42.98, 279.64}, {38.533, 281.48999999999995}, {34.542, 277.84999999999997}, {30.966, 282.99}, {27.757, 282.31}, {24.886, 284.53999999999996}, {22.308, 285.7}, {20., 282.65}}",4.
"{{1.*^6, 42.713}, {960000., 43.038000000000004}, {800000., 44.057}, {666670., 45.199}, {640000., 45.398}, {600000., 45.666}, {500000., 46.591}, {480000., 46.815000000000005}, {400000., 47.732}, {400000., 47.734}, {333330., 48.773}, {300000., 49.404}, {250000., 50.723}, {240000., 51.074}, {200000., 52.898}, {200000., 52.897}, {166670., 55.321}, {160000., 55.961999999999996}, {150000., 57.059}, {125000., 60.830999999999996}, {120000., 61.82}, {100000., 67.00399999999999}, {85714., 72.421}, {80000., 75.157}, {71429., 80.07000000000001}, {66667., 83.289}, {60000., 88.506}, {53333., 94.7}, {46154., 102.61}, {41667., 108.25}, {37500., 113.96}, {33333., 120.10000000000001}, {30000., 125.22000000000001}, {27273., 129.52}, {24000., 134.72}, {21818., 138.18}, {19231., 142.20000000000002}, {17647., 144.56}, {15790., 147.25}, {14118., 149.5}, {12632., 151.36999999999998}, {11364., 152.85}, {10000., 154.3}, {9230.8, 155.10000000000002}, {8000., 156.19}, {7352.9, 156.72}, {6578.9, 157.31}, {5952.4, 157.78}, {5217.4, 158.25}, {4687.5, 158.56}, {4285.7, 158.81}, {3750., 159.11}, {3409.1, 159.29}, {3000., 159.54}, {2727.3, 159.69}, {2419.3, 159.86}, {2205.9, 159.99}, {1973.7, 160.15}, {1764.7, 160.35}, {1579., 160.47}, {1420.5, 160.61}, {1271.2, 160.71}, {1136.4, 160.66}, {1024.6, 160.73}, {914.63, 160.61}, {821.92, 160.67}, {735.29, 160.69}, {659.34, 160.72}, {590.55, 160.42}, {530.97, 160.38}, {476.19, 160.35}, {426.14, 160.4}, {382.65, 160.28}, {342.86, 160.4}, {307.38, 160.25}, {275.74, 159.95}, {247.04, 160.46}, {221.4, 159.73}, {198.41, 160.42}, {178.04, 160.18}, {159.57, 159.67000000000002}, {143.02, 160.}, {128.21, 159.9}, {114.94, 159.72}, {103.02, 159.45}, {92.365, 159.65}, {82.781, 159.93}, {74.228, 159.57}, {66.548, 159.77}, {59.666, 161.02}, {53.476, 159.53}, {47.954, 158.35}, {42.98, 158.69}, {38.533, 158.22}, {34.542, 155.31}, {30.966, 157.39000000000001}, {27.757, 157.88}, {24.886, 158.16}, {22.308, 156.93}, {20., 156.04999999999998}}",10.
"{{1.*^6, 33.668}, {960000., 33.959}, {800000., 34.833999999999996}, {666670., 35.839}, {640000., 36.005}, {600000., 36.229}, {500000., 37.082}, {480000., 37.294}, {400000., 38.186}, {400000., 38.185}, {333330., 39.254000000000005}, {300000., 39.928}, {250000., 41.389}, {240000., 41.775}, {200000., 43.772}, {200000., 43.773}, {166670., 46.393}, {160000., 47.075}, {150000., 48.228}, {125000., 52.074000000000005}, {120000., 53.059}, {100000., 57.964}, {85714., 62.75}, {80000., 65.03299999999999}, {71429., 68.94200000000001}, {66667., 71.375}, {60000., 75.10900000000001}, {53333., 79.255}, {46154., 84.094}, {41667., 87.306}, {37500., 90.35900000000001}, {33333., 93.40299999999999}, {30000., 95.83}, {27273., 97.75399999999999}, {24000., 99.991}, {21818., 101.44}, {19231., 102.97}, {17647., 103.89}, {15790., 104.86}, {14118., 105.68}, {12632., 106.36}, {11364., 106.85}, {10000., 107.4}, {9230.8, 107.72}, {8000., 108.05000000000001}, {7352.9, 108.27000000000001}, {6578.9, 108.5}, {5952.4, 108.63000000000001}, {5217.4, 108.85000000000001}, {4687.5, 108.97999999999999}, {4285.7, 109.06}, {3750., 109.22999999999999}, {3409.1, 109.33}, {3000., 109.38}, {2727.3, 109.59}, {2419.3, 109.58}, {2205.9, 109.84}, {1973.7, 109.94}, {1764.7, 109.76}, {1579., 110.21}, {1420.5, 110.19}, {1271.2, 110.29}, {1136.4, 110.36}, {1024.6, 110.42}, {914.63, 110.32}, {821.92, 110.02999999999999}, {735.29, 110.11}, {659.34, 110.42}, {590.55, 110.04}, {530.97, 110.01}, {476.19, 110.02}, {426.14, 109.96}, {382.65, 110.18}, {342.86, 110.02999999999999}, {307.38, 109.87}, {275.74, 109.86}, {247.04, 110.33}, {221.4, 109.77}, {198.41, 110.16}, {178.04, 109.87}, {159.57, 109.38}, {143.02, 109.64}, {128.21, 109.49}, {114.94, 109.5}, {103.02, 109.31}, {92.365, 109.44}, {82.781, 109.82000000000001}, {74.228, 109.74}, {66.548, 109.61}, {59.666, 109.58}, {53.476, 109.36}, {47.954, 109.44999999999999}, {42.98, 108.72}, {38.533, 106.24}, {34.542, 104.75}, {30.966, 107.5}, {27.757, 106.84}, {24.886, 108.31}, {22.308, 105.9}, {20., 105.76}}",20.
"{{1.*^6, 24.812}, {960000., 25.054}, {800000., 25.751}, {666670., 26.598}, {640000., 26.735}, {600000., 26.918000000000003}, {500000., 27.688}, {480000., 27.889000000000003}, {400000., 28.778}, {400000., 28.778}, {333330., 29.910999999999998}, {300000., 30.648}, {250000., 32.252}, {240000., 32.672}, {200000., 34.823}, {200000., 34.825}, {166670., 37.516999999999996}, {160000., 38.189}, {150000., 39.308}, {125000., 42.817}, {120000., 43.658}, {100000., 47.613}, {85714., 51.063}, {80000., 52.591}, {71429., 55.042}, {66667., 56.471000000000004}, {60000., 58.538}, {53333., 60.663000000000004}, {46154., 62.955000000000005}, {41667., 64.35900000000001}, {37500., 65.624}, {33333., 66.833}, {30000., 67.744}, {27273., 68.44800000000001}, {24000., 69.229}, {21818., 69.70800000000001}, {19231., 70.235}, {17647., 70.533}, {15790., 70.848}, {14118., 71.10600000000001}, {12632., 71.316}, {11364., 71.47800000000001}, {10000., 71.693}, {9230.8, 71.732}, {8000., 71.88}, {7352.9, 71.923}, {6578.9, 71.997}, {5952.4, 72.056}, {5217.4, 72.134}, {4687.5, 72.19399999999999}, {4285.7, 72.25}, {3750., 72.337}, {3409.1, 72.408}, {3000., 72.503}, {2727.3, 72.57900000000001}, {2419.3, 72.663}, {2205.9, 72.766}, {1973.7, 72.87}, {1764.7, 72.965}, {1579., 73.076}, {1420.5, 72.92}, {1271.2, 73.239}, {1136.4, 73.304}, {1024.6, 73.502}, {914.63, 73.246}, {821.92, 73.513}, {735.29, 73.054}, {659.34, 72.89}, {590.55, 72.965}, {530.97, 72.931}, {476.19, 72.911}, {426.14, 72.986}, {382.65, 72.87}, {342.86, 72.81}, {307.38, 72.822}, {275.74, 72.389}, {247.04, 72.947}, {221.4, 72.762}, {198.41, 73.077}, {178.04, 72.70100000000001}, {159.57, 72.466}, {143.02, 72.37}, {128.21, 72.362}, {114.94, 72.466}, {103.02, 72.161}, {92.365, 72.274}, {82.781, 72.572}, {74.228, 72.915}, {66.548, 72.433}, {59.666, 71.36500000000001}, {53.476, 72.13}, {47.954, 72.575}, {42.98, 70.232}, {38.533, 71.886}, {34.542, 68.404}, {30.966, 70.496}, {27.757, 69.633}, {24.886, 71.259}, {22.308, 70.016}, {20., 71.113}}",40.
"{{1.*^6, 17.764}, {960000., 17.998}, {800000., 18.686}, {666670., 19.564}, {640000., 19.712999999999997}, {600000., 19.918999999999997}, {500000., 20.781}, {480000., 21.009}, {400000., 22.028}, {400000., 22.029}, {333330., 23.290000000000003}, {300000., 24.105999999999998}, {250000., 25.829}, {240000., 26.266000000000002}, {200000., 28.464}, {200000., 28.463}, {166670., 31.083}, {160000., 31.718999999999998}, {150000., 32.76}, {125000., 35.904}, {120000., 36.635}, {100000., 39.947}, {85714., 42.692}, {80000., 43.867}, {71429., 45.704}, {66667., 46.748000000000005}, {60000., 48.229}, {53333., 49.712}, {46154., 51.276}, {41667., 52.216}, {37500., 53.051}, {33333., 53.845000000000006}, {30000., 54.445}, {27273., 54.904}, {24000., 55.413}, {21818., 55.726}, {19231., 56.083999999999996}, {17647., 56.276}, {15790., 56.488}, {14118., 56.665}, {12632., 56.812}, {11364., 56.932}, {10000., 57.06}, {9230.8, 57.138}, {8000., 57.242}, {7352.9, 57.297}, {6578.9, 57.364}, {5952.4, 57.419}, {5217.4, 57.543}, {4687.5, 57.556}, {4285.7, 57.612}, {3750., 57.704}, {3409.1, 57.774}, {3000., 57.872}, {2727.3, 57.952999999999996}, {2419.3, 58.058}, {2205.9, 58.14}, {1973.7, 58.242000000000004}, {1764.7, 58.343}, {1579., 58.44599999999999}, {1420.5, 58.533}, {1271.2, 58.62800000000001}, {1136.4, 58.703}, {1024.6, 58.759}, {914.63, 58.451}, {821.92, 57.888999999999996}, {735.29, 58.003}, {659.34, 58.756}, {590.55, 57.914}, {530.97, 57.997}, {476.19, 57.864000000000004}, {426.14, 57.908}, {382.65, 58.275}, {342.86, 58.26500000000001}, {307.38, 58.242000000000004}, {275.74, 58.177}, {247.04, 58.216}, {221.4, 58.046}, {198.41, 58.427}, {178.04, 57.973}, {159.57, 57.921}, {143.02, 57.811}, {128.21, 57.772000000000006}, {114.94, 57.861000000000004}, {103.02, 57.493}, {92.365, 57.799}, {82.781, 57.793}, {74.228, 58.315}, {66.548, 57.830000000000005}, {59.666, 58.21999999999999}, {53.476, 57.535}, {47.954, 56.971000000000004}, {42.98, 56.074000000000005}, {38.533, 53.557}, {34.542, 56.273}, {30.966, 56.047000000000004}, {27.757, 55.086}, {24.886, 56.892999999999994}, {22.308, 54.416000000000004}, {20., 55.557}}",60.
"{{1.*^6, 16.427}, {960000., 16.642}, {800000., 17.236}, {666670., 17.994}, {640000., 18.113}, {600000., 18.271}, {500000., 18.985}, {480000., 19.176}, {400000., 20.018}, {400000., 20.017}, {333330., 21.098}, {300000., 21.798000000000002}, {250000., 23.298}, {240000., 23.685}, {200000., 25.607}, {200000., 25.608}, {166670., 27.889000000000003}, {160000., 28.437}, {150000., 29.328}, {125000., 31.988}, {120000., 32.594}, {100000., 35.306}, {85714., 37.491}, {80000., 38.411}, {71429., 39.829}, {66667., 40.628}, {60000., 41.732}, {53333., 42.827000000000005}, {46154., 43.959}, {41667., 44.629000000000005}, {37500., 45.218}, {33333., 45.767}, {30000., 46.172}, {27273., 46.48}, {24000., 46.826}, {21818., 47.03}, {19231., 47.247}, {17647., 47.368}, {15790., 47.495}, {14118., 47.596000000000004}, {12632., 47.677}, {11364., 47.739}, {10000., 47.797}, {9230.8, 47.832}, {8000., 47.931}, {7352.9, 47.907}, {6578.9, 47.939}, {5952.4, 48.014}, {5217.4, 48.006}, {4687.5, 48.045}, {4285.7, 48.082}, {3750., 48.146}, {3409.1, 48.201}, {3000., 48.278000000000006}, {2727.3, 48.346}, {2419.3, 48.434000000000005}, {2205.9, 48.507000000000005}, {1973.7, 48.596}, {1764.7, 48.690000000000005}, {1579., 48.781}, {1420.5, 48.858999999999995}, {1271.2, 48.951}, {1136.4, 48.997}, {1024.6, 49.061}, {914.63, 48.336000000000006}, {821.92, 49.173}, {735.29, 49.001}, {659.34, 49.041000000000004}, {590.55, 48.638000000000005}, {530.97, 48.61}, {476.19, 48.603}, {426.14, 48.172}, {382.65, 48.592}, {342.86, 48.53}, {307.38, 48.059}, {275.74, 47.988}, {247.04, 48.512}, {221.4, 48.068}, {198.41, 48.994}, {178.04, 48.246}, {159.57, 48.272000000000006}, {143.02, 48.202999999999996}, {128.21, 47.955}, {114.94, 48.179}, {103.02, 47.773}, {92.365, 47.76}, {82.781, 48.17}, {74.228, 47.897}, {66.548, 48.031}, {59.666, 48.040000000000006}, {53.476, 48.452999999999996}, {47.954, 47.815}, {42.98, 46.44}, {38.533, 45.142}, {34.542, 45.952}, {30.966, 46.815999999999995}, {27.757, 47.096999999999994}, {24.886, 47.485}, {22.308, 47.551}, {20., 47.249}}",80.
"{{1.*^6, 14.578}, {960000., 14.761000000000001}, {800000., 15.214}, {666670., 15.846}, {640000., 15.938}, {600000., 16.057000000000002}, {500000., 16.645}, {480000., 16.807000000000002}, {400000., 17.505}, {400000., 17.504}, {333330., 18.396}, {300000., 18.950999999999997}, {250000., 20.111}, {240000., 20.401}, {200000., 21.78}, {200000., 21.782}, {166670., 23.306}, {160000., 23.652}, {150000., 24.201}, {125000., 25.749}, {120000., 26.084}, {100000., 27.501}, {85714., 28.561}, {80000., 28.983999999999998}, {71429., 29.618}, {66667., 29.961000000000002}, {60000., 30.422}, {53333., 30.868000000000002}, {46154., 31.311999999999998}, {41667., 31.568}, {37500., 31.788000000000004}, {33333., 31.995}, {30000., 32.141}, {27273., 32.252}, {24000., 32.37}, {21818., 32.441}, {19231., 32.514}, {17647., 32.554}, {15790., 32.594}, {14118., 32.626}, {12632., 32.65}, {11364., 32.668}, {10000., 32.707}, {9230.8, 32.695}, {8000., 32.711}, {7352.9, 32.723}, {6578.9, 32.738}, {5952.4, 32.752}, {5217.4, 32.78}, {4687.5, 32.81}, {4285.7, 32.839999999999996}, {3750., 32.895}, {3409.1, 32.944}, {3000., 33.016}, {2727.3, 33.080999999999996}, {2419.3, 33.165}, {2205.9, 33.234}, {1973.7, 33.321999999999996}, {1764.7, 33.412}, {1579., 33.498000000000005}, {1420.5, 33.579}, {1271.2, 33.663000000000004}, {1136.4, 33.730000000000004}, {1024.6, 33.781}, {914.63, 33.64}, {821.92, 33.681999999999995}, {735.29, 33.722}, {659.34, 33.75}, {590.55, 33.342000000000006}, {530.97, 33.335}, {476.19, 33.265}, {426.14, 32.833}, {382.65, 33.286}, {342.86, 32.998}, {307.38, 33.288}, {275.74, 33.147}, {247.04, 33.176}, {221.4, 32.941}, {198.41, 33.652}, {178.04, 33.104}, {159.57, 32.87}, {143.02, 32.749}, {128.21, 33.341}, {114.94, 32.557}, {103.02, 32.556}, {92.365, 32.466}, {82.781, 32.839999999999996}, {74.228, 33.409}, {66.548, 32.987}, {59.666, 32.532000000000004}, {53.476, 33.048}, {47.954, 32.507}, {42.98, 31.97}, {38.533, 29.289}, {34.542, 28.529}, {30.966, 31.414}, {27.757, 30.026999999999997}, {24.886, 31.758}, {22.308, 32.501}, {20., 29.466}}",200.
"{{1.*^6, 13.074}, {960000., 13.228}, {800000., 13.568999999999999}, {666670., 14.093}, {640000., 14.162}, {600000., 14.239}, {500000., 14.709000000000001}, {480000., 14.84}, {400000., 15.393}, {400000., 15.392}, {333330., 16.093}, {300000., 16.509}, {250000., 17.364}, {240000., 17.573999999999998}, {200000., 18.532}, {200000., 18.535}, {166670., 19.541}, {160000., 19.76}, {150000., 20.1}, {125000., 21.035}, {120000., 21.226}, {100000., 22.03}, {85714., 22.605}, {80000., 22.827}, {71429., 23.157}, {66667., 23.329}, {60000., 23.562}, {53333., 23.783}, {46154., 23.999}, {41667., 24.124}, {37500., 24.227999999999998}, {33333., 24.323999999999998}, {30000., 24.39}, {27273., 24.441}, {24000., 24.494}, {21818., 24.526}, {19231., 24.556}, {17647., 24.573}, {15790., 24.588}, {14118., 24.599}, {12632., 24.606}, {11364., 24.612000000000002}, {10000., 24.616}, {9230.8, 24.62}, {8000., 24.627}, {7352.9, 24.635}, {6578.9, 24.644000000000002}, {5952.4, 24.655}, {5217.4, 24.68}, {4687.5, 24.706}, {4285.7, 24.732}, {3750., 24.787}, {3409.1, 24.835}, {3000., 24.903}, {2727.3, 24.967}, {2419.3, 25.05}, {2205.9, 25.118}, {1973.7, 25.204}, {1764.7, 25.291999999999998}, {1579., 25.378999999999998}, {1420.5, 25.466}, {1271.2, 25.548000000000002}, {1136.4, 25.63}, {1024.6, 25.491}, {914.63, 25.443}, {821.92, 25.567}, {735.29, 24.781}, {659.34, 24.781}, {590.55, 25.241}, {530.97, 25.215999999999998}, {476.19, 25.212}, {426.14, 25.197000000000003}, {382.65, 25.176}, {342.86, 25.144}, {307.38, 25.044999999999998}, {275.74, 25.012999999999998}, {247.04, 25.016}, {221.4, 24.973}, {198.41, 25.562}, {178.04, 24.867}, {159.57, 24.415}, {143.02, 24.745}, {128.21, 24.756}, {114.94, 24.755}, {103.02, 24.388}, {92.365, 24.378999999999998}, {82.781, 24.475}, {74.228, 25.107000000000003}, {66.548, 24.753}, {59.666, 24.224}, {53.476, 24.613}, {47.954, 23.943}, {42.98, 23.907}, {38.533, 21.349}, {34.542, 21.015}, {30.966, 23.145}, {27.757, 21.994}, {24.886, 23.899}, {22.308, 24.654}, {20., 22.752}}",400.
"{{1.*^6, 12.948}, {960000., 13.1}, {800000., 13.436}, {666670., 13.956999999999999}, {640000., 14.026}, {600000., 14.102}, {500000., 14.571}, {480000., 14.703000000000001}, {400000., 15.252999999999998}, {400000., 15.252}, {333330., 15.953000000000001}, {300000., 16.369}, {250000., 17.222}, {240000., 17.432}, {200000., 18.387}, {200000., 18.387}, {166670., 19.387999999999998}, {160000., 19.602999999999998}, {150000., 19.943}, {125000., 20.869}, {120000., 21.059}, {100000., 21.852}, {85714., 22.418}, {80000., 22.637}, {71429., 22.962}, {66667., 23.133}, {60000., 23.36}, {53333., 23.576}, {46154., 23.787999999999997}, {41667., 23.911}, {37500., 24.012999999999998}, {33333., 24.107000000000003}, {30000., 24.172}, {27273., 24.221999999999998}, {24000., 24.273}, {21818., 24.304000000000002}, {19231., 24.334}, {17647., 24.349999999999998}, {15790., 24.364}, {14118., 24.374000000000002}, {12632., 24.381999999999998}, {11364., 24.387}, {10000., 24.39}, {9230.8, 24.395}, {8000., 24.403000000000002}, {7352.9, 24.409000000000002}, {6578.9, 24.419}, {5952.4, 24.429000000000002}, {5217.4, 24.453}, {4687.5, 24.48}, {4285.7, 24.508}, {3750., 24.562}, {3409.1, 24.609}, {3000., 24.678}, {2727.3, 24.742}, {2419.3, 24.824}, {2205.9, 24.894}, {1973.7, 24.98}, {1764.7, 25.067999999999998}, {1579., 25.153000000000002}, {1420.5, 25.233}, {1271.2, 25.317999999999998}, {1136.4, 25.389}, {1024.6, 24.771}, {914.63, 24.945}, {821.92, 25.346999999999998}, {735.29, 25.385}, {659.34, 25.419}, {590.55, 25.004}, {530.97, 25.034}, {476.19, 24.980999999999998}, {426.14, 25.026}, {382.65, 25.006999999999998}, {342.86, 24.921}, {307.38, 24.866}, {275.74, 24.791}, {247.04, 25.093}, {221.4, 24.493000000000002}, {198.41, 25.038999999999998}, {178.04, 25.011000000000003}, {159.57, 24.320999999999998}, {143.02, 24.42}, {128.21, 24.365000000000002}, {114.94, 24.362000000000002}, {103.02, 24.131999999999998}, {92.365, 24.308999999999997}, {82.781, 24.645}, {74.228, 24.957}, {66.548, 24.414}, {59.666, 23.655}, {53.476, 24.504}, {47.954, 24.584}, {42.98, 23.033}, {38.533, 18.878}, {34.542, 24.027}, {30.966, 23.131}, {27.757, 24.114}, {24.886, 23.787999999999997}, {22.308, 23.454}, {20., 20.934}}",600.
"{{1.*^6, 12.918}, {960000., 13.068999999999999}, {800000., 13.394}, {666670., 13.906}, {640000., 13.972000000000001}, {600000., 14.046999999999999}, {500000., 14.51}, {480000., 14.643}, {400000., 15.190000000000001}, {400000., 15.189}, {333330., 15.889000000000001}, {300000., 16.305}, {250000., 17.161}, {240000., 17.372}, {200000., 18.328}, {200000., 18.329}, {166670., 19.333}, {160000., 19.549}, {150000., 19.889}, {125000., 20.816}, {120000., 21.006}, {100000., 21.799}, {85714., 22.364}, {80000., 22.583000000000002}, {71429., 22.907}, {66667., 23.075}, {60000., 23.303}, {53333., 23.518}, {46154., 23.729}, {41667., 23.851}, {37500., 23.951999999999998}, {33333., 24.044999999999998}, {30000., 24.110000000000003}, {27273., 24.16}, {24000., 24.211}, {21818., 24.241}, {19231., 24.271}, {17647., 24.287000000000003}, {15790., 24.301000000000002}, {14118., 24.311999999999998}, {12632., 24.32}, {11364., 24.323999999999998}, {10000., 24.328}, {9230.8, 24.333000000000002}, {8000., 24.34}, {7352.9, 24.348000000000003}, {6578.9, 24.358}, {5952.4, 24.368000000000002}, {5217.4, 24.393}, {4687.5, 24.42}, {4285.7, 24.448}, {3750., 24.503}, {3409.1, 24.551000000000002}, {3000., 24.621}, {2727.3, 24.683}, {2419.3, 24.769}, {2205.9, 24.837}, {1973.7, 24.925}, {1764.7, 25.012999999999998}, {1579., 25.102}, {1420.5, 25.179}, {1271.2, 24.581999999999997}, {1136.4, 25.146}, {1024.6, 25.198999999999998}, {914.63, 24.689}, {821.92, 25.288999999999998}, {735.29, 25.329}, {659.34, 25.351}, {590.55, 24.484}, {530.97, 24.528000000000002}, {476.19, 24.967}, {426.14, 24.845}, {382.65, 24.873}, {342.86, 24.621}, {307.38, 24.747}, {275.74, 24.762}, {247.04, 24.867}, {221.4, 24.649}, {198.41, 25.102}, {178.04, 24.57}, {159.57, 24.603}, {143.02, 24.415}, {128.21, 24.29}, {114.94, 24.389}, {103.02, 24.287000000000003}, {92.365, 24.133000000000003}, {82.781, 24.491999999999997}, {74.228, 24.828}, {66.548, 24.436}, {59.666, 23.716}, {53.476, 24.583000000000002}, {47.954, 25.159000000000002}, {42.98, 22.755}, {38.533, 19.308}, {34.542, 21.017}, {30.966, 22.943}, {27.757, 22.919}, {24.886, 23.497999999999998}, {22.308, 23.410999999999998}, {20., 21.508}}",800.


==> Plots/StripVoltageDepHighFKinkZ.csv <==
"{{1.*^6, -0.9272105374674521}, {960000., -0.9390851437473484}, {800000., -0.9882373818415422}, {666670., -1.0142014670599835}, {640000., -1.0181161851481342}, {600000., -1.0234465258196581}, {500000., -1.031856633703072}, {480000., -1.0319415180470848}, {400000., -1.0233137566861912}, {400000., -1.0228474799517295}, {333330., -1.009429699643716}, {300000., -1.0004496509257996}, {250000., -0.9808402033048421}, {240000., -0.9788230552974053}, {200000., -0.9589978434627168}, {200000., -0.9589365545648808}, {166670., -0.9339554839122205}, {160000., -0.9270844856422382}, {150000., -0.9174390327698089}, {125000., -0.8872137606003323}, {120000., -0.8794494371856297}, {100000., -0.849126358722386}, {85714., -0.8541662940580754}, {80000., -0.8427930933120596}, {71429., -0.8266384580143078}, {66667., -0.8190094254418386}, {60000., -0.8023019968567208}, {53333., -0.7930277402993523}, {46154., -0.7866796557253609}, {41667., -0.7829510913667993}, {37500., -0.6890926661130199}, {33333., -0.6723736798993649}, {30000., -0.6656380619652014}, {27273., -0.6537864922131297}, {24000., -0.6424530530204093}, {21818., -0.6397104136297036}, {19231., -0.651456466482295}, {17647., -0.6562879404133117}, {15790., -0.6727936018240557}, {14118., -0.6911681932333997}, {12632., -0.7146941734429659}, {11364., -0.7350884744042798}, {10000., -0.6989483878494226}, {9230.8, -0.867080372680256}, {8000., -0.876423166838965}, {7352.9, -0.8808726020708751}, {6578.9, -0.887037531607916}, {5952.4, -0.8973153166654905}, {5217.4, -0.9050276403355187}, {4687.5, -0.9237190874743116}, {4285.7, -0.9269817021150226}, {3750., -0.9317907441793573}, {3409.1, -0.9377654264110128}, {3000., -0.9490553995714892}, {2727.3, -0.9499908198854342}, {2419.3, -0.9600233506031621}, {2205.9, -0.9755692599739486}, {1973.7, -1.0019476866615653}, {1764.7, -1.0131021959281168}, {1579., -1.0304318656506204}, {1420.5, -1.0562775230039374}, {1271.2, -1.0844952888898358}, {1136.4, -1.1101994252348908}, {1024.6, -1.1228407097762212}, {914.63, -0.7937206398097375}, {821.92, -0.7831320879218071}, {735.29, -0.7693004969345398}, {659.34, -0.7533523720398742}, {590.55, -0.7269515159337043}, {530.97, -0.701364851282997}, {476.19, -0.6709934116942845}, {426.14, -0.6378782626317034}, {382.65, -0.6062030427274114}, {342.86, -0.5778096660470005}, {307.38, -0.5490931178503983}, {275.74, -0.46574637237851263}, {247.04, -0.4365581853573825}, {221.4, -0.4199010244969464}, {198.41, -0.34147768129619566}, {178.04, -0.3190543118347832}, {159.57, -0.44312295622916054}, {143.02, -0.44942260146013124}, {128.21, -0.4498829200606904}, {114.94, -0.4134419239428949}, {103.02, -0.34704460888331284}, {92.365, -0.22346389860150223}, {82.781, -0.23746951014667067}, {74.228, -0.23597613646762094}, {66.548, -0.23665694970572917}, {59.666, -0.22170826715008793}, {53.476, -0.25062613018201446}, {47.954, -0.2717044289285317}, {42.98, -0.28391617824584503}, {38.533, -0.2770475370665244}, {34.542, -0.2443749581667502}, {30.966, -0.3705229264427002}, {27.757, -0.3907513033280869}, {24.886, -0.383698886568637}, {22.308, -0.5341022618071416}, {20., -0.5451700223734998}}",0.
"{{1.*^6, -1.1060266803419307}, {960000., -1.1281956622450353}, {800000., -1.1722913654638358}, {666670., -1.20830016013354}, {640000., -1.2147940645188309}, {600000., -1.2251714032875174}, {500000., -1.2504170287573122}, {480000., -1.2543976284241272}, {400000., -1.2683630241687325}, {400000., -1.2682657064696212}, {333330., -1.2733942002612697}, {300000., -1.273299018122386}, {250000., -1.266977614605548}, {240000., -1.2648438907324042}, {200000., -1.2492760406935342}, {200000., -1.249262752012325}, {166670., -1.216894216664142}, {160000., -1.210568781143446}, {150000., -1.1992405720993045}, {125000., -1.167895185830183}, {120000., -1.1594198172546832}, {100000., -1.1186439593229534}, {85714., -1.0905934153022923}, {80000., -1.074001947106183}, {71429., -1.0528596695844326}, {66667., -1.0412053356129924}, {60000., -1.0213800080260038}, {53333., -1.0027421523189834}, {46154., -0.9846167163460569}, {41667., -0.942972640929579}, {37500., -0.9223083660783788}, {33333., -0.9240292344470091}, {30000., -0.9319079328062719}, {27273., -0.9418048090808204}, {24000., -0.9763937246868928}, {21818., -0.9913581751294761}, {19231., -0.9970721172232865}, {17647., -0.9678040205807737}, {15790., -0.9974749417845719}, {14118., -1.045312787892514}, {12632., -1.0583400957097426}, {11364., -1.0849035694884703}, {10000., -1.1200646470869415}, {9230.8, -1.1602844976726976}, {8000., -1.19431581630467}, {7352.9, -1.214033199166446}, {6578.9, -1.2392625273037576}, {5952.4, -1.2608024974675986}, {5217.4, -1.2872529271550683}, {4687.5, -1.3098173573914804}, {4285.7, -1.3267943197539724}, {3750., -1.3499227202407458}, {3409.1, -1.335180744478878}, {3000., -1.3554351253066632}, {2727.3, -1.362270070058388}, {2419.3, -1.381039772685565}, {2205.9, -1.3968284860961515}, {1973.7, -1.4058623638082248}, {1764.7, -1.4213562710655485}, {1579., -1.4352446808751251}, {1420.5, -1.4548762509457647}, {1271.2, -1.4615174534171818}, {1136.4, -1.4773074132609008}, {1024.6, -1.502732591113386}, {914.63, -1.4590053140003352}, {821.92, -1.463337710719}, {735.29, -1.4669739524586605}, {659.34, -1.458073739866065}, {590.55, -1.4559969707419582}, {530.97, -1.4472231301507341}, {476.19, -1.4437810761858003}, {426.14, -1.4384527351339205}, {382.65, -1.4341460948117037}, {342.86, -1.442343200614056}, {307.38, -1.444372907269858}, {275.74, -1.3951579965496663}, {247.04, -1.39286006845635}, {221.4, -1.385843851181725}, {198.41, -1.2830723466511478}, {178.04, -1.2334011598167693}, {159.57, -1.2075471999686151}, {143.02, -1.198547956742793}, {128.21, -1.263386168031227}, {114.94, -1.0958910141843787}, {103.02, -1.0989038587013154}, {92.365, -0.8263148401640743}, {82.781, -0.8660385637258118}, {74.228, -0.7666421441935322}, {66.548, -0.7321569776321909}, {59.666, -0.6500180148872636}, {53.476, -0.5636026499637388}, {47.954, -0.5395413183385084}, {42.98, -0.508007779950618}, {38.533, -0.6655741022458889}, {34.542, -0.6232380373153263}, {30.966, -0.7126389957800098}, {27.757, -0.5444158668241765}, {24.886, -0.5057786629280324}, {22.308, -0.4900331048021256}, {20., -0.46664243633537283}}",1.
"{{1.*^6, -1.2427453667853396}, {960000., -1.2451588648065068}, {800000., -1.2499983173709117}, {666670., -1.2425441635398353}, {640000., -1.2420957128315848}, {600000., -1.2416454552250376}, {500000., -1.2416635478240101}, {480000., -1.2415619398283702}, {400000., -1.2502083716052708}, {400000., -1.2501976092477851}, {333330., -1.229183621718516}, {300000., -1.2195978417629205}, {250000., -1.1945119688923629}, {240000., -1.1885299357043724}, {200000., -1.1563089278456395}, {200000., -1.156108265945881}, {166670., -1.1229994715353415}, {160000., -1.1157910242367421}, {150000., -1.1047607161123354}, {125000., -1.0722447684057133}, {120000., -1.0659806535673686}, {100000., -1.0338872206071161}, {85714., -1.0086487404463094}, {80000., -0.9998096500755473}, {71429., -0.9434775591479164}, {66667., -0.9383460226108626}, {60000., -0.9347158370730667}, {53333., -0.9343137894802293}, {46154., -0.9424654536576035}, {41667., -0.9514565446913441}, {37500., -0.9606109171404424}, {33333., -0.9690985192924614}, {30000., -0.9792806301637371}, {27273., -0.99055620853005}, {24000., -0.9880195589817792}, {21818., -1.0123365684334613}, {19231., -1.042698578235706}, {17647., -1.0645116860281918}, {15790., -1.09014789045323}, {14118., -1.1163799240227812}, {12632., -1.143871195100584}, {11364., -1.169870257529971}, {10000., -1.1828577708793306}, {9230.8, -1.207626036014402}, {8000., -1.2391499356342006}, {7352.9, -1.2570582106518386}, {6578.9, -1.2805493638943022}, {5952.4, -1.300495699035781}, {5217.4, -1.3270212487340887}, {4687.5, -1.3464786600085767}, {4285.7, -1.3610949714094418}, {3750., -1.3810650739682766}, {3409.1, -1.3943068016850788}, {3000., -1.4116317192418435}, {2727.3, -1.4232859612110769}, {2419.3, -1.437529969897415}, {2205.9, -1.4474940870625523}, {1973.7, -1.4576811276001576}, {1764.7, -1.4653834776340808}, {1579., -1.4717399227459516}, {1420.5, -1.4799245681092588}, {1271.2, -1.4873132883533298}, {1136.4, -1.4940741401957784}, {1024.6, -1.5010155826676967}, {914.63, -1.500468379489614}, {821.92, -1.507184938482741}, {735.29, -1.5157229261324696}, {659.34, -1.5211753272676523}, {590.55, -1.5146276662622427}, {530.97, -1.5233328974456741}, {476.19, -1.528806208900101}, {426.14, -1.5336698252637873}, {382.65, -1.5383112454833872}, {342.86, -1.5438579621429638}, {307.38, -1.5471677231758674}, {275.74, -1.5553609064069844}, {247.04, -1.5627228687130745}, {221.4, -1.56328124862112}, {198.41, -1.5714467673713601}, {178.04, -1.5707311500785535}, {159.57, -1.5689669846033711}, {143.02, -1.5730231403427544}, {128.21, -1.5691020735995127}, {114.94, -1.572576205103983}, {103.02, -1.5706363964127237}, {92.365, -1.5809672747225278}, {82.781, -1.5809542092742728}, {74.228, -1.5871242801413437}, {66.548, -1.5875506394281234}, {59.666, -1.5976090277805697}, {53.476, -1.5979278054975368}, {47.954, -1.6002129097464055}, {42.98, -1.6063138866048658}, {38.533, -1.6094469238555844}, {34.542, -1.6185938762931793}, {30.966, -1.6211488219275811}, {27.757, -1.6387554589644069}, {24.886, -1.6536783158271156}, {22.308, -1.6617368061595084}, {20., -1.6740268283461892}}",2.
"{{1.*^6, -1.2699386451922152}, {960000., -1.2713731715161753}, {800000., -1.2745188877890277}, {666670., -1.273909535331678}, {640000., -1.2729197862936341}, {600000., -1.2710294791913477}, {500000., -1.2619827361192693}, {480000., -1.259169670307972}, {400000., -1.2424995946195272}, {400000., -1.2424840054000514}, {333330., -1.21903958848689}, {300000., -1.2025025884715377}, {250000., -1.1688885993857616}, {240000., -1.1605748661917632}, {200000., -1.1206864175205336}, {200000., -1.1206807992570846}, {166670., -1.0779094839771541}, {160000., -1.0681822921519557}, {150000., -1.0520477170323153}, {125000., -1.0108706908447644}, {120000., -1.0021897141419907}, {100000., -0.9677152473228711}, {85714., -0.9458255080742072}, {80000., -0.9384915102397887}, {71429., -0.9300614481737861}, {66667., -0.9273161621793861}, {60000., -0.9267613038429172}, {53333., -0.9312492483455832}, {46154., -0.9440477958273993}, {41667., -0.9568417833751539}, {37500., -0.9742044998343777}, {33333., -0.9971727336501983}, {30000., -1.0200417469919734}, {27273., -1.0424425923690226}, {24000., -1.0736880281165426}, {21818., -1.0974888060075796}, {19231., -1.1277449733470748}, {17647., -1.1444209166957384}, {15790., -1.1680792813660688}, {14118., -1.1916333316471455}, {12632., -1.2148678444928904}, {11364., -1.2350288809883714}, {10000., -1.2543953063090476}, {9230.8, -1.2642373338106254}, {8000., -1.2857494885815008}, {7352.9, -1.2982708232337719}, {6578.9, -1.310919730429916}, {5952.4, -1.3226990358333697}, {5217.4, -1.337390402500387}, {4687.5, -1.34974688150669}, {4285.7, -1.3588347793125872}, {3750., -1.3718896745015674}, {3409.1, -1.3804439779112978}, {3000., -1.39049862435177}, {2727.3, -1.3974925025410885}, {2419.3, -1.4059571345094746}, {2205.9, -1.4119570841592104}, {1973.7, -1.4191880579189495}, {1764.7, -1.4263912173976057}, {1579., -1.4342302452660871}, {1420.5, -1.439873966279551}, {1271.2, -1.4440810814246021}, {1136.4, -1.4486786446456963}, {1024.6, -1.4526786894937023}, {914.63, -1.4563195004130665}, {821.92, -1.4571228552310065}, {735.29, -1.4605434440520149}, {659.34, -1.4633233195725415}, {590.55, -1.4700443003294392}, {530.97, -1.4751040208853985}, {476.19, -1.4796177549399112}, {426.14, -1.4844475312499412}, {382.65, -1.4901567092674803}, {342.86, -1.4953125487819385}, {307.38, -1.5006316080030777}, {275.74, -1.5083807531559983}, {247.04, -1.5168778491454267}, {221.4, -1.5155665986856544}, {198.41, -1.5230570012183577}, {178.04, -1.5222915799156604}, {159.57, -1.5200990609842198}, {143.02, -1.5244541508365825}, {128.21, -1.52277474612952}, {114.94, -1.5272029417282855}, {103.02, -1.5248242036614097}, {92.365, -1.535744219119457}, {82.781, -1.5362241543361306}, {74.228, -1.5455336469159566}, {66.548, -1.544562707828332}, {59.666, -1.556311552812699}, {53.476, -1.5558118537152363}, {47.954, -1.5575864336040097}, {42.98, -1.567087372880513}, {38.533, -1.581241708361944}, {34.542, -1.5760441227853348}, {30.966, -1.579777870384159}, {27.757, -1.5954872857729798}, {24.886, -1.616186435144646}, {22.308, -1.621925605170013}, {20., -1.6261942271527563}}",3.
"{{1.*^6, -1.2677124809036935}, {960000., -1.2689203324930236}, {800000., -1.2712441548763225}, {666670., -1.2700060193787401}, {640000., -1.2689575814786418}, {600000., -1.266838057671719}, {500000., -1.257245509468723}, {480000., -1.2544210281798873}, {400000., -1.237233061083524}, {400000., -1.2372503494060778}, {333330., -1.2132271939184256}, {300000., -1.1961646898265108}, {250000., -1.1618091469998841}, {240000., -1.1533963507727039}, {200000., -1.1131738816603671}, {200000., -1.1131975002503476}, {166670., -1.0706951082654745}, {160000., -1.0610989995168927}, {150000., -1.0460859003945462}, {125000., -1.006174323152332}, {120000., -0.9979525546059528}, {100000., -0.9658634063567046}, {85714., -0.94659904790091}, {80000., -0.94071921031317}, {71429., -0.9351036037245998}, {66667., -0.9341128105391449}, {60000., -0.9364999534767364}, {53333., -0.944770020568493}, {46154., -0.9624992524895407}, {41667., -0.9796378888984314}, {37500., -1.000625486065073}, {33333., -1.0279565924014678}, {30000., -1.0547297321962212}, {27273., -1.0806523169066704}, {24000., -1.1167148019421904}, {21818., -1.1440628205418342}, {19231., -1.1790713241469295}, {17647., -1.2028483583081}, {15790., -1.2326742579383732}, {14118., -1.2611928126500047}, {12632., -1.2879335681375652}, {11364., -1.311569810463095}, {10000., -1.3380451099664785}, {9230.8, -1.352260943182392}, {8000., -1.3770656880087189}, {7352.9, -1.390638918674401}, {6578.9, -1.406964029915858}, {5952.4, -1.4187181481225013}, {5217.4, -1.4337400421048088}, {4687.5, -1.4450087821501068}, {4285.7, -1.443041150148028}, {3750., -1.4542539445442673}, {3409.1, -1.464174989520812}, {3000., -1.473349248646624}, {2727.3, -1.479185414263989}, {2419.3, -1.4854280292104858}, {2205.9, -1.4895737768801929}, {1973.7, -1.4934260869250364}, {1764.7, -1.4959553708877462}, {1579., -1.498901988145941}, {1420.5, -1.5005526339738986}, {1271.2, -1.5024891788425045}, {1136.4, -1.5022838949953536}, {1024.6, -1.5074672299315304}, {914.63, -1.4958466783022846}, {821.92, -1.4946658587484425}, {735.29, -1.4950624159838708}, {659.34, -1.4956594236144058}, {590.55, -1.4939648719980874}, {530.97, -1.4929380953817564}, {476.19, -1.4925646422500656}, {426.14, -1.4924242230171179}, {382.65, -1.4915175792958244}, {342.86, -1.4914463142905416}, {307.38, -1.4904958470829608}, {275.74, -1.4923012289684603}, {247.04, -1.4983365766248717}, {221.4, -1.4929757170502878}, {198.41, -1.4999266915336302}, {178.04, -1.4935589164775445}, {159.57, -1.4906497959534322}, {143.02, -1.4957755985552017}, {128.21, -1.4913692036736483}, {114.94, -1.4951475231050946}, {103.02, -1.4927489416440411}, {92.365, -1.5000591349119672}, {82.781, -1.4985179643272006}, {74.228, -1.5057349800594597}, {66.548, -1.5055606526951808}, {59.666, -1.5165747889770986}, {53.476, -1.5168352894289305}, {47.954, -1.5255017349642075}, {42.98, -1.5236327762554218}, {38.533, -1.5306745581408767}, {34.542, -1.5419408018761647}, {30.966, -1.5360172319318488}, {27.757, -1.5541334991501456}, {24.886, -1.5778773145593405}, {22.308, -1.5828222187684273}, {20., -1.5895272967370595}}",4.
"{{1.*^6, -1.249970622063832}, {960000., -1.2509742611512311}, {800000., -1.25220899829373}, {666670., -1.250472054937235}, {640000., -1.2492410564417629}, {600000., -1.2467057245363988}, {500000., -1.236501076934332}, {480000., -1.2334877934940613}, {400000., -1.215789044463457}, {400000., -1.2157882057433802}, {333330., -1.1918187964143883}, {300000., -1.1750110799490199}, {250000., -1.1421957004018402}, {240000., -1.1344184690067804}, {200000., -1.09822957760893}, {200000., -1.0982356877701454}, {166670., -1.0625987361801046}, {160000., -1.054981186569751}, {150000., -1.0434885981776671}, {125000., -1.0157833117363146}, {120000., -1.010733364825114}, {100000., -0.9950562543419845}, {85714., -0.9915136285580021}, {80000., -0.9930412954319384}, {71429., -0.9996964984891362}, {66667., -1.006233316360908}, {60000., -1.0196696418781481}, {53333., -1.0393317735937482}, {46154., -1.0690881452113659}, {41667., -1.0929946320062447}, {37500., -1.1194953271150028}, {33333., -1.1505086663090778}, {30000., -1.178779190839152}, {27273., -1.2042649698057424}, {24000., -1.23776353745175}, {21818., -1.2619848826892102}, {19231., -1.2925770777068708}, {17647., -1.3122372552548445}, {15790., -1.3360882937879848}, {14118., -1.3583233146721556}, {12632., -1.3786616512994583}, {11364., -1.3963809620479488}, {10000., -1.4160401647756913}, {9230.8, -1.4273283468546323}, {8000., -1.4451868545274176}, {7352.9, -1.4547681014211746}, {6578.9, -1.4662854043726525}, {5952.4, -1.4755484497175326}, {5217.4, -1.4865255735172838}, {4687.5, -1.49444138066494}, {4285.7, -1.5004108232894697}, {3750., -1.508382303217908}, {3409.1, -1.5134481438545957}, {3000., -1.5195614313187775}, {2727.3, -1.5236346432105656}, {2419.3, -1.5282937597175175}, {2205.9, -1.5316055886761744}, {1973.7, -1.5354096721361017}, {1764.7, -1.5388083063170366}, {1579., -1.541893293988833}, {1420.5, -1.54464850877258}, {1271.2, -1.5473755735950114}, {1136.4, -1.55048195628712}, {1024.6, -1.552590329229}, {914.63, -1.5558215236518573}, {821.92, -1.5577831668214017}, {735.29, -1.5598543135649157}, {659.34, -1.5616263604005447}, {590.55, -1.5652305771265203}, {530.97, -1.5671152599362672}, {476.19, -1.568555357759428}, {426.14, -1.5700346299612846}, {382.65, -1.5713229329935527}, {342.86, -1.5698368089038053}, {307.38, -1.5743060188770965}, {275.74, -1.5813987917998187}, {247.04, -1.593711625156167}, {221.4, -1.5857404234513448}, {198.41, -1.6012915251692827}, {178.04, -1.595694222690606}, {159.57, -1.5896763358214514}, {143.02, -1.5983790790835648}, {128.21, -1.5896148297951735}, {114.94, -1.5987431709083022}, {103.02, -1.5919354971097546}, {92.365, -1.6041637845283634}, {82.781, -1.5981490788837718}, {74.228, -1.6119566362447644}, {66.548, -1.606550773496387}, {59.666, -1.6210525527097122}, {53.476, -1.6212611018265808}, {47.954, -1.6164544598005082}, {42.98, -1.6282716163970596}, {38.533, -1.6238715155782126}, {34.542, -1.6457278210815927}, {30.966, -1.6282082449774897}, {27.757, -1.6492383654256704}, {24.886, -1.6889838180767591}, {22.308, -1.6942443236967064}, {20., -1.7031568010149711}}",10.
"{{1.*^6, -1.2333290361095215}, {960000., -1.2344464483958228}, {800000., -1.2353460114862171}, {666670., -1.2330362484055941}, {640000., -1.2315472094158142}, {600000., -1.2284695506607826}, {500000., -1.2170486298934144}, {480000., -1.2138231599989688}, {400000., -1.1952409615315578}, {400000., -1.195219113263535}, {333330., -1.1715231838921658}, {300000., -1.155600645963704}, {250000., -1.1264985851175346}, {240000., -1.1199230867917587}, {200000., -1.0912591480882419}, {200000., -1.0913036220893697}, {166670., -1.0670855142463755}, {160000., -1.0625692895681595}, {150000., -1.0563153102736953}, {125000., -1.0456633773824255}, {120000., -1.0447441360264547}, {100000., -1.0486246611042422}, {85714., -1.061447583683883}, {80000., -1.0700605430534011}, {71429., -1.0873658095904144}, {66667., -1.0996786115688348}, {60000., -1.1206806637463818}, {53333., -1.1465925163366213}, {46154., -1.1810443834805409}, {41667., -1.2064251271503643}, {37500., -1.232302047711815}, {33333., -1.2610791818678178}, {30000., -1.2856702132606999}, {27273., -1.307129910931048}, {24000., -1.334033476767961}, {21818., -1.353312066026574}, {19231., -1.3760532797150722}, {17647., -1.3903283700607376}, {15790., -1.4078891987122206}, {14118., -1.423507856489117}, {12632., -1.4378045506012012}, {11364., -1.4500117014076646}, {10000., -1.4637536629696608}, {9230.8, -1.473382573743525}, {8000., -1.4839109455601645}, {7352.9, -1.490251186517414}, {6578.9, -1.497784621039407}, {5952.4, -1.503901796307774}, {5217.4, -1.510957041144379}, {4687.5, -1.5159492667808823}, {4285.7, -1.519752611573446}, {3750., -1.5247904439897069}, {3409.1, -1.5279084927714346}, {3000., -1.5364889987570887}, {2727.3, -1.5345633190804835}, {2419.3, -1.5398256089844349}, {2205.9, -1.539791511895518}, {1973.7, -1.5422621043258262}, {1764.7, -1.5478514755534765}, {1579., -1.5463474533685961}, {1420.5, -1.5495878344509515}, {1271.2, -1.5512248272636235}, {1136.4, -1.5535630595946635}, {1024.6, -1.5553065612805341}, {914.63, -1.5580961297694813}, {821.92, -1.5625073853148617}, {735.29, -1.5633990842768808}, {659.34, -1.563404865575692}, {590.55, -1.5676828834482097}, {530.97, -1.5692229965574889}, {476.19, -1.5702877786852654}, {426.14, -1.5718577030954206}, {382.65, -1.5706097970701633}, {342.86, -1.5747546769911462}, {307.38, -1.5761646167880685}, {275.74, -1.5881067349665055}, {247.04, -1.6017558248812636}, {221.4, -1.5922208232811057}, {198.41, -1.6120266883076777}, {178.04, -1.602968418560429}, {159.57, -1.5927295363987144}, {143.02, -1.6039662092449973}, {128.21, -1.592870220822598}, {114.94, -1.6066566435905443}, {103.02, -1.5912333407174217}, {92.365, -1.6090228879802086}, {82.781, -1.598442737993167}, {74.228, -1.6112438771513713}, {66.548, -1.6068552981948667}, {59.666, -1.6220890663256435}, {53.476, -1.6203947361597004}, {47.954, -1.6126857974998539}, {42.98, -1.6287600678939123}, {38.533, -1.6250065977908337}, {34.542, -1.6449452088091925}, {30.966, -1.6254085666851177}, {27.757, -1.6564028806135163}, {24.886, -1.697113493641439}, {22.308, -1.698592727515145}, {20., -1.68457465818392}}",20.
"{{1.*^6, -1.198419514122872}, {960000., -1.2001121537122619}, {800000., -1.2014799431104406}, {666670., -1.198657835348745}, {640000., -1.1967797468962722}, {600000., -1.192852130686609}, {500000., -1.1797523213081627}, {480000., -1.1762459413969517}, {400000., -1.1571214701261605}, {400000., -1.1571448428630355}, {333330., -1.1353932162013984}, {300000., -1.1220782975582237}, {250000., -1.1010169554551839}, {240000., -1.0968806581272876}, {200000., -1.082332280980665}, {200000., -1.082356079769292}, {166670., -1.0767544442012729}, {160000., -1.0768941103379612}, {150000., -1.0782628329408919}, {125000., -1.0899846760612009}, {120000., -1.0940897291268599}, {100000., -1.1190370398849943}, {85714., -1.1468975283950764}, {80000., -1.1608854493843819}, {71429., -1.185383550400616}, {66667., -1.200905620624416}, {60000., -1.2250588206189643}, {53333., -1.2523506530685093}, {46154., -1.2852176671803919}, {41667., -1.3075716100242338}, {37500., -1.3295768225682973}, {33333., -1.3527056151213903}, {30000., -1.3719813366271598}, {27273., -1.3882113679677948}, {24000., -1.4082197738647333}, {21818., -1.4218348706604986}, {19231., -1.4383998333018384}, {17647., -1.449006622943986}, {15790., -1.4610048061607053}, {14118., -1.4717170404488673}, {12632., -1.481211007939894}, {11364., -1.4893568289843235}, {10000., -1.500019242660774}, {9230.8, -1.5034582281058668}, {8000., -1.5106161272365988}, {7352.9, -1.5153510210184222}, {6578.9, -1.5201143563858752}, {5952.4, -1.5239237044453928}, {5217.4, -1.5282209437130383}, {4687.5, -1.5312158807908518}, {4285.7, -1.5334429867834667}, {3750., -1.5363822350022287}, {3409.1, -1.5444891419847877}, {3000., -1.5404477425043037}, {2727.3, -1.5420403526488815}, {2419.3, -1.550338342440469}, {2205.9, -1.5451962113238507}, {1973.7, -1.5467444687068153}, {1764.7, -1.5484387011585663}, {1579., -1.5497780966780166}, {1420.5, -1.555871275905215}, {1271.2, -1.5532212086326946}, {1136.4, -1.554823083183454}, {1024.6, -1.5552926049007256}, {914.63, -1.5594129692127896}, {821.92, -1.5590418490327165}, {735.29, -1.5651973391184164}, {659.34, -1.5673358684608758}, {590.55, -1.5700213879878235}, {530.97, -1.5717849163690414}, {476.19, -1.5724618497939002}, {426.14, -1.5718205146178912}, {382.65, -1.5747928128647732}, {342.86, -1.570260617991772}, {307.38, -1.5780219423840347}, {275.74, -1.5938997261325776}, {247.04, -1.6136466832448615}, {221.4, -1.6009308066693337}, {198.41, -1.6271841006970307}, {178.04, -1.6145947606634259}, {159.57, -1.598636741046833}, {143.02, -1.6126145904341298}, {128.21, -1.5970118004571723}, {114.94, -1.611997511102384}, {103.02, -1.5969976022401864}, {92.365, -1.6158370903517911}, {82.781, -1.6017455671696113}, {74.228, -1.6252252535034075}, {66.548, -1.6095666443291168}, {59.666, -1.646207015971527}, {53.476, -1.629616229827099}, {47.954, -1.6513906243592038}, {42.98, -1.6078471745134313}, {38.533, -1.6384178238486435}, {34.542, -1.6617665236106878}, {30.966, -1.6088535753158764}, {27.757, -1.6715148771890866}, {24.886, -1.7196178335896544}, {22.308, -1.699319669689785}, {20., -1.6705471963591765}}",40.
"{{1.*^6, -1.1241018451594311}, {960000., -1.1254140564812405}, {800000., -1.1217136168637172}, {666670., -1.1154150881058515}, {640000., -1.1125745033471228}, {600000., -1.1071533690876094}, {500000., -1.0922417527969466}, {480000., -1.0888408178775244}, {400000., -1.0713717347176048}, {400000., -1.0713527236657834}, {333330., -1.0547924548691097}, {300000., -1.045849736285129}, {250000., -1.0353175319931534}, {240000., -1.0339532936602183}, {200000., -1.0331345842754889}, {200000., -1.033100366677136}, {166670., -1.0424150557332137}, {160000., -1.0458816777639761}, {150000., -1.052522054311836}, {125000., -1.078090520643359}, {120000., -1.0850486563765331}, {100000., -1.1209091866860263}, {85714., -1.1556384886573887}, {80000., -1.171808669000683}, {71429., -1.1991978417155766}, {66667., -1.2158714512576438}, {60000., -1.241289100253009}, {53333., -1.2689402018645506}, {46154., -1.3012880266787612}, {41667., -1.3227680704538742}, {37500., -1.3435599925345938}, {33333., -1.3651100806546361}, {30000., -1.38292835233557}, {27273., -1.3978078787696124}, {24000., -1.4160403668189672}, {21818., -1.4290722911561884}, {19231., -1.443778426031625}, {17647., -1.4529320388426827}, {15790., -1.4636776585161473}, {14118., -1.4733207468447738}, {12632., -1.4819228028750318}, {11364., -1.4893501572015349}, {10000., -1.497599189709983}, {9230.8, -1.5021874255848693}, {8000., -1.5093129775322518}, {7352.9, -1.513000168625502}, {6578.9, -1.5173420353218916}, {5952.4, -1.5208064526212315}, {5217.4, -1.5294108818231897}, {4687.5, -1.5274793267562168}, {4285.7, -1.529531477039591}, {3750., -1.5322348571500477}, {3409.1, -1.5339687355597291}, {3000., -1.536025999610102}, {2727.3, -1.5374998526380568}, {2419.3, -1.5393299605589632}, {2205.9, -1.540703187673294}, {1973.7, -1.542228198017036}, {1764.7, -1.5440291519260294}, {1579., -1.5457619282890915}, {1420.5, -1.5473114325501771}, {1271.2, -1.5490768966110446}, {1136.4, -1.5510229575879362}, {1024.6, -1.5525466721534351}, {914.63, -1.5584194983302704}, {821.92, -1.5680954954271715}, {735.29, -1.5707077879109967}, {659.34, -1.5619627171931914}, {590.55, -1.571409678754978}, {530.97, -1.5726798023914972}, {476.19, -1.5724418784786254}, {426.14, -1.5708381363876278}, {382.65, -1.5746482888692441}, {342.86, -1.5752913391903542}, {307.38, -1.5774820455861251}, {275.74, -1.5902687993301268}, {247.04, -1.625640098582612}, {221.4, -1.6035342344525343}, {198.41, -1.6386177813609109}, {178.04, -1.6209470397934387}, {159.57, -1.6025252475277474}, {143.02, -1.6186220019497028}, {128.21, -1.5982305995835426}, {114.94, -1.6163999248030267}, {103.02, -1.5985714265616686}, {92.365, -1.622519829229763}, {82.781, -1.6014391277354587}, {74.228, -1.6396603562758485}, {66.548, -1.61150198778626}, {59.666, -1.6609103581470877}, {53.476, -1.633683064903448}, {47.954, -1.6126856910809506}, {42.98, -1.6109827516105684}, {38.533, -1.6898953256475393}, {34.542, -1.6290487303304217}, {30.966, -1.6037947156459047}, {27.757, -1.6689099483604999}, {24.886, -1.7371661296769565}, {22.308, -1.726151680452007}, {20., -1.7292380994930887}}",60.
"{{1.*^6, -1.142875670283501}, {960000., -1.1448512192403282}, {800000., -1.145188152560842}, {666670., -1.1425629190444053}, {640000., -1.140338413635888}, {600000., -1.1358997581791301}, {500000., -1.1233771143452098}, {480000., -1.1202688624726804}, {400000., -1.103643245970448}, {400000., -1.1036231585766711}, {333330., -1.0874759348768515}, {300000., -1.0787703240570612}, {250000., -1.068785062751931}, {240000., -1.0676672082120398}, {200000., -1.0679931653622703}, {200000., -1.0680470123083319}, {166670., -1.0791168675879081}, {160000., -1.0830332051161042}, {150000., -1.090290442935876}, {125000., -1.1175575877386845}, {120000., -1.1248154430823938}, {100000., -1.1615451535096766}, {85714., -1.1959530983436792}, {80000., -1.212011925711936}, {71429., -1.2386706413987334}, {66667., -1.2548633633940358}, {60000., -1.2790347690718988}, {53333., -1.3051763541761865}, {46154., -1.335436960981589}, {41667., -1.3554079400541903}, {37500., -1.3746724811765798}, {33333., -1.3945257948568306}, {30000., -1.4108279589042738}, {27273., -1.4244005729581437}, {24000., -1.4411001171239617}, {21818., -1.452243696081705}, {19231., -1.4656210649388528}, {17647., -1.47383010456927}, {15790., -1.4834221039670854}, {14118., -1.492019648961572}, {12632., -1.49958467456}, {11364., -1.5059881060077376}, {10000., -1.512804265884354}, {9230.8, -1.5165570636299939}, {8000., -1.5256825010202804}, {7352.9, -1.5253407498419382}, {6578.9, -1.5287225980844323}, {5952.4, -1.5360705479520835}, {5217.4, -1.5341755956868948}, {4687.5, -1.5360406955787869}, {4285.7, -1.537379364816397}, {3750., -1.5390864533962336}, {3409.1, -1.540109828303452}, {3000., -1.5412580323044114}, {2727.3, -1.5421609365212072}, {2419.3, -1.5432486524310818}, {2205.9, -1.544133698399673}, {1973.7, -1.5451352665024076}, {1764.7, -1.5464695218364175}, {1579., -1.5476764139646013}, {1420.5, -1.5490368329258868}, {1271.2, -1.550509795574529}, {1136.4, -1.5517959783248494}, {1024.6, -1.5536606040651229}, {914.63, -1.5669928858223916}, {821.92, -1.5564834199886155}, {735.29, -1.5614168586308994}, {659.34, -1.5630670352824503}, {590.55, -1.570929999352406}, {530.97, -1.5715888488313428}, {476.19, -1.5727292158161805}, {426.14, -1.5737725407072887}, {382.65, -1.575578993204634}, {342.86, -1.5756610921970144}, {307.38, -1.5758293694062493}, {275.74, -1.6004420813199276}, {247.04, -1.6295010184518581}, {221.4, -1.6035504854479568}, {198.41, -1.6537817438188245}, {178.04, -1.628582990815483}, {159.57, -1.5997044548305697}, {143.02, -1.6294347643355211}, {128.21, -1.5997570534642749}, {114.94, -1.6180577707463482}, {103.02, -1.595049478234899}, {92.365, -1.6243384315575367}, {82.781, -1.6025129188736327}, {74.228, -1.6361889408043375}, {66.548, -1.6051200937864516}, {59.666, -1.6358009328097718}, {53.476, -1.6277410494006133}, {47.954, -1.6607364179992772}, {42.98, -1.6232242478029664}, {38.533, -1.6053123619360117}, {34.542, -1.582306346182556}, {30.966, -1.5895638993217978}, {27.757, -1.6531603619042428}, {24.886, -1.7359871975245156}, {22.308, -1.6993372050901938}, {20., -1.6338580305058634}}",80.
"{{1.*^6, -1.197074879279633}, {960000., -1.1996980031789468}, {800000., -1.20268869492853}, {666670., -1.203367060460848}, {640000., -1.2020748627364601}, {600000., -1.1993838324509207}, {500000., -1.1920947844768965}, {480000., -1.1903204310089601}, {400000., -1.180805431213965}, {400000., -1.1807662643494585}, {333330., -1.1729903011605434}, {300000., -1.1695450310977638}, {250000., -1.1688335282621338}, {240000., -1.1697072682306626}, {200000., -1.1783896593501104}, {200000., -1.1784381121149259}, {166670., -1.1957623780414968}, {160000., -1.2006685845558023}, {150000., -1.2091826526762253}, {125000., -1.2370967607269818}, {120000., -1.2440944320858234}, {100000., -1.2771868480276358}, {85714., -1.3062605290230491}, {80000., -1.3191515419583717}, {71429., -1.3400700734464641}, {66667., -1.3523321494214202}, {60000., -1.3705715193373265}, {53333., -1.3897251456478936}, {46154., -1.4114116648356418}, {41667., -1.4254751055025197}, {37500., -1.4388889551410395}, {33333., -1.4527305820556524}, {30000., -1.4638020704213304}, {27273., -1.4729866944785581}, {24000., -1.4840602247547885}, {21818., -1.491484973543711}, {19231., -1.5003324721903195}, {17647., -1.5057143952270389}, {15790., -1.5119216590399316}, {14118., -1.517409446338941}, {12632., -1.5221663713377152}, {11364., -1.526086545122083}, {10000., -1.5282936920286014}, {9230.8, -1.5322720105569285}, {8000., -1.5354616722581105}, {7352.9, -1.5369365120310323}, {6578.9, -1.538507989072369}, {5952.4, -1.5395982282355054}, {5217.4, -1.5405100814696948}, {4687.5, -1.5409560824946569}, {4285.7, -1.5411417174379405}, {3750., -1.5412401848292265}, {3409.1, -1.541210282979056}, {3000., -1.5410547408661863}, {2727.3, -1.541160253554973}, {2419.3, -1.5413743661402621}, {2205.9, -1.5417152835825956}, {1973.7, -1.5421466130673607}, {1764.7, -1.5431145748846624}, {1579., -1.5440133917705063}, {1420.5, -1.5451570790151226}, {1271.2, -1.546509852338861}, {1136.4, -1.5486728625009167}, {1024.6, -1.5501746377478642}, {914.63, -1.5558956182104318}, {821.92, -1.5577702229025672}, {735.29, -1.5594791180305154}, {659.34, -1.5610488363443356}, {590.55, -1.5731830071490478}, {530.97, -1.5756868910576338}, {476.19, -1.5776573011826525}, {426.14, -1.573849639930477}, {382.65, -1.579265414736122}, {342.86, -1.5796136112138754}, {307.38, -1.5844457883957344}, {275.74, -1.6174738662912722}, {247.04, -1.658078905324841}, {221.4, -1.6189601406240153}, {198.41, -1.6895790033826121}, {178.04, -1.6529092945285797}, {159.57, -1.6147788296102934}, {143.02, -1.6471587458338606}, {128.21, -1.6141452174711068}, {114.94, -1.6446657759435672}, {103.02, -1.60040533624147}, {92.365, -1.645991411761027}, {82.781, -1.6060558708269155}, {74.228, -1.6548908441374646}, {66.548, -1.6196782179711091}, {59.666, -1.660319462875663}, {53.476, -1.6418003608572749}, {47.954, -1.606184395371602}, {42.98, -1.642775433960742}, {38.533, -1.6102310420805426}, {34.542, -1.6522048177162694}, {30.966, -1.5657659077171053}, {27.757, -1.681263135546689}, {24.886, -1.790961680558358}, {22.308, -1.7471371032985619}, {20., -1.7842572729526733}}",200.
"{{1.*^6, -1.245121341740784}, {960000., -1.2476679496580654}, {800000., -1.2522282681880976}, {666670., -1.2550734859195811}, {640000., -1.2544856765011296}, {600000., -1.252714308233091}, {500000., -1.248937359570174}, {480000., -1.2481052950931197}, {400000., -1.2431088562880108}, {400000., -1.243020912581456}, {333330., -1.2402515426533944}, {300000., -1.2397509043323216}, {250000., -1.2436420412089626}, {240000., -1.2453930166241287}, {200000., -1.2571532806865229}, {200000., -1.2571786160091434}, {166670., -1.2755408517916569}, {160000., -1.280320449307482}, {150000., -1.2880581683214356}, {125000., -1.31374798488981}, {120000., -1.3198739143305978}, {100000., -1.3478850310240458}, {85714., -1.3716109134980146}, {80000., -1.381957328574687}, {71429., -1.3984673874735734}, {66667., -1.4082797077888256}, {60000., -1.4221238996601429}, {53333., -1.43675934285019}, {46154., -1.4531588587857467}, {41667., -1.463881231910882}, {37500., -1.4738574965357814}, {33333., -1.4839546294144523}, {30000., -1.492089847275765}, {27273., -1.498808683566696}, {24000., -1.5068792619087534}, {21818., -1.5122134752163652}, {19231., -1.5185702199330897}, {17647., -1.5223800012010156}, {15790., -1.5267112701309848}, {14118., -1.530451937586892}, {12632., -1.533619908966774}, {11364., -1.536112743621138}, {10000., -1.5385702120228915}, {9230.8, -1.5397309825803556}, {8000., -1.5413789785153702}, {7352.9, -1.5418790598486496}, {6578.9, -1.5422984341781232}, {5952.4, -1.5423659750595935}, {5217.4, -1.5419452262356141}, {4687.5, -1.54139954779463}, {4285.7, -1.5407827949780017}, {3750., -1.5397232790419786}, {3409.1, -1.5389252352281162}, {3000., -1.5378391608535489}, {2727.3, -1.537295810801738}, {2419.3, -1.5369140618959483}, {2205.9, -1.5367988852303094}, {1973.7, -1.5369376978713918}, {1764.7, -1.5375479303453365}, {1579., -1.5385523150004803}, {1420.5, -1.539536787654664}, {1271.2, -1.5413629492028484}, {1136.4, -1.5432610875671373}, {1024.6, -1.5501105100408574}, {914.63, -1.5507549999952641}, {821.92, -1.5530465273811227}, {735.29, -1.575710816244633}, {659.34, -1.5768385201239934}, {590.55, -1.5734437105277885}, {530.97, -1.5744389565433237}, {476.19, -1.5761001950060896}, {426.14, -1.5761831099404855}, {382.65, -1.5787346652629588}, {342.86, -1.5864630269389286}, {307.38, -1.5843468550750937}, {275.74, -1.6316870996067812}, {247.04, -1.6881249998320034}, {221.4, -1.6405588126499708}, {198.41, -1.7226059852936026}, {178.04, -1.6803835719256757}, {159.57, -1.6307881955938233}, {143.02, -1.6673886570987455}, {128.21, -1.6096479756406923}, {114.94, -1.652811715489557}, {103.02, -1.6067669816826018}, {92.365, -1.6625073704404518}, {82.781, -1.610060853784905}, {74.228, -1.6738361353153466}, {66.548, -1.6208233854678893}, {59.666, -1.6819907141140789}, {53.476, -1.6549147632798138}, {47.954, -1.5867085916760135}, {42.98, -1.6403858162410725}, {38.533, -1.6172317414569775}, {34.542, -1.6053392734440806}, {30.966, -1.539391122840303}, {27.757, -1.6873454413296267}, {24.886, -1.8260020781343678}, {22.308, -1.7604387433627213}, {20., -1.7886103746506685}}",400.

==> Plots/Stripirrad2e15temp.csv <==
"{1.*^6, -1.3957913553044836}","{960000., -1.3930385290604226}","{800000., -1.3760430431931001}","{666670., -1.3578630082008896}","{640000., -1.352655368633796}","{600000., -1.3440723444303726}","{500000., -1.3212041086558097}","{480000., -1.3160527938779498}","{400000., -1.2907634770104925}","{400000., -1.2907006870164244}","{333330., -1.2641091114188996}","{300000., -1.2477466429151947}","{250000., -1.2201791644171056}","{240000., -1.2132420154588963}","{200000., -1.187480125377795}","{200000., -1.187517831879043}","{166670., -1.1652640845767455}","{160000., -1.1608652180061603}","{150000., -1.1543347409586304}","{125000., -1.140303408028069}","{120000., -1.1380334712613565}","{100000., -1.1317290826976116}","{85714., -1.1324595866057598}","{80000., -1.1342446978525595}","{71429., -1.1393909023422446}","{66667., -1.1436212450957688}","{60000., -1.1512681904903252}","{53333., -1.161210739496418}","{46154., -1.1733285660308077}","{41667., -1.181763180065731}","{37500., -1.1898305074314601}","{33333., -1.1975102210937918}","{30000., -1.2025127886859044}","{27273., -1.2057654748708977}","{24000., -1.2073747752435158}","{21818., -1.2062514590828521}","{19231., -1.20126073771027}","{17647., -1.195951964232885}","{15790., -1.1863464981760126}","{14118., -1.1736503017205027}","{12632., -1.1581201711682314}","{11364., -1.140833132195417}","{10000., -1.1169026062452208}","{9230.8, -1.1006212618340006}","{8000., -1.0694487924790492}","{7352.9, -1.0502475962593596}","{6578.9, -1.0245719469374697}","{5952.4, -1.001557039505292}","{5217.4, -0.9722978771807687}","{4687.5, -0.9500490631666962}","{4285.7, -0.9328687349057293}","{3750., -0.9101794977082969}","{3409.1, -0.8963043362876464}","{3000., -0.8809482025450867}","{2727.3, -0.8719528282878733}","{2419.3, -0.863409617112173}","{2205.9, -0.8588662055130775}","{1973.7, -0.8554204007278932}","{1764.7, -0.8542414154969552}","{1579., -0.8548769854773908}","{1420.5, -0.8570522123178382}","{1271.2, -0.8607551073242854}","{1136.4, -0.8657647603944301}","{1024.6, -0.8710791509850924}","{914.63, -0.8777389895226182}","{821.92, -0.8844821539698523}","{735.29, -0.8916865083734077}","{659.34, -0.8987005742132961}","{590.55, -0.9055877544519904}","{530.97, -0.9116311942078059}","{476.19, -0.9174042875698121}","{426.14, -0.9227575522049452}","{382.65, -0.9269395353184485}","{342.86, -0.9304853471685256}","{307.38, -0.9325180245096946}","{275.74, -0.9435120357088682}","{247.04, -0.9523307847576268}","{221.4, -0.9421624801805996}","{198.41, -0.9526294827189421}","{178.04, -0.9430441169916769}","{159.57, -0.9313582264304366}","{143.02, -0.9351607600665899}","{128.21, -0.9228993397900415}","{114.94, -0.9202431257455422}","{103.02, -0.9061173445404016}","{92.365, -0.9034155114751622}","{82.781, -0.888337949328546}","{74.228, -0.8897621843351576}","{66.548, -0.8707461523254164}","{59.666, -0.8600190184079456}","{53.476, -0.843110517590663}","{47.954, -0.8250639938451605}","{42.98, -0.8174783876719316}","{38.533, -0.7978189572292754}","{34.542, -0.7633588566241059}","{30.966, -0.747663328168687}","{27.757, -0.7272891259097992}","{24.886, -0.6959092568855344}","{22.308, -0.6868799774627277}","{20., -0.6694099834715516}"
"{1.*^6, -1.452697956133153}","{960000., -1.4509684547216468}","{800000., -1.440849455319777}","{666670., -1.4287280014276378}","{640000., -1.425341493184931}","{600000., -1.419940994151798}","{500000., -1.4042113970190109}","{480000., -1.4006595807495752}","{400000., -1.3821183770686962}","{400000., -1.3820265612015838}","{333330., -1.3610445310686163}","{300000., -1.3474911137814631}","{250000., -1.3215988598929327}","{240000., -1.315438367945786}","{200000., -1.2879248267076182}","{200000., -1.2879561880685755}","{166670., -1.2594222282689218}","{160000., -1.252954668527851}","{150000., -1.2426433053400723}","{125000., -1.214429571907176}","{120000., -1.2082570767783263}","{100000., -1.1821366384709524}","{85714., -1.1638827080640866}","{80000., -1.15688870671241}","{71429., -1.1468642451294624}","{66667., -1.1432771319591983}","{60000., -1.137940621324547}","{53333., -1.135016986862106}","{46154., -1.1355134827273812}","{41667., -1.13830274231188}","{37500., -1.143101538332429}","{33333., -1.1502355786116214}","{30000., -1.1576553712669406}","{27273., -1.1651141939648915}","{24000., -1.1752733332443943}","{21818., -1.1825312587381542}","{19231., -1.1905170626410366}","{17647., -1.1954285764034545}","{15790., -1.200203896031239}","{14118., -1.2025993649092528}","{12632., -1.2022447879242721}","{11364., -1.1992105374733562}","{10000., -1.1918068819957308}","{9230.8, -1.1853377547203976}","{8000., -1.170096304984352}","{7352.9, -1.1588272559213275}","{6578.9, -1.1414833257974182}","{5952.4, -1.1236565664317866}","{5217.4, -1.0974786474770315}","{4687.5, -1.0745241381174153}","{4285.7, -1.054518715188619}","{3750., -1.0241364665794521}","{3409.1, -1.0026975534500715}","{3000., -0.9745704354519609}","{2727.3, -0.9550191104996053}","{2419.3, -0.932367148514941}","{2205.9, -0.9167952472168759}","{1973.7, -0.9003153843046949}","{1764.7, -0.8864907557035416}","{1579., -0.8755850050861641}","{1420.5, -0.8678069165434781}","{1271.2, -0.8623053525820765}","{1136.4, -0.8595718156859734}","{1024.6, -0.8587719367355825}","{914.63, -0.8601918960999981}","{821.92, -0.8633772935004039}","{735.29, -0.8670852848755596}","{659.34, -0.8712915130316161}","{590.55, -0.8776704714303307}","{530.97, -0.885050522806403}","{476.19, -0.893181540849876}","{426.14, -0.9023571032057223}","{382.65, -0.9103916626097301}","{342.86, -0.9201750984505823}","{307.38, -0.9271841242090785}","{275.74, -0.9469520263762361}","{247.04, -0.9648840121894809}","{221.4, -0.9595477371645086}","{198.41, -0.9814690247455575}","{178.04, -0.9750993842385098}","{159.57, -0.9700285919040711}","{143.02, -0.9819637238251692}","{128.21, -0.9734801973361707}","{114.94, -0.9802150810114819}","{103.02, -0.9709550848351669}","{92.365, -0.9776497940323062}","{82.781, -0.968199446759211}","{74.228, -0.9816037736606221}","{66.548, -0.9710918255098898}","{59.666, -0.9633629734900563}","{53.476, -0.9517609655606701}","{47.954, -0.9630419160143915}","{42.98, -0.9469016187634068}","{38.533, -0.9429546289584528}","{34.542, -0.9313344226566892}","{30.966, -0.9058179619883742}","{27.757, -0.8904043852382849}","{24.886, -0.8819796412268119}","{22.308, -0.8683448417129674}","{20., -0.8436090407494492}"
"{1.*^6, -1.4962791922787142}","{960000., -1.4954268948923346}","{800000., -1.490654977356203}","{666670., -1.483507467684974}","{640000., -1.4816466890190167}","{600000., -1.4790997644305848}","{500000., -1.4701340889925925}","{480000., -1.4680065457594806}","{400000., -1.457202079844601}","{400000., -1.4571521581468403}","{333330., -1.4442513139335527}","{300000., -1.4359569644864547}","{250000., -1.4186924712026696}","{240000., -1.4144406626569195}","{200000., -1.3952242911318629}","{200000., -1.3951625001123114}","{166670., -1.373292088740828}","{160000., -1.3679850572499765}","{150000., -1.3595829388584715}","{125000., -1.3337745949748987}","{120000., -1.3277697817007394}","{100000., -1.298914806262702}","{85714., -1.2743398378632211}","{80000., -1.2633334780000463}","{71429., -1.245449657366202}","{66667., -1.2341641969387007}","{60000., -1.2173975642465062}","{53333., -1.199971762906949}","{46154., -1.180447994743022}","{41667., -1.168121380319778}","{37500., -1.1572056841217486}","{33333., -1.1475785185800162}","{30000., -1.141161742195009}","{27273., -1.1376319978812166}","{24000., -1.135863862159343}","{21818., -1.1370328715757578}","{19231., -1.1408899197143658}","{17647., -1.1451642898808507}","{15790., -1.1517764103731287}","{14118., -1.1594151711558356}","{12632., -1.1675494249094713}","{11364., -1.174786340117295}","{10000., -1.181813113353423}","{9230.8, -1.1850940003950257}","{8000., -1.190328058961029}","{7352.9, -1.1919116658154356}","{6578.9, -1.1918629623763315}","{5952.4, -1.1894791266547842}","{5217.4, -1.182998681393172}","{4687.5, -1.1748047579156617}","{4285.7, -1.1660106307633897}","{3750., -1.1496099434554496}","{3409.1, -1.135726205819394}","{3000., -1.114267239292047}","{2727.3, -1.0969330096638406}","{2419.3, -1.0733977725855726}","{2205.9, -1.054504371983641}","{1973.7, -1.03108747734781}","{1764.7, -1.00773679816292}","{1579., -0.984891280294051}","{1420.5, -0.963827143975701}","{1271.2, -0.9432344675906561}","{1136.4, -0.9243974201791169}","{1024.6, -0.9092284467978845}","{914.63, -0.8946797149243986}","{821.92, -0.883661640382745}","{735.29, -0.8747157381416215}","{659.34, -0.8687072346924865}","{590.55, -0.8653974413564618}","{530.97, -0.864146980721502}","{476.19, -0.8653273295086423}","{426.14, -0.8687325239204388}","{382.65, -0.8679452793057185}","{342.86, -0.8744280321037641}","{307.38, -0.8821277664541549}","{275.74, -0.9074782197955161}","{247.04, -0.9305912782388766}","{221.4, -0.9254460111184817}","{198.41, -0.9570949234751297}","{178.04, -0.954459554699328}","{159.57, -0.952149003118879}","{143.02, -0.9745724584121623}","{128.21, -0.9730777890457707}","{114.94, -0.9886618185222665}","{103.02, -0.9857204725535641}","{92.365, -1.001021172917337}","{82.781, -0.9983652955749162}","{74.228, -1.0252716860820794}","{66.548, -1.0224435795920894}","{59.666, -1.0238527972241986}","{53.476, -1.0180730475483033}","{47.954, -1.046087109565984}","{42.98, -1.0430847394226492}","{38.533, -1.044020051781447}","{34.542, -1.035830438263895}","{30.966, -1.0310872952851986}","{27.757, -1.035202780644939}","{24.886, -1.031167622184381}","{22.308, -1.0257948687563345}","{20., -1.0216833747919793}"
"{1.*^6, -1.5241773520483886}","{960000., -1.523552117704163}","{800000., -1.5218011507120635}","{666670., -1.5173945237086126}","{640000., -1.5166147238270065}","{600000., -1.5155156562738559}","{500000., -1.5107315482308101}","{480000., -1.5092855744670013}","{400000., -1.503907093221829}","{400000., -1.503789965512004}","{333330., -1.4967739613314917}","{300000., -1.4924506871708225}","{250000., -1.4824689625247174}","{240000., -1.479970559764425}","{200000., -1.4690755312312294}","{200000., -1.4691746808749493}","{166670., -1.4564052360315871}","{160000., -1.4533532676277883}","{150000., -1.4483434995101765}","{125000., -1.4325472855861077}","{120000., -1.428727777529769}","{100000., -1.4093954913568092}","{85714., -1.391992369667854}","{80000., -1.3844818161422485}","{71429., -1.369604769912382}","{66667., -1.3599247033533126}","{60000., -1.344822814171973}","{53333., -1.3274179229606833}","{46154., -1.3050373476214265}","{41667., -1.2884713896256341}","{37500., -1.2710115316582367}","{33333., -1.2517438605110491}","{30000., -1.2342129982215702}","{27273., -1.2190201247313581}","{24000., -1.199933020541866}","{21818., -1.186455287238797}","{19231., -1.170965629704408}","{17647., -1.1619027054769155}","{15790., -1.1523036421923507}","{14118., -1.145208768946552}","{12632., -1.14055162287717}","{11364., -1.1383332335065277}","{10000., -1.1373945982821256}","{9230.8, -1.137844702023154}","{8000., -1.142446543872755}","{7352.9, -1.1460815306591414}","{6578.9, -1.151654442935767}","{5952.4, -1.156967448441741}","{5217.4, -1.1641413944441004}","{4687.5, -1.169588966225981}","{4285.7, -1.1733605575034685}","{3750., -1.1773903907615841}","{3409.1, -1.178812114879839}","{3000., -1.1781243769843432}","{2727.3, -1.1759610130624354}","{2419.3, -1.1707343589698382}","{2205.9, -1.164751375835884}","{1973.7, -1.1551778746924661}","{1764.7, -1.142941578291441}","{1579., -1.1285628592227546}","{1420.5, -1.1126549269935306}","{1271.2, -1.0940842792558854}","{1136.4, -1.0732382898171777}","{1024.6, -1.0531380646342554}","{914.63, -1.0296736021180464}","{821.92, -1.0079842756508781}","{735.29, -0.9851596633972745}","{659.34, -0.963187718743716}","{590.55, -0.942683098942951}","{530.97, -0.9248220419293333}","{476.19, -0.9088702813037233}","{426.14, -0.8942780329857005}","{382.65, -0.8836337101194169}","{342.86, -0.8719114416659681}","{307.38, -0.8662330628592646}","{275.74, -0.8856573908698464}","{247.04, -0.9041164916657342}","{221.4, -0.8839938001353794}","{198.41, -0.9168629601775222}","{178.04, -0.9057164011277148}","{159.57, -0.8973311206545219}","{143.02, -0.924746652030087}","{128.21, -0.9178124406584921}","{114.94, -0.9398626029909867}","{103.02, -0.938050214868761}","{92.365, -0.9614436073489296}","{82.781, -0.962061767657653}","{74.228, -1.0046481645579497}","{66.548, -1.0039250529502155}","{59.666, -1.0104540428847029}","{53.476, -1.015788555103925}","{47.954, -1.0554736716232862}","{42.98, -1.0626349963738595}","{38.533, -1.0736592629241126}","{34.542, -1.075473038102395}","{30.966, -1.0776252145992342}","{27.757, -1.0871875259290644}","{24.886, -1.108069950612999}","{22.308, -1.1089916994400582}","{20., -1.11554113923057}"
"{1.*^6, -1.541022919118206}","{960000., -1.5406355354468235}","{800000., -1.54068810971027}","{666670., -1.5374398763155117}","{640000., -1.5369982074570687}","{600000., -1.537121468308435}","{500000., -1.5345242820197043}","{480000., -1.5337766480647135}","{400000., -1.530931076025069}","{400000., -1.5308201349111161}","{333330., -1.527048151862733}","{300000., -1.5249813099039782}","{250000., -1.5192626678624752}","{240000., -1.517882701803313}","{200000., -1.5122621871596416}","{200000., -1.512219360552772}","{166670., -1.5054347942702504}","{160000., -1.5037763994248008}","{150000., -1.5012251353489785}","{125000., -1.4928195784252694}","{120000., -1.490794295495189}","{100000., -1.480044045897488}","{85714., -1.4711915865985417}","{80000., -1.4666888338998323}","{71429., -1.4580498078778092}","{66667., -1.4522489684670723}","{60000., -1.4434931958958066}","{53333., -1.432865374368921}","{46154., -1.418486904310473}","{41667., -1.4072268815802262}","{37500., -1.3946811951952771}","{33333., -1.3799931166252286}","{30000., -1.3656541103402304}","{27273., -1.3523342945782306}","{24000., -1.3332557481790566}","{21818., -1.3181370425870944}","{19231., -1.2973002412500023}","{17647., -1.282840804445265}","{15790., -1.2636926497333933}","{14118., -1.2445385720566697}","{12632., -1.2255282390201883}","{11364., -1.2082114170967697}","{10000., -1.1872212737156462}","{9230.8, -1.1758470945678532}","{8000., -1.157089006660466}","{7352.9, -1.14730948382267}","{6578.9, -1.1365985826340308}","{5952.4, -1.1291568977319975}","{5217.4, -1.1225050781317218}","{4687.5, -1.1196260922914096}","{4285.7, -1.1190889138020113}","{3750., -1.1211007524736243}","{3409.1, -1.1243932054802739}","{3000., -1.1302137080989787}","{2727.3, -1.135864127325696}","{2419.3, -1.1435622043380593}","{2205.9, -1.1496473087498653}","{1973.7, -1.1562170676774473}","{1764.7, -1.1622363541700873}","{1579., -1.1665890128641938}","{1420.5, -1.1690248093787177}","{1271.2, -1.1693764955692845}","{1136.4, -1.170586708871887}","{1024.6, -1.1714705775271053}","{914.63, -1.1624620777470727}","{821.92, -1.1519656173894162}","{735.29, -1.1388556299118877}","{659.34, -1.1190195488488939}","{590.55, -1.0993804923552304}","{530.97, -1.078586005863785}","{476.19, -1.0546223494899372}","{426.14, -1.0339845781010875}","{382.65, -1.0138820579258234}","{342.86, -0.9893550384605828}","{307.38, -0.9610276308212192}","{275.74, -0.9796453506512571}","{247.04, -0.9951151476048649}","{221.4, -0.9341982664883186}","{198.41, -0.9614730706560258}","{178.04, -0.9259702998433259}","{159.57, -0.8895558556465086}","{143.02, -0.9086011996950103}","{128.21, -0.8822142685565033}","{114.94, -0.8975516593027956}","{103.02, -0.8778841972791073}","{92.365, -0.9032902100059249}","{82.781, -0.8927484813780661}","{74.228, -0.9455404154804219}","{66.548, -0.9379006312368177}","{59.666, -0.9494487612076851}","{53.476, -0.9514801447215636}","{47.954, -1.0021105630704321}","{42.98, -1.0138118372562581}","{38.533, -1.0313636068814334}","{34.542, -1.0357479354390897}","{30.966, -1.042936351389285}","{27.757, -1.0765961615076411}","{24.886, -1.092840340427978}","{22.308, -1.1040021163145786}","{20., -1.115047587482725}"

==> Plots/StripvsDiode.csv <==
"{1.*^6, 33.668}","{960000., 33.959}","{800000., 34.833999999999996}","{666670., 35.839}","{640000., 36.005}","{600000., 36.229}","{500000., 37.082}","{480000., 37.294}","{400000., 38.186}","{400000., 38.185}","{333330., 39.254000000000005}","{300000., 39.928}","{250000., 41.389}","{240000., 41.775}","{200000., 43.772}","{200000., 43.773}","{166670., 46.393}","{160000., 47.075}","{150000., 48.228}","{125000., 52.074000000000005}","{120000., 53.059}","{100000., 57.964}","{85714., 62.75}","{80000., 65.03299999999999}","{71429., 68.94200000000001}","{66667., 71.375}","{60000., 75.10900000000001}","{53333., 79.255}","{46154., 84.094}","{41667., 87.306}","{37500., 90.35900000000001}","{33333., 93.40299999999999}","{30000., 95.83}","{27273., 97.75399999999999}","{24000., 99.991}","{21818., 101.44}","{19231., 102.97}","{17647., 103.89}","{15790., 104.86}","{14118., 105.68}","{12632., 106.36}","{11364., 106.85}","{10000., 107.4}","{9230.8, 107.72}","{8000., 108.05000000000001}","{7352.9, 108.27000000000001}","{6578.9, 108.5}","{5952.4, 108.63000000000001}","{5217.4, 108.85000000000001}","{4687.5, 108.97999999999999}","{4285.7, 109.06}","{3750., 109.22999999999999}","{3409.1, 109.33}","{3000., 109.38}","{2727.3, 109.59}","{2419.3, 109.58}","{2205.9, 109.84}","{1973.7, 109.94}","{1764.7, 109.76}","{1579., 110.21}","{1420.5, 110.19}","{1271.2, 110.29}","{1136.4, 110.36}","{1024.6, 110.42}","{914.63, 110.32}","{821.92, 110.02999999999999}","{735.29, 110.11}","{659.34, 110.42}","{590.55, 110.04}","{530.97, 110.01}","{476.19, 110.02}","{426.14, 109.96}","{382.65, 110.18}","{342.86, 110.02999999999999}","{307.38, 109.87}","{275.74, 109.86}","{247.04, 110.33}","{221.4, 109.77}","{198.41, 110.16}","{178.04, 109.87}","{159.57, 109.38}","{143.02, 109.64}","{128.21, 109.49}","{114.94, 109.5}","{103.02, 109.31}","{92.365, 109.44}","{82.781, 109.82000000000001}","{74.228, 109.74}","{66.548, 109.61}","{59.666, 109.58}","{53.476, 109.36}","{47.954, 109.44999999999999}","{42.98, 108.72}","{38.533, 106.24}","{34.542, 104.75}","{30.966, 107.5}","{27.757, 106.84}","{24.886, 108.31}","{22.308, 105.9}","{20., 105.76}"
"{1.*^6, 16.845000000000002}","{960000., 16.917}","{800000., 16.823}","{666670., 16.909000000000002}","{640000., 16.875}","{600000., 16.791999999999998}","{500000., 16.777}","{480000., 16.791}","{400000., 16.762}","{400000., 16.762}","{333330., 16.782}","{300000., 16.752000000000002}","{250000., 16.746000000000002}","{240000., 16.749000000000002}","{200000., 16.74}","{200000., 16.74}","{166670., 16.745}","{160000., 16.742}","{150000., 16.736}","{125000., 16.736}","{120000., 16.732}","{100000., 16.730999999999998}","{85714., 16.732}","{80000., 16.73}","{71429., 16.730999999999998}","{66667., 16.727999999999998}","{60000., 16.724}","{53333., 16.724999999999998}","{46154., 16.723000000000003}","{41667., 16.720000000000002}","{37500., 16.717000000000002}","{33333., 16.714}","{30000., 16.71}","{27273., 16.708}","{24000., 16.703}","{21818., 16.700000000000003}","{19231., 16.692999999999998}","{17647., 16.688000000000002}","{15790., 16.681}","{14118., 16.673}","{12632., 16.665000000000003}","{11364., 16.659}","{10000., 16.65}","{9230.8, 16.648}","{8000., 16.647}","{7352.9, 16.646}","{6578.9, 16.65}","{5952.4, 16.655}","{5217.4, 16.674}","{4687.5, 16.695}","{4285.7, 16.721}","{3750., 16.766}","{3409.1, 16.742}","{3000., 16.933}","{2727.3, 17.}","{2419.3, 17.020999999999997}","{2205.9, 17.105}","{1973.7, 17.155}","{1764.7, 17.167}","{1579., 17.463}","{1420.5, 17.117}","{1271.2, 17.585}","{1136.4, 17.171}","{1024.6, 17.477999999999998}","{914.63, 17.672}","{821.92, 17.418}","{735.29, 17.871000000000002}","{659.34, 17.637999999999998}","{590.55, 17.162}","{530.97, 17.357}","{476.19, 17.319}","{426.14, 17.016000000000002}","{382.65, 17.261}","{342.86, 17.012}","{307.38, 16.988999999999997}","{275.74, 17.146}","{247.04, 17.552}","{221.4, 17.107999999999997}","{198.41, 17.616}","{178.04, 16.891000000000002}","{159.57, 16.551}","{143.02, 16.718}","{128.21, 16.666999999999998}","{114.94, 16.825}","{103.02, 16.707}","{92.365, 16.709}","{82.781, 16.996000000000002}","{74.228, 17.258}","{66.548, 17.116}","{59.666, 17.078}","{53.476, 17.764}","{47.954, 18.262}","{42.98, 19.047}","{38.533, 17.747}","{34.542, 17.095}","{30.966, 16.505}","{27.757, 16.986}","{24.886, 16.189}","{22.308, 16.46}","{20., 17.551}"

==> Plots/StripvsDiodeZ.csv <==
"{1.*^6, -1.2333290361095215}","{960000., -1.2344464483958228}","{800000., -1.2353460114862171}","{666670., -1.2330362484055941}","{640000., -1.2315472094158142}","{600000., -1.2284695506607826}","{500000., -1.2170486298934144}","{480000., -1.2138231599989688}","{400000., -1.1952409615315578}","{400000., -1.195219113263535}","{333330., -1.1715231838921658}","{300000., -1.155600645963704}","{250000., -1.1264985851175346}","{240000., -1.1199230867917587}","{200000., -1.0912591480882419}","{200000., -1.0913036220893697}","{166670., -1.0670855142463755}","{160000., -1.0625692895681595}","{150000., -1.0563153102736953}","{125000., -1.0456633773824255}","{120000., -1.0447441360264547}","{100000., -1.0486246611042422}","{85714., -1.061447583683883}","{80000., -1.0700605430534011}","{71429., -1.0873658095904144}","{66667., -1.0996786115688348}","{60000., -1.1206806637463818}","{53333., -1.1465925163366213}","{46154., -1.1810443834805409}","{41667., -1.2064251271503643}","{37500., -1.232302047711815}","{33333., -1.2610791818678178}","{30000., -1.2856702132606999}","{27273., -1.307129910931048}","{24000., -1.334033476767961}","{21818., -1.353312066026574}","{19231., -1.3760532797150722}","{17647., -1.3903283700607376}","{15790., -1.4078891987122206}","{14118., -1.423507856489117}","{12632., -1.4378045506012012}","{11364., -1.4500117014076646}","{10000., -1.4637536629696608}","{9230.8, -1.473382573743525}","{8000., -1.4839109455601645}","{7352.9, -1.490251186517414}","{6578.9, -1.497784621039407}","{5952.4, -1.503901796307774}","{5217.4, -1.510957041144379}","{4687.5, -1.5159492667808823}","{4285.7, -1.519752611573446}","{3750., -1.5247904439897069}","{3409.1, -1.5279084927714346}","{3000., -1.5364889987570887}","{2727.3, -1.5345633190804835}","{2419.3, -1.5398256089844349}","{2205.9, -1.539791511895518}","{1973.7, -1.5422621043258262}","{1764.7, -1.5478514755534765}","{1579., -1.5463474533685961}","{1420.5, -1.5495878344509515}","{1271.2, -1.5512248272636235}","{1136.4, -1.5535630595946635}","{1024.6, -1.5553065612805341}","{914.63, -1.5580961297694813}","{821.92, -1.5625073853148617}","{735.29, -1.5633990842768808}","{659.34, -1.563404865575692}","{590.55, -1.5676828834482097}","{530.97, -1.5692229965574889}","{476.19, -1.5702877786852654}","{426.14, -1.5718577030954206}","{382.65, -1.5706097970701633}","{342.86, -1.5747546769911462}","{307.38, -1.5761646167880685}","{275.74, -1.5881067349665055}","{247.04, -1.6017558248812636}","{221.4, -1.5922208232811057}","{198.41, -1.6120266883076777}","{178.04, -1.602968418560429}","{159.57, -1.5927295363987144}","{143.02, -1.6039662092449973}","{128.21, -1.592870220822598}","{114.94, -1.6066566435905443}","{103.02, -1.5912333407174217}","{92.365, -1.6090228879802086}","{82.781, -1.598442737993167}","{74.228, -1.6112438771513713}","{66.548, -1.6068552981948667}","{59.666, -1.6220890663256435}","{53.476, -1.6203947361597004}","{47.954, -1.6126857974998539}","{42.98, -1.6287600678939123}","{38.533, -1.6250065977908337}","{34.542, -1.6449452088091925}","{30.966, -1.6254085666851177}","{27.757, -1.6564028806135163}","{24.886, -1.697113493641439}","{22.308, -1.698592727515145}","{20., -1.68457465818392}"
"{1.*^6, -1.5080872015452413}","{960000., -1.5109009501434667}","{800000., -1.5216680065809283}","{666670., -1.5295252192273447}","{640000., -1.5311338404932289}","{600000., -1.5338928768371658}","{500000., -1.540095618140555}","{480000., -1.5413784215768598}","{400000., -1.5465093664107923}","{400000., -1.546404958546042}","{333330., -1.5505261345693928}","{300000., -1.5527116125423102}","{250000., -1.555733034474713}","{240000., -1.5563175527411661}","{200000., -1.558789577260016}","{200000., -1.5587265174636789}","{166670., -1.560743189031114}","{160000., -1.561183174912231}","{150000., -1.5617920394211735}","{125000., -1.5629111030789615}","{120000., -1.5632090167022317}","{100000., -1.5644439633003397}","{85714., -1.5653507432007863}","{80000., -1.5657158424630857}","{71429., -1.5663157403737247}","{66667., -1.5665944467283033}","{60000., -1.5670132739930445}","{53333., -1.5674507585196353}","{46154., -1.5680096881213028}","{41667., -1.5682638812671532}","{37500., -1.5685066428030197}","{33333., -1.5687194339849038}","{30000., -1.5686464778575457}","{27273., -1.5690721335605935}","{24000., -1.5692518678003555}","{21818., -1.5693465753131273}","{19231., -1.569059395451641}","{17647., -1.5676344909968571}","{15790., -1.567161084498554}","{14118., -1.5670415400333844}","{12632., -1.5675855554213622}","{11364., -1.5644487194247534}","{10000., -1.5628139693053744}","{9230.8, -1.5617400191773698}","{8000., -1.5598037966381164}","{7352.9, -1.558440168668617}","{6578.9, -1.5592102300973638}","{5952.4, -1.556977106986275}","{5217.4, -1.5580800097354006}","{4687.5, -1.5530837091788827}","{4285.7, -1.5477173321920017}","{3750., -1.5447195415820238}","{3409.1, -1.5426724717343738}","{3000., -1.5399186058255765}","{2727.3, -1.5384873205113783}","{2419.3, -1.5428539295692305}","{2205.9, -1.536816913368995}","{1973.7, -1.5352784027774082}","{1764.7, -1.542113883423717}","{1579., -1.5476438385131737}","{1420.5, -1.5349480907287338}","{1271.2, -1.537351930183069}","{1136.4, -1.5400668143475402}","{1024.6, -1.5417674669940542}","{914.63, -1.542622010350373}","{821.92, -1.557913692117224}","{735.29, -1.554114212712767}","{659.34, -1.570078094689888}","{590.55, -1.569745469693572}","{530.97, -1.576245866859695}","{476.19, -1.5795741317336194}","{426.14, -1.5794456476087804}","{382.65, -1.5796960009298509}","{342.86, -1.5848424320417052}","{307.38, -1.5820795209580545}","{275.74, -1.6382584403661955}","{247.04, -1.6864955027470607}","{221.4, -1.6451195580916385}","{198.41, -1.7274960367749905}","{178.04, -1.6872262584280338}","{159.57, -1.631329950439795}","{143.02, -1.6841228943092919}","{128.21, -1.625175794163379}","{114.94, -1.6721890999696745}","{103.02, -1.61988223921216}","{92.365, -1.6698573134644012}","{82.781, -1.6225517782721135}","{74.228, -1.6970161772046009}","{66.548, -1.6573316639067497}","{59.666, -1.7115854356027311}","{53.476, -1.677942143158201}","{47.954, -1.611645890971232}","{42.98, -1.5812765747364776}","{38.533, -1.7301417710148699}","{34.542, -1.6960215113770354}","{30.966, -1.6411473131137257}","{27.757, -1.7267721175191775}","{24.886, -1.70772606699705}","{22.308, -1.6506081339877532}","{20., -1.606863034798274}"

==> Plots/StripvsDiodeZ2.csv <==
"{1.*^6, -1.249970622063832}","{960000., -1.2509742611512311}","{800000., -1.25220899829373}","{666670., -1.250472054937235}","{640000., -1.2492410564417629}","{600000., -1.2467057245363988}","{500000., -1.236501076934332}","{480000., -1.2334877934940613}","{400000., -1.215789044463457}","{400000., -1.2157882057433802}","{333330., -1.1918187964143883}","{300000., -1.1750110799490199}","{250000., -1.1421957004018402}","{240000., -1.1344184690067804}","{200000., -1.09822957760893}","{200000., -1.0982356877701454}","{166670., -1.0625987361801046}","{160000., -1.054981186569751}","{150000., -1.0434885981776671}","{125000., -1.0157833117363146}","{120000., -1.010733364825114}","{100000., -0.9950562543419845}","{85714., -0.9915136285580021}","{80000., -0.9930412954319384}","{71429., -0.9996964984891362}","{66667., -1.006233316360908}","{60000., -1.0196696418781481}","{53333., -1.0393317735937482}","{46154., -1.0690881452113659}","{41667., -1.0929946320062447}","{37500., -1.1194953271150028}","{33333., -1.1505086663090778}","{30000., -1.178779190839152}","{27273., -1.2042649698057424}","{24000., -1.23776353745175}","{21818., -1.2619848826892102}","{19231., -1.2925770777068708}","{17647., -1.3122372552548445}","{15790., -1.3360882937879848}","{14118., -1.3583233146721556}","{12632., -1.3786616512994583}","{11364., -1.3963809620479488}","{10000., -1.4160401647756913}","{9230.8, -1.4273283468546323}","{8000., -1.4451868545274176}","{7352.9, -1.4547681014211746}","{6578.9, -1.4662854043726525}","{5952.4, -1.4755484497175326}","{5217.4, -1.4865255735172838}","{4687.5, -1.49444138066494}","{4285.7, -1.5004108232894697}","{3750., -1.508382303217908}","{3409.1, -1.5134481438545957}","{3000., -1.5195614313187775}","{2727.3, -1.5236346432105656}","{2419.3, -1.5282937597175175}","{2205.9, -1.5316055886761744}","{1973.7, -1.5354096721361017}","{1764.7, -1.5388083063170366}","{1579., -1.541893293988833}","{1420.5, -1.54464850877258}","{1271.2, -1.5473755735950114}","{1136.4, -1.55048195628712}","{1024.6, -1.552590329229}","{914.63, -1.5558215236518573}","{821.92, -1.5577831668214017}","{735.29, -1.5598543135649157}","{659.34, -1.5616263604005447}","{590.55, -1.5652305771265203}","{530.97, -1.5671152599362672}","{476.19, -1.568555357759428}","{426.14, -1.5700346299612846}","{382.65, -1.5713229329935527}","{342.86, -1.5698368089038053}","{307.38, -1.5743060188770965}","{275.74, -1.5813987917998187}","{247.04, -1.593711625156167}","{221.4, -1.5857404234513448}","{198.41, -1.6012915251692827}","{178.04, -1.595694222690606}","{159.57, -1.5896763358214514}","{143.02, -1.5983790790835648}","{128.21, -1.5896148297951735}","{114.94, -1.5987431709083022}","{103.02, -1.5919354971097546}","{92.365, -1.6041637845283634}","{82.781, -1.5981490788837718}","{74.228, -1.6119566362447644}","{66.548, -1.606550773496387}","{59.666, -1.6210525527097122}","{53.476, -1.6212611018265808}","{47.954, -1.6164544598005082}","{42.98, -1.6282716163970596}","{38.533, -1.6238715155782126}","{34.542, -1.6457278210815927}","{30.966, -1.6282082449774897}","{27.757, -1.6492383654256704}","{24.886, -1.6889838180767591}","{22.308, -1.6942443236967064}","{20., -1.7031568010149711}"
"{1.*^6, -1.5080872015452413}","{960000., -1.5109009501434667}","{800000., -1.5216680065809283}","{666670., -1.5295252192273447}","{640000., -1.5311338404932289}","{600000., -1.5338928768371658}","{500000., -1.540095618140555}","{480000., -1.5413784215768598}","{400000., -1.5465093664107923}","{400000., -1.546404958546042}","{333330., -1.5505261345693928}","{300000., -1.5527116125423102}","{250000., -1.555733034474713}","{240000., -1.5563175527411661}","{200000., -1.558789577260016}","{200000., -1.5587265174636789}","{166670., -1.560743189031114}","{160000., -1.561183174912231}","{150000., -1.5617920394211735}","{125000., -1.5629111030789615}","{120000., -1.5632090167022317}","{100000., -1.5644439633003397}","{85714., -1.5653507432007863}","{80000., -1.5657158424630857}","{71429., -1.5663157403737247}","{66667., -1.5665944467283033}","{60000., -1.5670132739930445}","{53333., -1.5674507585196353}","{46154., -1.5680096881213028}","{41667., -1.5682638812671532}","{37500., -1.5685066428030197}","{33333., -1.5687194339849038}","{30000., -1.5686464778575457}","{27273., -1.5690721335605935}","{24000., -1.5692518678003555}","{21818., -1.5693465753131273}","{19231., -1.569059395451641}","{17647., -1.5676344909968571}","{15790., -1.567161084498554}","{14118., -1.5670415400333844}","{12632., -1.5675855554213622}","{11364., -1.5644487194247534}","{10000., -1.5628139693053744}","{9230.8, -1.5617400191773698}","{8000., -1.5598037966381164}","{7352.9, -1.558440168668617}","{6578.9, -1.5592102300973638}","{5952.4, -1.556977106986275}","{5217.4, -1.5580800097354006}","{4687.5, -1.5530837091788827}","{4285.7, -1.5477173321920017}","{3750., -1.5447195415820238}","{3409.1, -1.5426724717343738}","{3000., -1.5399186058255765}","{2727.3, -1.5384873205113783}","{2419.3, -1.5428539295692305}","{2205.9, -1.536816913368995}","{1973.7, -1.5352784027774082}","{1764.7, -1.542113883423717}","{1579., -1.5476438385131737}","{1420.5, -1.5349480907287338}","{1271.2, -1.537351930183069}","{1136.4, -1.5400668143475402}","{1024.6, -1.5417674669940542}","{914.63, -1.542622010350373}","{821.92, -1.557913692117224}","{735.29, -1.554114212712767}","{659.34, -1.570078094689888}","{590.55, -1.569745469693572}","{530.97, -1.576245866859695}","{476.19, -1.5795741317336194}","{426.14, -1.5794456476087804}","{382.65, -1.5796960009298509}","{342.86, -1.5848424320417052}","{307.38, -1.5820795209580545}","{275.74, -1.6382584403661955}","{247.04, -1.6864955027470607}","{221.4, -1.6451195580916385}","{198.41, -1.7274960367749905}","{178.04, -1.6872262584280338}","{159.57, -1.631329950439795}","{143.02, -1.6841228943092919}","{128.21, -1.625175794163379}","{114.94, -1.6721890999696745}","{103.02, -1.61988223921216}","{92.365, -1.6698573134644012}","{82.781, -1.6225517782721135}","{74.228, -1.6970161772046009}","{66.548, -1.6573316639067497}","{59.666, -1.7115854356027311}","{53.476, -1.677942143158201}","{47.954, -1.611645890971232}","{42.98, -1.5812765747364776}","{38.533, -1.7301417710148699}","{34.542, -1.6960215113770354}","{30.966, -1.6411473131137257}","{27.757, -1.7267721175191775}","{24.886, -1.70772606699705}","{22.308, -1.6506081339877532}","{20., -1.606863034798274}"
"{1.*^6, -1.2541845496312556}","{960000., -1.2549580063680212}","{800000., -1.2556423092974522}","{666670., -1.253792065690124}","{640000., -1.2526587586616318}","{600000., -1.2501143475617007}","{500000., -1.2404186800976216}","{480000., -1.2375634090689354}","{400000., -1.2205462910724263}","{400000., -1.2205588811437533}","{333330., -1.1973197233593702}","{300000., -1.1808658284099678}","{250000., -1.1485226023728208}","{240000., -1.140793318722148}","{200000., -1.104591041334999}","{200000., -1.1045045951658192}","{166670., -1.0682528219198506}","{160000., -1.0604230383646978}","{150000., -1.0484889693609984}","{125000., -1.01913231356353}","{120000., -1.01372050147477}","{100000., -0.9956975386917615}","{85714., -0.9899162768476873}","{80000., -0.9903864938974394}","{71429., -0.9953814006047329}","{66667., -1.0011052924085146}","{60000., -1.0130634417715652}","{53333., -1.0313290767358145}","{46154., -1.0596803662901297}","{41667., -1.0831334695157953}","{37500., -1.1090588550958185}","{33333., -1.1396945583047384}","{30000., -1.1679038288592118}","{27273., -1.193698540064537}","{24000., -1.2275261200541219}","{21818., -1.252089884023673}","{19231., -1.2833180541603897}","{17647., -1.3034627852641658}","{15790., -1.3279338605556825}","{14118., -1.350772342011396}","{12632., -1.37170845470569}","{11364., -1.3899760552534146}","{10000., -1.4102927827343887}","{9230.8, -1.4219829416824332}","{8000., -1.4405378062627814}","{7352.9, -1.450525146143238}","{6578.9, -1.4624594979667591}","{5952.4, -1.4720144030178373}","{5217.4, -1.4834986220570328}","{4687.5, -1.4917198538021068}","{4285.7, -1.497931335727786}","{3750., -1.5062189607713774}","{3409.1, -1.5119518797487512}","{3000., -1.517876660213356}","{2727.3, -1.5221196122069054}","{2419.3, -1.5269944240610451}","{2205.9, -1.530435885231893}","{1973.7, -1.5344036003154615}","{1764.7, -1.5378383910563729}","{1579., -1.5411248962401976}","{1420.5, -1.544485113254325}","{1271.2, -1.5472444810391164}","{1136.4, -1.5497967653161049}","{1024.6, -1.5521776594200027}","{914.63, -1.55541007021754}","{821.92, -1.557393396692739}","{735.29, -1.5594258364993516}","{659.34, -1.561350935606161}","{590.55, -1.5650397498703303}","{530.97, -1.5668425609042513}","{476.19, -1.5682687191642313}","{426.14, -1.5701918671497044}","{382.65, -1.57165555042944}","{342.86, -1.5725771020029995}","{307.38, -1.5746408994036185}","{275.74, -1.5840060440305637}","{247.04, -1.5916090346253962}","{221.4, -1.5881306264254613}","{198.41, -1.6002622909006714}","{178.04, -1.5952928307457348}","{159.57, -1.5886648629756726}","{143.02, -1.5987283314189813}","{128.21, -1.5914515289639175}","{114.94, -1.6008714473257748}","{103.02, -1.5908776275041585}","{92.365, -1.6051361671851614}","{82.781, -1.5994347261657378}","{74.228, -1.620876030655825}","{66.548, -1.616977398341195}","{59.666, -1.6184920570337538}","{53.476, -1.6174464254436878}","{47.954, -1.6373281891368332}","{42.98, -1.644083979992865}","{38.533, -1.6499199199008932}","{34.542, -1.6361318020574005}","{30.966, -1.6469072103873836}","{27.757, -1.664971640706601}","{24.886, -1.685080162593063}","{22.308, -1.682621936384638}","{20., -1.6733492585314242}"
"{1.*^6, -1.257425262145615}","{960000., -1.2580770915472321}","{800000., -1.2585065700693623}","{666670., -1.2567545091038703}","{640000., -1.2556934319996833}","{600000., -1.2533924178814133}","{500000., -1.2443615781213515}","{480000., -1.2416338755860206}","{400000., -1.2255540133884388}","{400000., -1.2255471420256037}","{333330., -1.2032165544071836}","{300000., -1.1872915932210168}","{250000., -1.1556341861923085}","{240000., -1.1479919870107211}","{200000., -1.1119872700926385}","{200000., -1.112010156262378}","{166670., -1.075383574875402}","{160000., -1.0674196249749892}","{150000., -1.055163388683427}","{125000., -1.0244447529108383}","{120000., -1.018603709400347}","{100000., -0.9984975070872545}","{85714., -0.9906964349684326}","{80000., -0.9901879406489094}","{71429., -0.9937163247004038}","{66667., -0.9983562335143579}","{60000., -1.0089408091631662}","{53333., -1.0258334385666135}","{46154., -1.0527637781711154}","{41667., -1.0751879678980687}","{37500., -1.1007020918852495}","{33333., -1.1309431084703059}","{30000., -1.159084208336126}","{27273., -1.1846697004799092}","{24000., -1.2187174359092325}","{21818., -1.2436438583878204}","{19231., -1.2751271853145107}","{17647., -1.2957022398793314}","{15790., -1.3207043700965089}","{14118., -1.344015724957808}","{12632., -1.365416121042425}","{11364., -1.3843149334638372}","{10000., -1.4051291224410105}","{9230.8, -1.4172112747847778}","{8000., -1.4363106035847737}","{7352.9, -1.4465253031335445}","{6578.9, -1.4588674911549995}","{5952.4, -1.4688139897370078}","{5217.4, -1.480587606296756}","{4687.5, -1.4891157171631073}","{4285.7, -1.4955499165419417}","{3750., -1.5041299390642182}","{3409.1, -1.5096029934453181}","{3000., -1.5161737134600228}","{2727.3, -1.5205924922859977}","{2419.3, -1.525624940674721}","{2205.9, -1.5291800191956848}","{1973.7, -1.5333010013643695}","{1764.7, -1.5369351390998458}","{1579., -1.5402612149763977}","{1420.5, -1.543201067911534}","{1271.2, -1.5463427172971416}","{1136.4, -1.5496932815202087}","{1024.6, -1.551155673741599}","{914.63, -1.55462336962931}","{821.92, -1.5580843403371258}","{735.29, -1.562163210468686}","{659.34, -1.5625721475340542}","{590.55, -1.5646762204636295}","{530.97, -1.5664325465143896}","{476.19, -1.567754728106059}","{426.14, -1.5701232152620355}","{382.65, -1.5713982197574852}","{342.86, -1.5709138403284135}","{307.38, -1.5747014019969656}","{275.74, -1.5825045590527325}","{247.04, -1.5935130676395357}","{221.4, -1.585595189775447}","{198.41, -1.600256219090535}","{178.04, -1.5946315187834605}","{159.57, -1.5889005174762962}","{143.02, -1.5985981500256665}","{128.21, -1.5926678126514011}","{114.94, -1.5997069816822707}","{103.02, -1.5920051203300947}","{92.365, -1.604643033737982}","{82.781, -1.599850356659699}","{74.228, -1.6202393622176636}","{66.548, -1.616785683705124}","{59.666, -1.617861330746731}","{53.476, -1.6211366941860885}","{47.954, -1.6452985154954398}","{42.98, -1.6640879645176576}","{38.533, -1.6611518270456345}","{34.542, -1.654489188961367}","{30.966, -1.6467653747373847}","{27.757, -1.668866225051638}","{24.886, -1.6819085797256645}","{22.308, -1.6830416341454613}","{20., -1.666523694980857}"
"{1.*^6, -1.2432430540537196}","{960000., -1.2443977781670619}","{800000., -1.2469270263186307}","{666670., -1.2472961066953754}","{640000., -1.246595428079624}","{600000., -1.2450025232380013}","{500000., -1.237816759438071}","{480000., -1.2355218905226335}","{400000., -1.2211431554873649}","{400000., -1.221067429894724}","{333330., -1.2002737126693768}","{300000., -1.1850782577862777}","{250000., -1.1543773256698118}","{240000., -1.1468457241183518}","{200000., -1.1112273302010374}","{200000., -1.111253342656616}","{166670., -1.074339988902544}","{160000., -1.0661867763293182}","{150000., -1.0535944558269568}","{125000., -1.0216263968902548}","{120000., -1.0154137828641985}","{100000., -0.99342248241505}","{85714., -0.9838584473989713}","{80000., -0.9825440694138745}","{71429., -0.9846022952365477}","{66667., -0.988416844042864}","{60000., -0.9979221452674525}","{53333., -1.0137194351092793}","{46154., -1.0395962394952445}","{41667., -1.0616408169245803}","{37500., -1.0867048434989879}","{33333., -1.1170642592723623}","{30000., -1.1451915936582333}","{27273., -1.171043780110023}","{24000., -1.2056911383712403}","{21818., -1.2309282769331997}","{19231., -1.2631242174796367}","{17647., -1.2840637711995138}","{15790., -1.3096449982720866}","{14118., -1.3343206960804281}","{12632., -1.355797485487001}","{11364., -1.3750731554197515}","{10000., -1.396393482987714}","{9230.8, -1.408737748962888}","{8000., -1.4283050490329348}","{7352.9, -1.4388416958834316}","{6578.9, -1.4513646458555678}","{5952.4, -1.461434879853731}","{5217.4, -1.4755625352552357}","{4687.5, -1.4821392250414003}","{4285.7, -1.4886019036120508}","{3750., -1.4971152204022344}","{3409.1, -1.502593151606329}","{3000., -1.508980238655079}","{2727.3, -1.5132038733769373}","{2419.3, -1.5179378424921022}","{2205.9, -1.5212670795745518}","{1973.7, -1.5250220663081078}","{1764.7, -1.5283207744567666}","{1579., -1.5311950148934736}","{1420.5, -1.5336831567384803}","{1271.2, -1.5360286670379444}","{1136.4, -1.5385996895048013}","{1024.6, -1.540328234776686}","{914.63, -1.5436129253937394}","{821.92, -1.5453484109943263}","{735.29, -1.546683772066011}","{659.34, -1.5466160937437723}","{590.55, -1.5483841280436104}","{530.97, -1.549176741911588}","{476.19, -1.5493267028297744}","{426.14, -1.5491299689460933}","{382.65, -1.5489498325840154}","{342.86, -1.548780427043081}","{307.38, -1.5479295678589595}","{275.74, -1.555156727547859}","{247.04, -1.5605222040416973}","{221.4, -1.5515761614319756}","{198.41, -1.562350250600592}","{178.04, -1.553142590610643}","{159.57, -1.5434200817434267}","{143.02, -1.5460726686235389}","{128.21, -1.5365773540003038}","{114.94, -1.5390299892983785}","{103.02, -1.5295099937686307}","{92.365, -1.5322747757387525}","{82.781, -1.522460342187225}","{74.228, -1.5375886175935658}","{66.548, -1.5284043675920573}","{59.666, -1.5227043397149616}","{53.476, -1.515099902735987}","{47.954, -1.523877045492293}","{42.98, -1.5199571321263092}","{38.533, -1.5374402404236829}","{34.542, -1.5392658861480477}","{30.966, -1.5364265913223918}","{27.757, -1.5491185640161726}","{24.886, -1.569507710985703}","{22.308, -1.574382459315999}","{20., -1.5748653519989786}"
"{1.*^6, -1.2537122050852911}","{960000., -1.254594199351055}","{800000., -1.2558376787220953}","{666670., -1.2553859130570857}","{640000., -1.2545982097588702}","{600000., -1.2528543869802868}","{500000., -1.2455665878537425}","{480000., -1.24333746044955}","{400000., -1.2291573206268729}","{400000., -1.2291441579302849}","{333330., -1.208769456829677}","{300000., -1.193879628021737}","{250000., -1.1635865632799671}","{240000., -1.1561144448706169}","{200000., -1.1206030435387127}","{200000., -1.1206170730113187}","{166670., -1.0834094840281285}","{160000., -1.0751086326898769}","{150000., -1.0622538753718498}","{125000., -1.0290272884872331}","{120000., -1.0224323015385508}","{100000., -0.9985352620216636}","{85714., -0.9870015856358413}","{80000., -0.98473851639771}","{71429., -0.9852151518558137}","{66667., -0.9881242262487837}","{60000., -0.9961448511891708}","{53333., -1.010479683373633}","{46154., -1.0347971371554294}","{41667., -1.0557203231100825}","{37500., -1.079967759082094}","{33333., -1.109778735783824}","{30000., -1.1373310855380905}","{27273., -1.1629696808307477}","{24000., -1.1977506710864265}","{21818., -1.2230652155666404}","{19231., -1.255424354443266}","{17647., -1.2765927789467393}","{15790., -1.3025921874326856}","{14118., -1.326979404749661}","{12632., -1.349459805671981}","{11364., -1.3693022134713635}","{10000., -1.3909957369304908}","{9230.8, -1.4036107912947426}","{8000., -1.4251920893079848}","{7352.9, -1.4346359108071138}","{6578.9, -1.447553868302693}","{5952.4, -1.4579357393180834}","{5217.4, -1.4703808248677788}","{4687.5, -1.4793143504747992}","{4285.7, -1.485959490130196}","{3750., -1.4947766917710004}","{3409.1, -1.5016149398679488}","{3000., -1.507172410627568}","{2727.3, -1.51150046730009}","{2419.3, -1.516472995581073}","{2205.9, -1.5199198793542985}","{1973.7, -1.5238264386968874}","{1764.7, -1.5277054375581318}","{1579., -1.5302121634236736}","{1420.5, -1.532782575626234}","{1271.2, -1.5357468018667604}","{1136.4, -1.5378832813298968}","{1024.6, -1.5441298121378049}","{914.63, -1.5420514805077647}","{821.92, -1.5443160411894987}","{735.29, -1.54604656068763}","{659.34, -1.5453836467189244}","{590.55, -1.5486961474885732}","{530.97, -1.5488787276376177}","{476.19, -1.548962381752959}","{426.14, -1.5491759135131595}","{382.65, -1.5479674795664495}","{342.86, -1.5484200292105699}","{307.38, -1.5477025942193743}","{275.74, -1.5543067446529817}","{247.04, -1.5619564995981843}","{221.4, -1.5504748488165434}","{198.41, -1.562405834620838}","{178.04, -1.553125948879102}","{159.57, -1.5421078448653724}","{143.02, -1.546272940530597}","{128.21, -1.5362245376692532}","{114.94, -1.5396051874350278}","{103.02, -1.5278852599488741}","{92.365, -1.5323389285064453}","{82.781, -1.5217292934835132}","{74.228, -1.5388760846769265}","{66.548, -1.5291458179863853}","{59.666, -1.524636285943914}","{53.476, -1.5162019072435302}","{47.954, -1.5249499455758828}","{42.98, -1.5212536657062719}","{38.533, -1.5378151780578875}","{34.542, -1.5404832806474085}","{30.966, -1.5362212582451038}","{27.757, -1.5486279575093727}","{24.886, -1.5710902915762344}","{22.308, -1.5702808355767632}","{20., -1.583731118600584}"

==> Plots/StripvsStripirrad.csv <==
"{0., 0.002186034497843201}","{1., 0.004461766083271536}","{2., 0.00991564710421771}","{3., 0.01529581117587862}","{4., 0.018751641389769726}","{10., 0.04200182371918588}","{20., 0.08669447825529096}","{40., 0.19455683483161845}","{60., 0.30714006041322134}","{80., 0.4377223502873555}","{100., 0.5257123281658524}","{120., 0.6102355935274436}","{140., 0.6933598519625128}","{160., 0.7753047475640462}","{180., 0.8560148440712335}","{200., 0.9347997296136652}","{220., 1.0154037520898889}","{240., 1.0936890767335363}","{260., 1.1720250283600755}","{280., 1.249758844971076}","{300., 1.328103086299076}","{320., 1.4071645082986428}","{340., 1.488090966476973}","{360., 1.5689707393170238}","{380., 1.6295881477994212}","{400., 1.6503081085631293}","{420., 1.6586528412335044}","{440., 1.6635272469560303}","{460., 1.6674694948670132}","{480., 1.670332980746085}","{500., 1.67279327202546}","{520., 1.674984763836093}","{540., 1.6769058538100303}","{560., 1.678280085142505}","{580., 1.6796560064498787}","{600., 1.6810336205043066}","{620., 1.6821369323922455}","{640., 1.683379457116825}","{660., 1.6843468172774556}","{680., 1.6851766469568408}","{700., 1.6858686402344099}","{720., 1.6868381471240796}","{740., 1.6875311641653623}","{760., 1.6880858853397942}","{780., 1.6890573057687468}","{800., 1.689612779679576}","{820., 1.6901685276503868}","{840., 1.6910026638635527}","{860., 1.6914199635507456}","{880., 1.6916982491645471}","{900., 1.692255026467453}","{920., 1.6926727898495477}","{940., 1.6930907079492703}","{960., 1.6933694060077198}","{980., 1.6939270086072786}","{1000., 1.6943453913185227}","{1020., 1.694624399245483}","{1040., 1.6949034760944883}","{1060., 1.6962998949651107}","{1080., 1.6916982491645471}","{1100., 1.6840703435913063}"
"{0., 14.000140960419257}","{1., 21.068062160327205}","{2., 24.50817527523181}","{3., 25.11228445704364}","{4., 25.444247134231176}","{10., 26.02884008131025}","{20., 25.22167908168635}","{40., 24.482106012924195}","{60., 22.902675553861197}","{80., 21.06194750003134}","{100., 19.359971350339993}","{120., 17.877753033179804}","{140., 16.593180555794888}","{160., 15.453379955993162}","{180., 14.471922704090057}","{200., 13.603582754041854}","{220., 12.835800217431396}","{240., 12.14540559101681}","{260., 11.531012116571326}","{280., 10.977022011022234}","{300., 10.48087618136864}","{320., 10.018224873177164}","{340., 9.594748433419845}","{360., 9.213641156907531}","{380., 8.861467255695485}","{400., 8.52123443476168}","{420., 8.206170447691159}","{440., 7.911076400120694}","{460., 7.6329517457919325}","{480., 7.362918147116346}","{500., 7.102174063547811}","{520., 6.852769615367747}","{540., 6.60767318427286}","{560., 6.3602501259949635}","{580., 6.114019580795794}","{600., 5.868306424840175}","{620., 5.611804511600135}","{640., 5.340401005157459}","{660., 5.052836909219277}","{680., 4.746417315215152}","{700., 4.42083521955636}","{720., 4.069391657200177}","{740., 3.6954573590413986}","{760., 3.334684002626144}","{780., 2.9710996737506754}","{800., 2.6338993780639246}","{820., 2.3279251503902505}","{840., 2.0646138920964727}","{860., 1.8336423940644602}","{880., 1.6330142813173714}","{900., 1.4627033842797843}","{920., 1.318762990977621}","{940., 1.1933363563248136}","{960., 1.0838456197395383}","{980., 0.9891959768113671}","{1000., 0.9064241885277111}","{1020., 0.8330935995421503}","{1040., 0.768911393602852}","{1060., 0.7100882159703825}","{1080., 0.6589482146936787}","{1100., 0.6130491644144794}"

==> Plots/doping2e15.csv <==
"{20., 1.0604684163299653*^14}","{22.308, 8.904442714484744*^13}","{24.886, 7.60643886001729*^13}","{27.757, 6.658228536446343*^13}","{30.966, 5.9335766138753516*^13}","{34.542, 5.3956151164034586*^13}","{38.533, 4.987798061816437*^13}","{42.98, 4.509566725622627*^13}","{47.954, 4.075577917209904*^13}","{53.476, 3.649692343483926*^13}","{59.666, 3.3246155344863242*^13}","{66.548, 3.13174107764994*^13}","{74.228, 2.9775200830271453*^13}","{82.781, 2.7560973252533906*^13}","{92.365, 2.6135958917037766*^13}","{103.02, 2.474234472497474*^13}","{114.94, 2.3617751015399117*^13}","{128.21, 2.224076145457913*^13}","{143.02, 2.1642390594043105*^13}","{159.57, 2.047995647287295*^13}","{178.04, 1.9562582122121848*^13}","{198.41, 1.8913156414551812*^13}","{221.4, 1.7826842675943996*^13}","{247.04, 1.7532898692306404*^13}","{275.74, 1.6573197365401705*^13}","{307.38, 1.5842730706439047*^13}","{342.86, 1.5317571123588242*^13}","{382.65, 1.4833012543363764*^13}","{426.14, 1.4386880595720615*^13}","{476.19, 1.3961120849744354*^13}","{530.97, 1.357393490514015*^13}","{590.55, 1.3063884832614041*^13}","{659.34, 1.274673189388276*^13}","{735.29, 1.2469945609757352*^13}","{821.92, 1.2229524705669066*^13}","{914.63, -5.4092858771413115*^28}","{1024.6, -4.560135626392614*^28}","{1136.4, -4.308485590647875*^28}","{1271.2, -4.733443704475439*^28}","{1420.5, -7.392196112244412*^28}","{1579., -3.778013129434396*^28}","{1764.7, -4.727786286363271*^28}","{1973.7, -2.825114865895818*^28}","{2205.9, -4.163619809518765*^28}","{2419.3, -4.035837648067669*^28}","{2727.3, -3.8572362887348068*^28}","{3000., -4.327625062796173*^28}","{3409.1, -4.291591730996392*^28}","{3750., -3.999272871984981*^28}","{4285.7, -3.9049367901074956*^28}","{4687.5, -4.1765341573027975*^28}","{5217.4, 5.2961690944195125*^13}","{5952.4, 9.800231386511919*^13}","{6578.9, 2.504674035665338*^14}","{7352.9, 1.4937078111255248*^28}","{8000., 1.8766269359661099*^28}","{9230.8, 1.137453157494053*^29}","{10000., 2.464597970762102*^28}","{11364., 2.4783101431987955*^28}","{12632., 2.7343756275521164*^28}","{14118., 3.8844753748697824*^28}","{15790., 1.1998949886058055*^29}","{17647., 3.89190388252842*^28}","{19231., 2.7664371804958206*^28}","{21818., 3.1306827149220307*^28}","{24000., 2.3767616170633318*^28}","{27273., 2.0436549305682824*^28}","{30000., 1.1419835263382896*^28}","{33333., 2.2425802885732204*^28}","{37500., 1.7100461155268335*^28}","{41667., 1.269427528791855*^28}","{46154., 1.9747933228411846*^28}","{53333., 1.2389732827346898*^28}","{60000., 2.0136950299663886*^28}","{66667., 1.9148893522581574*^28}","{71429., 1.6843507793019497*^28}","{80000., 2.1063757989130176*^28}","{85714., 9.154115631296154*^27}","{100000., 7.443251339407853*^27}","{120000., 1.1246525978348675*^28}","{125000., 9.051626655039803*^27}","{150000., 9.891929482129342*^27}","{160000., 1.190195821422829*^28}","{166670., 6.584573463687397*^27}","{200000., 9.567765477705381*^27}","{200000., 2.0744757756276578*^15}","{240000., 1.0635842750466231*^28}","{250000., 1.7005967949844918*^15}","{300000., 5.776848602635848*^27}","{333330., 6.095280671628385*^14}","{400000., -3.0311950496133086*^12}","{400000., 6.140051904556264*^27}","{480000., 6.312351386906524*^27}","{500000., -7.36028056089638*^16}","{600000., -2.1242624628012022*^15}","{640000., -1.0645787776879486*^15}","{666670., 5.986744162935894*^27}","{800000., 1.6619409329933314*^16}","{960000., 5.034558033989363*^27}","{1.*^6, 6.11308120987037*^27}"
"{20., 5.9653442455717234*^13}","{22.308, 5.1136812221784586*^13}","{24.886, 4.449801053536831*^13}","{27.757, 4.047812991478772*^13}","{30.966, 3.712253133365471*^13}","{34.542, 3.504220171945849*^13}","{38.533, 3.388546901061614*^13}","{42.98, 3.1377388739367438*^13}","{47.954, 2.8612739875703547*^13}","{53.476, 2.556404471515908*^13}","{59.666, 2.408193179267761*^13}","{66.548, 2.2876198269540156*^13}","{74.228, 2.221295988440397*^13}","{82.781, 2.0807316643793242*^13}","{92.365, 1.9999003744567586*^13}","{103.02, 1.889083609324067*^13}","{114.94, 1.8255179811869773*^13}","{128.21, 1.7627811272138742*^13}","{143.02, 1.7426518988280354*^13}","{159.57, 1.661865878184334*^13}","{178.04, 1.6017828827192799*^13}","{198.41, 1.563908516897591*^13}","{221.4, 1.4838123559871072*^13}","{247.04, 1.4753538963916748*^13}","{275.74, 1.40147209495084*^13}","{307.38, 1.346345382109431*^13}","{342.86, 1.3130462590849643*^13}","{382.65, 1.2816714868645402*^13}","{426.14, 1.2543753582688484*^13}","{476.19, -4.517877515949007*^28}","{530.97, -5.016563986491431*^28}","{590.55, -4.138490566472147*^28}","{659.34, -8.058995467627663*^28}","{735.29, -3.8356894271300654*^28}","{821.92, -7.6998665875236*^28}","{914.63, -9.47269092116034*^28}","{1024.6, -6.640414326396722*^28}","{1136.4, -8.632239631921528*^28}","{1271.2, -3.312846311367844*^28}","{1420.5, -3.3748029280526246*^28}","{1579., -4.098805385093749*^28}","{1764.7, -3.83646131502788*^28}","{1973.7, -3.7356262525285466*^28}","{2205.9, -4.5615792416117655*^28}","{2419.3, -4.003242836358121*^28}","{2727.3, 5.407513412798304*^13}","{3000., 6.869865652839655*^13}","{3409.1, 1.6381766420913972*^14}","{3750., 4.096170791177514*^15}","{4285.7, 2.081609994968635*^28}","{4687.5, 1.6285826838335223*^29}","{5217.4, 2.91089243041928*^28}","{5952.4, 1.8658595750704923*^28}","{6578.9, 3.8384127479281703*^28}","{7352.9, 3.841002241650915*^28}","{8000., 2.3713094570715173*^28}","{9230.8, 1.5659702463572372*^29}","{10000., 2.3155896465099644*^28}","{11364., 2.9841632152907837*^28}","{12632., 1.785616517286588*^28}","{14118., 1.0325053077611566*^28}","{15790., 1.2407750224567071*^28}","{17647., 2.6676562302445894*^28}","{19231., 8.553565483934979*^27}","{21818., 2.1928224404673953*^28}","{24000., 8.444195662446844*^27}","{27273., 5.376374295716889*^27}","{30000., 8.688764205846697*^27}","{33333., 1.6465000639656873*^28}","{37500., 1.3009179625438099*^28}","{41667., 1.2744000056354227*^28}","{46154., 1.0395015085124782*^28}","{53333., 7.646281494424532*^27}","{60000., 7.789091563386931*^27}","{66667., 1.2244772942848226*^28}","{71429., 1.124543886612972*^28}","{80000., 9.949476824470398*^27}","{85714., 5.810080896598465*^27}","{100000., 3.398258839228649*^15}","{120000., 2.47057556060608*^15}","{125000., 1.1372796716597339*^28}","{150000., 5.523333403079006*^27}","{160000., 5.053167915360485*^27}","{166670., 1.2868361504911175*^15}","{200000., 5.662544549347966*^27}","{200000., 1.7553443065308138*^14}","{240000., 5.66235733814498*^27}","{250000., -3.8100714617964715*^15}","{300000., 5.206630006421224*^27}","{333330., -9.191080308584662*^15}","{400000., 5.728940586835439*^27}","{400000., 4.985426696686123*^27}","{480000., 5.906511140999537*^27}","{500000., -2.124411938226283*^16}","{600000., 4.969253640387654*^27}","{640000., 5.458266747828605*^27}","{666670., -2.5885162345957588*^16}","{800000., 6.332345804342147*^27}","{960000., -2.5331084225196936*^16}","{1.*^6, 5.056798504638189*^27}"
"{20., 3.6384493453773*^13}","{22.308, 3.2034249455728773*^13}","{24.886, 2.9096671206160684*^13}","{27.757, 2.681675975105209*^13}","{30.966, 2.586223640769913*^13}","{34.542, 2.5011688011904887*^13}","{38.533, 2.4595111632848527*^13}","{42.98, 2.3079993495201152*^13}","{47.954, 2.1414989594802863*^13}","{53.476, 1.9498948410944367*^13}","{59.666, 1.8298352252326594*^13}","{66.548, 1.786922178069741*^13}","{74.228, 1.7490531241458146*^13}","{82.781, 1.632492740833726*^13}","{92.365, 1.5839942496227117*^13}","{103.02, 1.5495713321063621*^13}","{114.94, 1.5056848208376398*^13}","{128.21, 1.4629811008413934*^13}","{143.02, 1.4636979852892033*^13}","{159.57, 1.4060079103373477*^13}","{178.04, 1.3644413552877332*^13}","{198.41, 1.3463299821654285*^13}","{221.4, 1.2861675412174154*^13}","{247.04, 1.3014563775205621*^13}","{275.74, -5.109367781021537*^28}","{307.38, -1.8518084267355811*^28}","{342.86, -7.2864984540247655*^28}","{382.65, -2.2444649289750627*^28}","{426.14, -7.7233742979293065*^28}","{476.19, -1.901837145029688*^28}","{530.97, -4.384714285017413*^28}","{590.55, -4.535446103632473*^28}","{659.34, -3.7975969475611162*^28}","{735.29, -4.506542893316401*^28}","{821.92, -4.285992811088638*^28}","{914.63, -4.242338697954195*^28}","{1024.6, -2.313592877768505*^28}","{1136.4, -4.05063600499252*^28}","{1271.2, -2.5364047649744804*^28}","{1420.5, 5.684953590743212*^13}","{1579., 1.0225438122829044*^14}","{1764.7, 4.829977973592689*^14}","{1973.7, 4.2673053084571707*^27}","{2205.9, 3.581140093959192*^28}","{2419.3, 3.690913437580233*^28}","{2727.3, 3.878019433388024*^28}","{3000., 3.476062466895115*^28}","{3409.1, 2.4149354862331916*^28}","{3750., 3.778001243271224*^28}","{4285.7, 3.3903301811199514*^28}","{4687.5, 2.82869906888314*^28}","{5217.4, 2.9349626159983713*^28}","{5952.4, 5.864293984145761*^28}","{6578.9, 2.0441951879893807*^28}","{7352.9, 2.1238335401543463*^28}","{8000., 2.084610157577168*^28}","{9230.8, 2.1563539606851883*^28}","{10000., 1.8744097283309234*^28}","{11364., 1.1781837958068196*^28}","{12632., 1.3425673341682454*^28}","{14118., 1.3121493370872226*^28}","{15790., 9.011907927177032*^27}","{17647., 1.1416730299413176*^28}","{19231., 6.677197949836044*^27}","{21818., 1.160319980747943*^28}","{24000., 9.815044296501315*^27}","{27273., 5.926680905366882*^27}","{30000., 8.852148469205098*^27}","{33333., 1.1464634940620057*^28}","{37500., 7.433656291023372*^27}","{41667., 6.105155238115972*^27}","{46154., 9.586524295189788*^27}","{53333., 1.4752899882218535*^15}","{60000., 2.0742365155172312*^15}","{66667., 1.2186998791996569*^28}","{71429., 2.2617391636457835*^15}","{80000., 1.2299215605105172*^15}","{85714., 7.017109511762001*^14}","{100000., 4.912162105116076*^27}","{120000., 5.040379480950738*^27}","{125000., -2.604457374901796*^15}","{150000., 4.7664367437036216*^27}","{160000., -2.6529161111380075*^15}","{166670., 6.195109582068847*^27}","{200000., 4.992369242089378*^27}","{200000., 5.886908273222855*^27}","{240000., -9.478658565775092*^15}","{250000., 5.059743381407699*^27}","{300000., 5.309515214802442*^27}","{333330., -7.92523495420568*^12}","{400000., -4.4987561719709595*^15}","{400000., 6.196323369034352*^27}","{480000., -5.514643333217732*^15}","{500000., -6.061721963950027*^15}","{600000., 5.514656086116046*^27}","{640000., -5.531143646724968*^15}","{666670., -5.292504889691012*^15}","{800000., -8.194856456918703*^15}","{960000., -5.591992534305726*^15}","{1.*^6, -4.310832771782409*^15}"
"{20., 2.522423190071972*^13}","{22.308, 2.2641035567598598*^13}","{24.886, 2.0788926728503926*^13}","{27.757, 1.9654507466180695*^13}","{30.966, 1.9307148489276777*^13}","{34.542, 1.9100443969912957*^13}","{38.533, 1.91257434144607*^13}","{42.98, 1.850610149868499*^13}","{47.954, 1.7182783286298375*^13}","{53.476, 1.5490842730006832*^13}","{59.666, 1.454733149546394*^13}","{66.548, 1.4334746603306283*^13}","{74.228, 1.4335616544447271*^13}","{82.781, 1.360059707265176*^13}","{92.365, 1.335413492581589*^13}","{103.02, 1.3129513909028582*^13}","{114.94, 1.302360046647468*^13}","{128.21, -7.810155934397998*^28}","{143.02, -3.414672755201688*^28}","{159.57, -4.369687623028332*^28}","{178.04, -5.006158055688944*^28}","{198.41, -2.6940538729137014*^28}","{221.4, -7.843052364884006*^28}","{247.04, -5.882904035744153*^28}","{275.74, -3.1792551822979343*^28}","{307.38, -5.0033891439632945*^28}","{342.86, -4.433986601819355*^28}","{382.65, -4.563529894858318*^28}","{426.14, -4.041312537943096*^28}","{476.19, -4.278101855629105*^28}","{530.97, -4.357311227738937*^28}","{590.55, -4.029787095599247*^28}","{659.34, 7.783450445785836*^13}","{735.29, 1.7657610337530688*^14}","{821.92, 1.0335002247890793*^28}","{914.63, 9.817147270324428*^28}","{1024.6, 1.2352845874195218*^29}","{1136.4, 1.219028820433122*^29}","{1271.2, 1.3999398434763557*^29}","{1420.5, 3.9298984385091177*^28}","{1579., 2.7937488997944077*^28}","{1764.7, 3.9188118191678213*^28}","{1973.7, 1.260583978239457*^29}","{2205.9, 3.8553866641921072*^28}","{2419.3, 1.7096963403440263*^28}","{2727.3, 1.2460987905192757*^28}","{3000., 2.0844652175617757*^28}","{3409.1, 1.1578663150429498*^28}","{3750., 1.2565914914648156*^28}","{4285.7, 5.936444783403535*^28}","{4687.5, 1.9380095207461013*^28}","{5217.4, 1.5044511453033447*^28}","{5952.4, 1.4581774717628965*^28}","{6578.9, 8.907072435464268*^27}","{7352.9, 1.067312948025878*^28}","{8000., 7.208496490816951*^27}","{9230.8, 1.291764626006733*^28}","{10000., 1.6208138568610675*^28}","{11364., 9.562393369052317*^27}","{12632., 1.085400822657413*^28}","{14118., 8.08093957879771*^27}","{15790., 6.139493651329951*^27}","{17647., 1.0584047382381276*^28}","{19231., 9.721824383466976*^27}","{21818., 3.6894978418841694*^27}","{24000., 4.002838970166761*^15}","{27273., 2.267265674538425*^15}","{30000., 1.5207225813816278*^15}","{33333., 4.6818561529871274*^27}","{37500., 1.193843654545649*^15}","{41667., 1.652985554281201*^15}","{46154., 5.167467127445898*^27}","{53333., 5.148264316289633*^27}","{60000., 5.697843263433705*^27}","{66667., 6.100995785742372*^27}","{71429., -2.6914711219931735*^15}","{80000., 6.14237368646164*^27}","{85714., -1.713666668721619*^16}","{100000., -5.059078547785646*^15}","{120000., 4.973041183896766*^27}","{125000., 3.578842515980112*^15}","{150000., 5.059080553249944*^27}","{160000., -5.212377845000049*^15}","{166670., 5.60788494224279*^27}","{200000., 4.952146565715445*^27}","{200000., -7.903387611214425*^15}","{240000., 6.319204373232629*^27}","{250000., 6.161033832851548*^27}","{300000., -5.001776409952295*^15}","{333330., 5.649048698468148*^27}","{400000., 4.8168193163019774*^27}","{400000., 4.989951768666731*^27}","{480000., -5.300458197929418*^15}","{500000., -5.849577013327653*^15}","{600000., 5.645245638730575*^27}","{640000., 4.8525986067782543*^27}","{666670., -1.4336291837907362*^16}","{800000., 6.380713775635537*^27}","{960000., -6.032091803466312*^15}","{1.*^6, -5.905804139768068*^15}"
"{20., 1.9222108972896555*^13}","{22.308, 1.737478521981027*^13}","{24.886, 1.6026042944732729*^13}","{27.757, 1.5464470305248129*^13}","{30.966, 1.5394431060828238*^13}","{34.542, 1.5474368942418701*^13}","{38.533, 1.5855013842779123*^13}","{42.98, 1.5199269337396703*^13}","{47.954, 1.4464409540142297*^13}","{53.476, 1.3272638576340441*^13}","{59.666, -2.6965409004826496*^28}","{66.548, -2.379068767437342*^28}","{74.228, -3.7717397467123568*^28}","{82.781, -3.757016566701838*^28}","{92.365, -1.0129657862916956*^29}","{103.02, -7.897486268357391*^28}","{114.94, -2.4026945243110714*^28}","{128.21, -7.750083031729292*^28}","{143.02, -6.94702435893233*^28}","{159.57, -4.301158766538191*^28}","{178.04, -3.9424488283862883*^28}","{198.41, -4.651005130445667*^28}","{221.4, -4.069587295191934*^28}","{247.04, -3.817729197155071*^28}","{275.74, 4.408739795787736*^13}","{307.38, 7.571818276814214*^13}","{342.86, 2.177061995721879*^14}","{382.65, 1.3591770873902616*^28}","{426.14, 2.8342660721425583*^28}","{476.19, 1.6619444011290683*^29}","{530.97, 1.49051656102185*^29}","{590.55, 3.8709911906514244*^28}","{659.34, 4.238550694859182*^28}","{735.29, 3.45790220146591*^28}","{821.92, 1.0289902085638464*^29}","{914.63, 3.9224369674842758*^28}","{1024.6, 4.144704084549424*^28}","{1136.4, 1.0113984928859319*^29}","{1271.2, 3.54239450283048*^28}","{1420.5, 1.9933928724164447*^28}","{1579., 5.853686648303595*^28}","{1764.7, 1.1224926470152251*^28}","{1973.7, 2.115679259138547*^28}","{2205.9, 3.297892231328102*^28}","{2419.3, 2.299631000707102*^28}","{2727.3, 1.987370574464163*^28}","{3000., 2.629921144954212*^28}","{3409.1, 1.2952023441485854*^28}","{3750., 1.2126994561470112*^28}","{4285.7, 1.0236998510012804*^28}","{4687.5, 8.712477891486624*^27}","{5217.4, 6.297345227149117*^27}","{5952.4, 5.707477488885259*^27}","{6578.9, 9.040120924131823*^27}","{7352.9, 1.0083044337822382*^28}","{8000., 4.608102460499044*^27}","{9230.8, 3.425618759509117*^15}","{10000., 3.5636340273570845*^15}","{11364., 2.5516365016620795*^15}","{12632., 1.943712281153593*^15}","{14118., 7.427322163892237*^27}","{15790., 2.1348739818506975*^15}","{17647., 8.869351637425921*^14}","{19231., 1.5959920736174238*^15}","{21818., -2.569253465212628*^12}","{24000., 5.640001936254834*^27}","{27273., 5.939376987700453*^27}","{30000., 6.005960824243015*^27}","{33333., 5.642359621252893*^27}","{37500., -6.789104144796094*^15}","{41667., -2.883922510363222*^15}","{46154., -4.1093333177242765*^15}","{53333., 4.727445679760599*^27}","{60000., -8.399320253259813*^15}","{66667., 4.8433303974924915*^27}","{71429., -6.367675151510946*^15}","{80000., -3.2959181449648725*^15}","{85714., -1.583175611441585*^16}","{100000., 4.8424419320280623*^27}","{120000., 5.109070054391187*^27}","{125000., -5.647975567461689*^15}","{150000., 6.47808528712916*^27}","{160000., -5.976715514087818*^15}","{166670., 6.196723031566753*^27}","{200000., 5.026143863564624*^27}","{200000., 5.230349435548343*^27}","{240000., 2.1382319934890036*^28}","{250000., 2.1355868173528244*^28}","{300000., 6.295843810951937*^27}","{333330., 6.566634273186514*^27}","{400000., 4.8106823630586136*^27}","{400000., 4.983567190390328*^27}","{480000., 2.1526475247813002*^28}","{500000., 6.335712581098598*^27}","{600000., 5.038169201731805*^27}","{640000., 2.141346012085305*^28}","{666670., 5.128535552722013*^27}","{800000., 6.355484075109665*^27}","{960000., 6.288045255037248*^27}","{1.*^6, 4.992395772565979*^27}"

==> Plots/doping5e14.csv <==
"{20., 4.488328465528347*^13}","{22.308, 4.096240692237325*^13}","{24.886, 3.8209359018111086*^13}","{27.757, 3.713726828729616*^13}","{30.966, 3.519244354233028*^13}","{34.542, 3.2488000075701297*^13}","{38.533, 3.046618047928235*^13}","{42.98, 2.9806382337510473*^13}","{47.954, 3.0209290132036582*^13}","{53.476, 2.9466141235225156*^13}","{59.666, 2.925598825298173*^13}","{66.548, 2.851169672967664*^13}","{74.228, 2.8512337472836305*^13}","{82.781, 2.7637950094431555*^13}","{92.365, 2.695264000985704*^13}","{103.02, 2.6628727653145484*^13}","{114.94, 2.696364168026513*^13}","{128.21, 2.6786173277940535*^13}","{143.02, 2.714127956357122*^13}","{159.57, 2.739320778516191*^13}","{178.04, 2.8746773889144668*^13}","{198.41, 3.0772947442295625*^13}","{221.4, 3.155708520946942*^13}","{247.04, 3.448358593289522*^13}","{275.74, 3.771931060897175*^13}","{307.38, 4.329253814736764*^13}","{342.86, 3.742092692222114*^13}","{382.65, 4.45480885928914*^13}","{426.14, 6.888411822667596*^12}","{476.19, 4.1258620645846914*^12}","{530.97, 2.7771706622237925*^12}","{590.55, 2.3446264850604956*^12}","{659.34, 2.2417507706162417*^12}","{735.29, 2.2693031217592314*^12}","{821.92, 1.9562200399853389*^12}","{914.63, 1.6827875541607095*^12}","{1024.6, 1.4055900193407651*^12}","{1136.4, 1.3367448273403438*^12}","{1271.2, 1.3729766879076797*^12}","{1420.5, 1.7761630027351296*^12}","{1579., 1.2149735957233452*^12}","{1764.7, 1.4748769843572495*^12}","{1973.7, 8.026763132949812*^11}","{2205.9, 6.32370377593354*^11}","{2419.3, 1.2089087799158916*^12}","{2727.3, 1.5398795239626003*^12}","{3000., 7.641255600410676*^11}","{3409.1, 7.254871096326099*^11}","{3750., 3.7343364516050555*^11}","{4285.7, 6.337765591074155*^11}","{4687.5, 3.692869290707931*^11}","{5217.4, 6.438244050600427*^11}","{5952.4, 4.3622441665108813*^11}","{6578.9, 8.00875894043315*^11}","{7352.9, 7.266849978228973*^11}","{8000., 6.836723387459877*^11}","{9230.8, -5.81347557523295*^11}","{10000., -5.737145177745956*^11}","{11364., -6.448656644326052*^11}","{12632., 2.568666922348874*^12}","{14118., -5.844121686833286*^11}","{15790., -2.50200161395788*^12}","{17647., -4.352018501057614*^12}","{19231., -4.0538495547935146*^12}","{21818., -5.101769940644593*^11}","{24000., -1.5326368504104799*^13}","{27273., -4.935881397147454*^11}","{30000., -4.653456891502808*^12}","{33333., -5.064184370215782*^13}","{37500., -4.9772173230527344*^11}","{41667., -1.1878902092005635*^13}","{46154., -5.183789518896237*^11}","{53333., -9.531797457837144*^13}","{60000., -5.622200902670581*^11}","{66667., -9.722143830149602*^12}","{71429., 2.079496505052852*^13}","{80000., 5.7107397211755484*^13}","{85714., -6.428976336759297*^11}","{100000., 2.3561869054304307*^27}","{120000., 3.2596114884693023*^13}","{125000., 1.31562965215466*^27}","{150000., 1.5789999818080362*^27}","{160000., 1.9544508054536975*^14}","{166670., 9.742657196212553*^12}","{200000., -8.606358005995739*^11}","{200000., 1.282089770685148*^27}","{240000., 1.342269065279553*^27}","{250000., 2.7088671614105746*^13}","{300000., 4.610916585502529*^27}","{333330., 5.596444836896144*^12}","{400000., 8.542223836504777*^13}","{400000., 1.2838342596800784*^27}","{480000., 1.4011217510908746*^27}","{500000., 1.27950348535251*^27}","{600000., -7.84834452304385*^12}","{640000., 1.2410885048111175*^27}","{666670., 8.99821024957129*^12}","{800000., 1.834448140232803*^13}","{960000., 1.3425844826114823*^27}","{1.*^6, 1.123740778974794*^14}"
"{20., 3.94642337269867*^13}","{22.308, 3.652259805260229*^13}","{24.886, 3.4570254898573848*^13}","{27.757, 3.4770189057793266*^13}","{30.966, 3.2853818246208145*^13}","{34.542, 3.0853034133736984*^13}","{38.533, 2.9534580809013477*^13}","{42.98, 2.968060027893561*^13}","{47.954, 3.0326903144286293*^13}","{53.476, 3.0064444032841508*^13}","{59.666, 3.0500205542172805*^13}","{66.548, 3.063483468874955*^13}","{74.228, 3.0983733693310285*^13}","{82.781, 3.110310508119409*^13}","{92.365, 3.165841602580919*^13}","{103.02, 3.2706792539507723*^13}","{114.94, 3.522796533462437*^13}","{128.21, 3.7093460686881234*^13}","{143.02, 4.067070264299971*^13}","{159.57, 3.2885175351755344*^13}","{178.04, 3.64675887167383*^13}","{198.41, 4.631000097045191*^13}","{221.4, 7.453980344874517*^13}","{247.04, 6.505464457863146*^12}","{275.74, 3.1035622246026587*^12}","{307.38, 2.563477850557899*^12}","{342.86, 2.671412625578435*^12}","{382.65, 2.1166649640767378*^12}","{426.14, 2.197091010489416*^12}","{476.19, 2.2252847542849683*^12}","{530.97, 1.9272762647155017*^12}","{590.55, 1.829626583583295*^12}","{659.34, 2.1019537661988977*^12}","{735.29, 1.5226630020745696*^12}","{821.92, 3.04196579978644*^12}","{914.63, 1.100400156980757*^12}","{1024.6, 9.892955016071877*^11}","{1136.4, 1.1284371263861477*^12}","{1271.2, 9.00510418893181*^11}","{1420.5, 6.849611174125297*^11}","{1579., 6.797947222547806*^11}","{1764.7, 7.703666231911254*^11}","{1973.7, 8.26480827069273*^11}","{2205.9, 7.078937406837368*^11}","{2419.3, 4.14259376245214*^11}","{2727.3, 2.689339905142922*^11}","{3000., 4.82012850990301*^11}","{3409.1, 1.1156753397274446*^12}","{3750., 1.0253835985216105*^12}","{4285.7, -5.848360872916486*^11}","{4687.5, -5.545472860793412*^11}","{5217.4, -6.540592251796561*^11}","{5952.4, 2.761796938458563*^12}","{6578.9, -3.276631648435245*^12}","{7352.9, -5.545227170168785*^11}","{8000., -3.5313669652334233*^12}","{9230.8, -5.140685219956909*^11}","{10000., 3.891821757278485*^13}","{11364., -2.7054009741775707*^13}","{12632., -2.494369817980795*^13}","{14118., -4.8082044082283344*^11}","{15790., -4.801789044581288*^11}","{17647., -4.8254475903396466*^11}","{19231., -8.838223196403996*^12}","{21818., -1.1224883166847844*^14}","{24000., -3.4992784015655793*^13}","{27273., -1.0536204646117043*^13}","{30000., -6.767703865709532*^12}","{33333., -1.2090437723971555*^13}","{37500., 1.133053662152775*^13}","{41667., 6.434090157097654*^12}","{46154., -5.79777096029249*^11}","{53333., 2.5440565350757666*^27}","{60000., 2.864925796580525*^27}","{66667., -6.356184654191616*^11}","{71429., 5.8785356554639555*^13}","{80000., 7.012588388812165*^27}","{85714., 4.862600819777172*^13}","{100000., -2.514375130956291*^13}","{120000., 3.897810464647344*^13}","{125000., -7.579796181532163*^11}","{150000., 1.402276520956337*^13}","{160000., 8.661819309942681*^13}","{166670., 1.2370930006226113*^27}","{200000., -7.843189941322677*^13}","{200000., 1.3348489049795702*^27}","{240000., 6.3052013244651*^13}","{250000., 8.595569934786839*^12}","{300000., 1.2606497671915727*^13}","{333330., 7.955553835248459*^26}","{400000., -1.2039046547486262*^12}","{400000., 1.8323406989938428*^14}","{480000., 1.242634348711995*^27}","{500000., 1.2465585779459106*^27}","{600000., 2.1037524026454883*^13}","{640000., 4.3714635827221587*^12}","{666670., 1.9464407216650582*^13}","{800000., 5.931339972842133*^12}","{960000., 4.470589906306699*^12}","{1.*^6, 4.572239358833117*^12}"
"{20., 2.964637276296612*^13}","{22.308, 2.7579685708071453*^13}","{24.886, 2.62729549896807*^13}","{27.757, 2.6603191851204484*^13}","{30.966, 2.5660726489729008*^13}","{34.542, 2.4208027697008945*^13}","{38.533, 2.2993238108260895*^13}","{42.98, 2.3701282551035402*^13}","{47.954, 2.3960109157065344*^13}","{53.476, 2.4529587207327234*^13}","{59.666, 2.508032991384109*^13}","{66.548, 2.5323739982496902*^13}","{74.228, 2.7985029877276977*^13}","{82.781, 2.9111083539877027*^13}","{92.365, 3.3871444451438297*^13}","{103.02, 4.494400294926758*^13}","{114.94, 1.828346184152237*^13}","{128.21, 4.050598618988082*^12}","{143.02, 2.732961527252215*^12}","{159.57, 2.3622528027340117*^12}","{178.04, 2.283979628008265*^12}","{198.41, 1.8906445417624995*^12}","{221.4, 2.328253698844773*^12}","{247.04, 1.7194683113187947*^12}","{275.74, 1.5004069576138545*^12}","{307.38, 1.9827206427014646*^12}","{342.86, 1.7228113774825298*^12}","{382.65, 1.4079500109700989*^12}","{426.14, 6.4319980577448*^11}","{476.19, 6.618599860442744*^11}","{530.97, 1.2701284074402666*^12}","{590.55, 7.902296876555763*^11}","{659.34, 1.1386204542955315*^12}","{735.29, 1.193075980894057*^12}","{821.92, 7.380453225694761*^11}","{914.63, 4.06319982443783*^11}","{1024.6, 5.548783549629797*^11}","{1136.4, 4.0760670973824023*^11}","{1271.2, 1.1605816435832202*^12}","{1420.5, 1.2840726446151663*^12}","{1579., -6.35082974347443*^11}","{1764.7, -1.4857063748800464*^12}","{1973.7, -6.97393688078913*^11}","{2205.9, -7.683291703816598*^11}","{2419.3, -1.3241302471107488*^12}","{2727.3, -6.633228775589423*^11}","{3000., -3.1876251650147095*^12}","{3409.1, -5.861833043090378*^11}","{3750., -5.595692224859183*^11}","{4285.7, -5.299717335191176*^11}","{4687.5, -5.1355305397057794*^11}","{5217.4, -4.9803188661397754*^11}","{5952.4, -4.580627158521676*^12}","{6578.9, -4.767305937470414*^11}","{7352.9, 5.8725359561635016*^13}","{8000., -2.7461262818116973*^13}","{9230.8, -4.6677040168218207*^11}","{10000., -1.0712268861963385*^13}","{11364., -8.474823971256845*^12}","{12632., -1.1664709089514834*^13}","{14118., -1.2642908785879965*^13}","{15790., 2.996581234501384*^13}","{17647., 2.4336575571165473*^13}","{19231., 4.362888183948371*^13}","{21818., 7.476061322857365*^14}","{24000., 1.5719608787649284*^27}","{27273., 1.1975819985305032*^27}","{30000., -2.8766610032608294*^14}","{33333., 1.6469439019370159*^27}","{37500., -5.610205730203728*^11}","{41667., 1.3469244652776031*^13}","{46154., 1.5891794818204216*^14}","{53333., 2.7177044606545438*^14}","{60000., 1.266513726796302*^13}","{66667., -6.626963724362253*^11}","{71429., 1.290471862249336*^27}","{80000., 1.548263915527902*^13}","{85714., -7.263048162026216*^11}","{100000., 1.0068700329446034*^14}","{120000., 1.2476252878261123*^27}","{125000., 1.4002943465178924*^27}","{150000., -5.5657292741666234*^13}","{160000., -9.7036284726037*^11}","{166670., 1.4079024426519264*^27}","{200000., 5.215176684163182*^13}","{200000., 5.965317832573305*^26}","{240000., 7.714405781915146*^12}","{250000., 1.2506732969138654*^13}","{300000., 6.219310068489374*^12}","{333330., 1.2249491935217797*^27}","{400000., 1.208955965241062*^13}","{400000., -1.6759511402789866*^12}","{480000., 5.791485453080868*^11}","{500000., 4.671694718045447*^12}","{600000., 1.3812187321111982*^13}","{640000., 8.304814860623206*^12}","{666670., 2.7885581629429443*^12}","{800000., 3.0835387286505073*^12}","{960000., 5.281532232411307*^12}","{1.*^6, 4.428055518878025*^12}"
"{20., 2.3458490769806953*^13}","{22.308, 2.2438109336535125*^13}","{24.886, 2.227386195591272*^13}","{27.757, 2.2392497174943473*^13}","{30.966, 2.339069533640821*^13}","{34.542, 2.2932225587494523*^13}","{38.533, 2.3323686370520504*^13}","{42.98, 2.6597448084096082*^13}","{47.954, 3.541050909150426*^13}","{53.476, 5.0164489044724516*^13}","{59.666, 6.874995339109895*^12}","{66.548, 3.470673628294756*^12}","{74.228, 2.3478270212640996*^12}","{82.781, 2.519943480848443*^12}","{92.365, 2.3023766890942896*^12}","{103.02, 1.6937351787156123*^12}","{114.94, 2.0622967271628303*^12}","{128.21, 2.043294567779666*^12}","{143.02, 1.4164665933086064*^12}","{159.57, 2.0155819879888762*^12}","{178.04, 1.137643734600793*^12}","{198.41, 5.838700523236183*^11}","{221.4, 1.2154520043248315*^12}","{247.04, 1.144549234719478*^12}","{275.74, 7.603941551250555*^11}","{307.38, 1.5682968026701746*^12}","{342.86, 6.686957748211686*^11}","{382.65, 7.190769862017418*^11}","{426.14, 4.294357214304678*^11}","{476.19, 2.7557015696762933*^11}","{530.97, 5.792826379475432*^11}","{590.55, 5.756679525569908*^11}","{659.34, 6.125677977923845*^11}","{735.29, -7.42938349048516*^11}","{821.92, -1.3934269216322737*^12}","{914.63, -1.2206126552390073*^12}","{1024.6, -1.8727900741939253*^12}","{1136.4, -4.3105278660938623*^12}","{1271.2, -4.651562196093039*^12}","{1420.5, -7.360073523271208*^11}","{1579., 5.822754943114251*^12}","{1764.7, 2.227916274866947*^12}","{1973.7, -5.1556452344193494*^11}","{2205.9, -6.632950573580666*^12}","{2419.3, -5.570741092390988*^12}","{2727.3, -5.258773949196565*^11}","{3000., -5.057965803796003*^11}","{3409.1, -4.838838983439351*^11}","{3750., -4.6976542813862305*^11}","{4285.7, -1.5390405850751918*^13}","{4687.5, -4.4704464760922125*^11}","{5217.4, -4.4041991461848883*^11}","{5952.4, -4.356158484993286*^11}","{6578.9, -4.346896503980146*^11}","{7352.9, 7.1118178889488*^12}","{8000., 1.0100691437228852*^13}","{9230.8, 1.4630496880599845*^27}","{10000., 9.485434480178857*^12}","{11364., 2.1323916916578634*^14}","{12632., 1.2397565796685363*^27}","{14118., 3.1662750437771133*^27}","{15790., -7.232566237283538*^13}","{17647., 2.7720022228017797*^13}","{19231., 1.2350616645014756*^27}","{21818., 1.362932763901195*^13}","{24000., -2.564703761897099*^14}","{27273., -5.637474463556655*^11}","{30000., 1.1651060168356888*^27}","{33333., 1.1337042101799647*^27}","{37500., 2.017891761334412*^13}","{41667., 1.3257853776380057*^27}","{46154., 3.91235858365504*^26}","{53333., 2.1774044115982162*^14}","{60000., 5.439469744471159*^13}","{66667., 2.152987673982043*^14}","{71429., 9.247842434436996*^26}","{80000., 1.3110179228916073*^27}","{85714., 1.3601273562921896*^27}","{100000., 5.8190251624936455*^12}","{120000., 8.54007255270734*^12}","{125000., -4.785633735630117*^12}","{150000., 1.3580019061065167*^27}","{160000., -1.4413666553349211*^12}","{166670., 8.668438727830868*^12}","{200000., 1.6804921882269094*^12}","{200000., 3.754000204076595*^12}","{240000., 1.4634558941923037*^27}","{250000., 7.968147603936674*^12}","{300000., 6.597505343807836*^12}","{333330., 4.858122805393358*^12}","{400000., 4.623840642239106*^12}","{400000., 6.106020664762713*^12}","{480000., 3.821338042470171*^12}","{500000., 3.987085883840372*^12}","{600000., 4.588255499499085*^12}","{640000., 3.4009705812002803*^12}","{666670., 2.996780132844531*^12}","{800000., 3.5274035839360264*^12}","{960000., 3.864077780173908*^12}","{1.*^6, 3.4670292576941016*^12}"
"{20., 2.8704458273974664*^13}","{22.308, 3.182279240262135*^13}","{24.886, 3.893801033046083*^13}","{27.757, 5.593373450057388*^13}","{30.966, 3.6089324101718887*^12}","{34.542, 2.2238441760734546*^12}","{38.533, 1.9561856464343245*^12}","{42.98, 1.9821394063494287*^12}","{47.954, 2.1295120706416418*^12}","{53.476, 2.1334046740979717*^12}","{59.666, 1.720897985944408*^12}","{66.548, 1.4942104302202532*^12}","{74.228, 1.4087042599439783*^12}","{82.781, 1.1532366385330225*^12}","{92.365, 8.286159288990792*^11}","{103.02, 1.2706192570004604*^12}","{114.94, 1.040253883564796*^12}","{128.21, 5.668290292223733*^11}","{143.02, 8.394718948737435*^11}","{159.57, 6.633126353612576*^11}","{178.04, 6.082085718707217*^11}","{198.41, 4.4969380067682983*^11}","{221.4, 6.125712154958931*^11}","{247.04, 7.460035763806472*^11}","{275.74, 7.348969735223772*^11}","{307.38, -7.012823560807831*^11}","{342.86, -7.014695384062775*^11}","{382.65, -6.792631326643016*^11}","{426.14, -1.4235613863866704*^12}","{476.19, 6.543337519553535*^11}","{530.97, -7.099926540773846*^12}","{590.55, -7.24152512973175*^11}","{659.34, -7.131997893588165*^11}","{735.29, -7.078305387553948*^11}","{821.92, -7.120725157639487*^11}","{914.63, -6.260820084300289*^12}","{1024.6, -5.80632170523967*^11}","{1136.4, -4.2587396180197295*^12}","{1271.2, -6.117220988856787*^11}","{1420.5, -5.866212609857994*^11}","{1579., -5.599891653489935*^11}","{1764.7, -8.413482473476612*^12}","{1973.7, -5.15881904042674*^11}","{2205.9, -8.766919102731584*^12}","{2419.3, -5.039392625984798*^13}","{2727.3, 2.083381280497983*^13}","{3000., 9.50867684286766*^12}","{3409.1, 3.464567020553961*^13}","{3750., 2.4474112969679422*^14}","{4285.7, 2.3040973720053465*^13}","{4687.5, 4.61828407911424*^12}","{5217.4, -4.3553919803531226*^11}","{5952.4, 2.9411593128181715*^13}","{6578.9, -4.4794749954131555*^11}","{7352.9, -2.3818067403399378*^14}","{8000., 1.1882648165446637*^13}","{9230.8, 1.1754860028797714*^14}","{10000., -4.951515930623319*^11}","{11364., 1.823482400892562*^13}","{12632., 1.1967339195788914*^14}","{14118., -7.285042835136302*^13}","{15790., -6.607131664692278*^13}","{17647., 3.4683941691611312*^13}","{19231., 1.3483943151649578*^14}","{21818., 1.1960315164466961*^27}","{24000., 2.426261602972793*^13}","{27273., 2.21252617365337*^13}","{30000., 1.2265487791762396*^27}","{33333., 4.518112809976246*^13}","{37500., 2.6534339487198457*^13}","{41667., 5.944194717095866*^12}","{46154., -9.978900727761758*^11}","{53333., 6.282127434017248*^12}","{60000., 2.050963895420471*^13}","{66667., 6.251161998923189*^12}","{71429., 5.530632938298771*^12}","{80000., 6.310040545030067*^12}","{85714., 3.329838941652295*^12}","{100000., 1.4417334347717687*^27}","{120000., 6.559209271909297*^12}","{125000., 6.285425102239354*^12}","{150000., 4.871932410761148*^12}","{160000., 5.068367404203234*^12}","{166670., 4.055935475738582*^12}","{200000., 4.819677398337124*^12}","{200000., 4.022360063033236*^12}","{240000., 6.232865540794877*^12}","{250000., 4.192396420838325*^12}","{300000., 3.511881479698695*^12}","{333330., 4.57034122928962*^12}","{400000., -4.993764697911691*^12}","{400000., 8.233306944366904*^12}","{480000., -2.609502186561891*^12}","{500000., -4.79849813065502*^12}","{600000., 5.697804777720521*^12}","{640000., 5.335808924335184*^12}","{666670., 5.112808125307416*^12}","{800000., 6.441075450788252*^12}","{960000., 2.680430115856326*^12}","{1.*^6, 2.7605591777649824*^12}"
